IR-STP: Enhancing Autonomous Driving with Interaction Reasoning in Spatio-Temporal Planning

Considerable research efforts have been devoted to the development of motion planning algorithms, which form a cornerstone of the autonomous driving system (ADS). Nonetheless, acquiring an interactive and secure trajectory for the ADS remains challenging due to the complex nature of interaction modeling in planning. Modern planning methods still employ a uniform treatment of prediction outcomes and solely rely on collision-avoidance strategies, leading to suboptimal planning performance. To address this limitation, this paper presents a novel prediction-based interactive planning framework for autonomous driving. Our method incorporates interaction reasoning into spatio-temporal (s-t) planning by defining interaction conditions and constraints. Specifically, it records and continually updates interaction relations for each planned state throughout the forward search. We assess the performance of our approach alongside state-of-the-art methods in the CommonRoad environment. Our experiments include a total of 232 scenarios, with variations in the accuracy of prediction outcomes, modality, and degrees of planner aggressiveness. The experimental findings demonstrate the effectiveness and robustness of our method. It leads to a reduction of collision times by approximately 17.6% in 3-modal scenarios, along with improvements of nearly 7.6% in distance completeness and 31.7% in the fail rate in single-modal scenarios. For the community's reference, our code is accessible at https://github.com/ChenYingbing/IR-STP-Planner.

==> data/block_region.csv <==
x1,x2,x3,x5,x4,y1,y2,y3,y4,y5,
3.8,3.8,4,4,3.8,44.1501,53.6501,55.2503,45.7503,44.1501,
4,4,4.2,4.2,4,45.7503,55.2503,56.85,47.35,45.7503,
4.2,4.2,4.4,4.4,4.2,47.35,56.85,58.4502,48.9502,47.35,
4.4,4.4,4.6,4.6,4.4,48.9502,58.4502,60.0504,50.5504,48.9502,
4.6,4.6,4.8,4.8,4.6,50.5504,60.0504,61.6501,52.1501,50.5504,
4.8,4.8,5,5,4.8,52.1501,61.6501,63.2498,53.7498,52.1501,
5,5,5.2,5.2,5,53.7498,63.2498,64.85,55.35,53.7498,
5.2,5.2,5.4,5.4,5.2,55.35,64.85,66.4497,56.9497,55.35,
5.4,5.4,5.6,5.6,5.4,56.9497,66.4497,68.0499,58.5499,56.9497,
5.6,5.6,5.8,5.8,5.6,58.5499,68.0499,69.6496,60.1496,58.5499,
5.8,5.8,6,6,5.8,60.1496,69.6496,71.2497,61.7497,60.1496,
6,6,6.2,6.2,6,61.7497,71.2497,72.8499,63.3499,61.7497,
6.2,6.2,6.4,6.4,6.2,63.3499,72.8499,74.4496,64.9496,63.3499,
6.4,6.4,6.6,6.6,6.4,64.9496,74.4496,76.0498,66.5498,64.9496,
6.6,6.6,6.8,6.8,6.6,66.5498,76.0498,77.65,68.15,66.5498,
6.8,6.8,7,7,6.8,68.15,77.65,79.2497,69.7497,68.15,
7,7,7.2,7.2,7,69.7497,79.2497,80.8499,71.3499,69.7497,
7.2,7.2,7.4,7.4,7.2,71.3499,80.8499,82.4496,72.9496,71.3499,
7.4,7.4,7.6,7.6,7.4,72.9496,82.4496,84.0497,74.5497,72.9496,
7.6,7.6,7.8,7.8,7.6,74.5497,84.0497,85.6499,76.1499,74.5497,


==> data/block_region_1.csv <==
x1,x2,x3,x5,x4,y1,y2,y3,y4,y5,


==> data/block_region_2.csv <==
x1,x2,x3,x5,x4,y1,y2,y3,y4,y5,
3.2,3.2,3.4,3.4,3.2,46.7319,63.7049,65.4449,48.4719,46.7319,
0.4,0.4,0.6,0.6,0.4,46.2779,58.2509,63.9869,46.0139,46.2779,
0.6,0.6,0.8,0.8,0.6,46.0139,63.9869,65.7273,48.7543,46.0139,
0.8,0.8,1,1,0.8,48.7543,65.7273,66.4695,51.4965,48.7543,


==> data/computation_time.csv <==
sdf,init_path,init_st,refinement,
3.44027,16.5693,3.73856,0,
4.04757,2.89301,37.7279,0,
2.38738,2.36426,5.19383,0,
2.33383,2.83905,4.11926,0,
3.49415,3.39313,5.77187,0,
3.17346,2.97062,3.48547,0,
4.22368,6.0957,10.8754,0,
2.55714,2.42936,2.93405,0,
2.41361,5.45197,10.2732,0,
1.62095,2.7207,2.40223,0,
9.2262,5.23733,11.0413,0,
1.87119,2.78331,17.4076,0,
2.35734,3.26886,15.7776,0,
2.79167,2.94726,4.20272,0,
3.19736,3.20249,3.02926,0,
2.76637,3.4898,8.34014,0,
3.30996,3.73877,3.14374,0,
2.96958,3.1652,2.5735,0,
2.8158,2.9012,13.8223,0,
3.04057,2.9553,2.59911,0,
2.56016,2.76733,5.04756,0,
2.80987,2.59311,3.978,0,
1.75129,2.63705,2.33645,0,
2.91649,2.57616,1.86492,0,
2.97064,3.98771,2.70625,0,
1.67705,3.1156,2.01456,0,
3.24816,5.36191,2.97746,0,
4.01666,5.39562,10.257,0,
2.59372,3.68755,2.72819,0,
2.20164,2.56646,13.1149,0,
2.19279,3.03253,14.2404,0,
1.63478,2.54837,1.93093,0,
3.37509,4.27863,14.9259,0,
2.80473,2.82941,2.30151,0,
2.33249,4.00842,3.02966,0,
7.47583,2.88893,2.46877,0,
1.98436,2.47562,1.87526,0,
3.20092,6.91197,5.74517,0,
3.39021,3.07833,2.64853,0,
17.8884,2.80555,2.79171,0,
1.61485,2.78567,2.38307,0,
2.39008,3.28849,12.3981,0,
2.9745,2.73017,2.67869,0,
1.62157,2.4997,4.09889,0,
2.79025,3.43005,2.39878,0,
1.85898,2.65135,24.3847,0,
2.36907,2.70485,2.43741,0,
2.77572,2.74224,2.8833,0,
2.30538,2.72807,2.82347,0,
2.1707,2.85632,2.44048,0,
2.32809,2.60258,2.93335,0,
2.19567,3.16817,5.12101,0,
2.30848,3.40566,11.6495,0,
2.13291,2.58528,10.8821,0,
3.41736,3.66228,3.74711,0,
2.33862,2.62661,13.433,0,
2.3374,3.38505,13.2059,0,
3.4252,2.90179,3.3404,0,
2.45164,2.76957,3.03219,0,
1.73656,2.70769,11.6201,0,
2.94853,3.87601,12.9154,0,
2.24514,2.87519,5.63094,0,
2.44246,2.9364,11.8647,0,
2.40639,2.73886,7.38803,0,
2.39924,2.65912,3.25896,0,
2.26716,2.42496,13.5432,0,
2.38605,2.88521,3.31206,0,
3.18784,5.11416,4.87115,0,
2.32852,2.64946,3.20772,0,
2.4367,2.77672,14.0374,0,
2.15499,2.41198,3.03795,0,
1.63723,2.48019,2.82354,0,
2.43588,2.50772,3.00594,0,
5.7228,2.77795,3.5275,0,
1.79532,3.5954,12.7993,0,
2.38022,3.06174,3.46738,0,
3.73453,4.98861,5.0549,0,
2.29088,4.03223,4.10924,0,
2.31567,2.48896,6.17416,0,
2.25471,2.48662,3.03519,0,
5.40701,2.95905,6.32283,0,
1.75723,2.4909,3.03347,0,
1.79504,2.66523,10.8079,0,
2.18525,2.51881,3.29153,0,
2.17087,2.54282,29.1821,0,
2.17388,2.82435,10.1372,0,
2.42616,2.63295,7.19824,0,
2.17492,3.48819,9.46687,0,
2.38421,2.47309,3.58439,0,
2.31825,2.81449,4.53496,0,
3.22583,2.52413,3.58121,0,
3.63186,3.28439,4.19262,0,
2.22781,2.58401,3.60468,0,
2.44786,3.29404,6.19199,0,
2.2458,3.01232,5.63785,0,
3.02125,3.54588,4.55626,0,
1.56762,2.52203,5.52462,0,
2.42309,2.47677,5.62555,0,
2.70866,2.68361,5.06551,0,
2.22983,2.87305,5.20989,0,
2.34671,2.98452,5.47494,0,
2.3611,2.80244,4.17527,0,
2.71995,3.08692,3.77081,0,
2.3486,2.63769,6.22307,0,
2.32337,2.52304,17.8236,0,
3.8112,4.07597,13.2112,0,
2.40841,2.99733,4.64976,0,
2.22858,3.41838,4.12941,0,
1.77011,2.79564,6.23455,0,
2.48683,4.70203,8.86109,0,
2.57557,3.47868,8.32949,0,
3.57233,3.93285,4.23207,0,
2.16289,5.58031,4.93504,0,
3.38269,2.7042,3.97821,0,
2.60094,6.51235,5.35736,0,
2.28518,4.08436,14.1975,0,
2.43294,2.68442,14.875,0,
2.96302,7.71614,9.80864,0,
1.95423,4.02427,39.8188,0,
2.41121,3.40545,9.13813,0,
2.84541,2.79357,3.84331,0,
2.51098,4.31585,4.91559,0,
4.06915,4.66861,5.81778,0,
2.20873,4.35077,5.0381,0,
2.28389,3.92591,13.7984,0,
2.44981,3.11324,14.1668,0,
2.13797,2.54168,3.65479,0,
2.33696,2.42004,3.90651,0,
2.31081,3.76586,4.41882,0,
2.41635,2.60025,14.8184,0,
2.31213,3.38441,3.99336,0,
3.36019,2.80208,4.26073,0,
2.83043,3.82029,4.57225,0,
3.43169,2.52562,14.0589,0,
4.92184,6.0899,5.15165,0,
2.49144,3.20045,4.5968,0,
2.41356,2.79994,4.08076,0,
3.35052,4.03513,4.67533,0,
1.82038,2.50032,4.29158,0,
2.87547,3.92944,4.04203,0,
1.69251,9.77694,3.88767,0,
2.47928,13.4877,4.13994,0,
2.22997,10.511,3.34507,0,
3.43118,11.3451,3.96019,0,
3.1739,17.9622,4.74929,0,
2.42066,17.3182,4.95587,0,
3.55888,21.2283,9.24158,0,
2.16859,10.7193,3.68382,0,
2.14205,10.8776,4.4237,0,
3.73595,9.3829,3.91598,0,
2.38431,12.2362,4.28645,0,
2.18991,12.2663,3.59034,0,
1.68504,9.86041,4.20847,0,
2.29431,14.4424,4.57977,0,
2.24626,8.97104,4.03836,0,
2.4633,8.83988,4.32885,0,
3.81763,15.0553,4.5986,0,
3.32078,11.7103,4.9387,0,
2.32594,10.4493,4.16122,0,
2.32365,7.63371,4.14279,0,
3.1174,3.83555,5.0101,0,
2.51311,2.75283,3.68172,0,
2.53299,2.46577,4.01147,0,
2.44118,2.53443,4.07584,0,
3.09652,4.99167,5.21981,0,
1.9868,2.67991,4.23831,0,
3.03368,3.82434,5.09971,0,
2.18979,2.74851,3.86873,0,
3.44913,4.92027,6.26259,0,
2.27408,2.46744,3.47392,0,
2.70132,3.80182,5.21907,0,
4.62146,4.5123,5.44973,0,
2.76118,3.21117,6.33763,0,
2.3706,2.66622,3.9779,0,
2.89335,2.60014,4.17965,0,
2.24893,3.50239,4.81805,0,
6.38616,4.53492,6.24938,0,
2.56619,2.8033,4.03913,0,
3.13243,3.32127,3.67659,0,
2.40106,2.83172,5.63596,0,
2.33736,3.3326,3.98752,0,
3.20392,2.54275,3.92678,0,
1.67034,2.74369,4.56381,0,
2.86994,2.83846,6.941,0,
4.24758,5.28052,5.07728,0,
2.42634,3.57851,3.95689,0,
2.19654,2.59003,3.56778,0,
2.17121,2.76663,4.26112,0,
3.29159,2.70264,4.16733,0,
2.51118,2.83833,4.18446,0,
2.50739,4.0122,4.4606,0,
2.27923,2.99333,4.15604,0,
2.36326,4.02976,4.25926,0,
2.53707,4.33096,4.96494,0,
3.83027,3.89076,4.60733,0,
3.54792,2.71166,4.24522,0,
2.80686,2.50712,4.29609,0,
3.32535,2.64993,4.72181,0,
1.61837,2.60541,4.32794,0,
2.84099,2.69306,3.99132,0,
2.54885,3.29781,4.3416,0,
2.75795,2.88164,4.07698,0,
2.09624,2.63201,3.4534,0,
2.18481,2.82225,3.79255,0,
2.45275,2.86279,4.28231,0,
2.17769,2.48483,3.56383,0,
2.15587,3.26376,4.03905,0,
2.47331,2.8737,4.38546,0,
2.43522,3.10667,4.47563,0,
2.72142,3.05623,4.38491,0,
1.61243,2.71101,4.21583,0,
2.29418,3.84532,5.15385,0,
1.76497,2.82987,3.68228,0,
2.73318,3.60313,7.76163,0,
3.12241,9.79847,4.02523,0,
3.24928,11.7522,4.09756,0,
3.32751,11.6267,4.53207,0,
3.47892,14.2473,4.40491,0,
2.15241,9.42464,4.49225,0,
3.42199,12.7817,4.0221,0,
2.2015,9.12192,4.25466,0,
2.49303,11.5427,4.54597,0,
2.24237,12.4081,4.51868,0,
2.2066,10.0664,3.74254,0,
2.14601,9.32928,3.92352,0,
2.59319,13.5473,4.67966,0,
2.22629,10.2606,4.63529,0,
2.49013,10.5115,5.26183,0,
2.33195,11.206,4.04464,0,
2.76155,15.582,4.50107,0,
2.18603,9.65329,3.82543,0,
1.88439,9.53407,4.29622,0,
1.5887,11.354,4.65226,0,
2.09566,10.7741,3.6389,0,
2.30721,10.0783,4.10757,0,
2.76334,10.1446,4.2543,0,
1.97421,9.52669,6.98521,0,
1.76042,9.81658,4.31879,0,
1.7549,15.1017,8.55272,0,
2.35081,9.3329,4.72354,0,
2.15881,9.77034,4.32511,0,
3.479,10.5749,4.08474,0,
3.07588,11.831,3.79664,0,
3.79687,12.8414,4.03598,0,
2.20831,10.6352,4.55238,0,
2.2699,10.4487,4.8864,0,
2.47563,11.2028,4.70966,0,
3.27395,12.2836,4.81021,0,
2.31654,15.0088,4.24713,0,
2.46411,15.6805,4.48648,0,
2.90031,13.8383,4.69867,0,
2.26272,9.77549,4.24998,0,
3.23637,11.2896,4.04949,0,
2.63401,11.3568,4.47755,0,
2.3878,12.7856,4.49944,0,
2.40441,14.888,3.85423,0,
2.3724,9.59744,3.96509,0,
3.30519,13.5857,4.90871,0,
2.23539,9.62422,3.72264,0,
2.34928,12.3065,4.54556,0,
2.16119,15.2263,4.66816,0,
2.36193,12.8888,4.74328,0,
3.36455,10.7911,4.7254,0,
41.5812,17.0873,4.30127,0,
3.27825,9.07571,4.18637,0,
2.49825,9.32011,4.73838,0,
2.86504,9.11928,4.06475,0,
2.72881,13.6837,4.14123,0,
2.2805,11.2538,4.14454,0,
3.23518,13.9128,3.88272,0,
2.42103,12.9114,4.85342,0,
2.3176,11.5359,4.50519,0,
2.18039,11.6707,3.90145,0,
2.7604,13.4842,4.33618,0,
2.68994,12.3558,4.69152,0,
3.00186,13.1126,4.1937,0,
2.33379,10.5662,4.40165,0,
3.18096,12.2017,4.85132,0,
2.29351,19.1945,4.72202,0,
2.10373,11.3952,4.44538,0,
3.4239,3.56991,4.45805,0,
2.78644,3.7876,4.58815,0,
2.41184,4.03934,4.52356,0,
2.3267,3.4835,4.37254,0,
2.94119,2.9021,4.49308,0,
3.28333,3.26709,4.68881,0,
2.72874,4.20922,4.68876,0,
1.95858,2.75127,3.66226,0,
2.28498,2.81562,4.13025,0,
2.30762,2.62312,4.64066,0,
1.70133,2.74695,3.57254,0,
1.89067,2.87078,3.95427,0,
1.67978,2.77662,3.73131,0,
2.49,3.97564,4.46706,0,
1.72293,2.8852,4.80215,0,
3.34085,2.87052,4.57818,0,
2.76686,4.04415,4.77117,0,
5.19128,4.11078,4.84854,0,
2.4485,4.06735,4.42393,0,
34.8254,3.68683,4.01459,0,
1.76381,2.82421,3.87561,0,
2.43897,2.83123,4.1374,0,
2.77142,2.86106,7.69689,0,
2.1387,2.95804,3.68371,0,
2.81187,5.11568,8.53051,0,
2.1068,2.84192,4.78257,0,
2.97313,3.28247,4.30482,0,
2.3314,3.10475,4.35492,0,
2.41624,2.84137,4.32475,0,
2.3139,2.90035,4.0646,0,
2.55303,4.28701,5.75562,0,
2.71882,3.95343,5.30527,0,
2.42905,4.049,5.09067,0,
3.12013,3.4637,4.84511,0,
2.33995,2.45981,4.46022,0,
3.42252,2.92026,4.62714,0,
3.39502,2.77193,6.25887,0,
2.27766,3.68338,4.93736,0,
2.2455,3.30477,3.77595,0,
2.36557,2.88122,4.56919,0,
2.4589,3.08993,4.22768,0,
1.74056,2.92697,6.46967,0,
2.90033,2.79845,4.98937,0,
2.90402,3.23888,4.74543,0,
1.87725,2.77772,4.23558,0,
2.1865,2.84275,6.91319,0,
3.06202,2.81162,4.23293,0,
2.84736,2.57621,4.1389,0,
2.93772,2.8371,4.13553,0,
3.41892,3.25503,3.82001,0,
2.39211,2.88526,4.44356,0,
2.62149,3.11547,4.23949,0,
3.52395,3.31051,4.4447,0,
2.38693,3.79187,4.2434,0,
2.39761,2.85493,4.28109,0,
2.96465,3.39703,4.55375,0,
2.86841,2.4277,3.87431,0,
3.61113,2.64021,5.42897,0,
1.73299,2.60706,3.5281,0,
2.54389,3.05666,4.37275,0,
2.31759,2.82587,4.22771,0,
1.63801,2.83077,3.79049,0,
3.41423,2.95566,5.04528,0,
2.359,2.65656,3.95762,0,
2.18096,2.66233,3.82382,0,
2.55648,2.90611,4.30355,0,
6.19385,2.98727,4.39983,0,
2.54419,3.15179,4.35813,0,
1.79743,3.0082,5.05066,0,
2.80903,2.57921,4.30766,0,
2.45278,3.25674,4.39511,0,
2.47473,3.62672,4.88731,0,
2.23058,17.4046,5.10124,0,
2.88558,15.5467,3.90654,0,
2.8366,10.8188,5.6143,9.8216,
2.95865,10.6184,4.45811,2.70628,
3.11004,12.65,3.86001,0,
3.25304,14.5955,6.34328,0,
2.57694,14.7286,4.51011,0,
2.48116,11.4609,4.41239,0,
2.91157,11.5507,4.17736,0,
2.43531,11.7775,5.54361,0,
1.70516,17.8707,6.49877,0,
3.1702,11.7498,6.029,0,
3.43667,19.7601,5.71358,0,
3.07428,10.8707,3.93131,0,
2.87797,15.1789,7.84397,0,
2.57824,11.9956,4.53887,0,
2.44389,15.6389,4.61458,0,
2.33239,11.2457,4.27932,0,
2.36935,10.9826,6.13307,0,
3.96834,12.5505,6.49488,0,
2.12508,10.8971,3.38377,0,
4.40699,12.3644,8.6431,0,
3.31039,11.3033,3.63502,0,
2.18668,10.9616,3.32909,0,
2.81727,11.1376,6.22225,0,
2.32815,12.6135,4.58409,0,
4.02156,12.8256,5.0914,0,
3.12917,3.4756,16.2432,0,
2.26937,18.4815,3.82016,2.15886,
2.35336,2.81077,3.76042,0,
2.29224,2.93612,3.57343,0,
2.35502,2.80694,3.38512,0,
2.42596,3.68441,14.2233,0,
2.71212,3.53497,5.63321,0,
5.25832,3.45491,5.6386,0,
2.17443,2.68039,4.45951,0,
2.07012,2.70971,3.32346,0,
3.12972,3.37718,5.41993,0,
2.82535,3.46551,4.54328,0,
3.32816,2.95634,6.19927,0,
3.25688,2.74093,3.97091,0,
2.36129,3.37005,12.3975,0,
2.405,3.31476,26.1913,0,
2.68136,4.18335,14.3037,0,
2.39612,2.92626,14.5019,0,
2.67136,3.04802,9.29041,0,
2.92242,5.52464,4.4535,0,
1.67209,2.55464,3.11376,0,
3.10288,2.89555,4.68763,0,
3.84808,2.99248,3.93764,0,
2.36335,2.84128,3.49574,0,
1.98975,2.85315,12.1117,0,
2.51236,2.6677,3.70621,0,
2.43051,4.80586,4.02256,0,
3.51027,2.6692,3.92887,0,
2.74752,2.67485,3.03582,0,
2.38204,2.61523,11.438,0,
2.36149,2.84924,13.936,0,
2.15754,2.72993,3.2834,0,
3.6989,4.30893,4.38325,0,
3.37464,2.70406,5.95812,0,
2.93273,3.73172,20.6147,0,
3.37509,5.96832,6.23769,0,
3.13558,6.16727,11.6862,0,
4.11224,5.80957,4.74727,0,
1.78218,2.63911,14.1278,0,
4.56306,4.11374,3.91199,0,
2.97034,6.17552,6.13094,0,
2.96973,2.64615,14.7981,0,
2.46419,2.93321,7.54413,0,
2.21452,2.649,3.11782,0,
3.44798,3.17179,11.8038,0,
2.25289,3.18778,6.68214,0,
3.01492,2.92102,3.7474,0,
3.19976,2.57328,3.13138,0,
3.14056,2.7637,17.8662,0,
2.64488,3.432,3.36295,0,
2.39817,2.85762,12.683,0,
2.42285,2.64758,3.3349,0,
3.27569,3.75948,6.16525,0,
2.42755,2.86673,6.55701,0,
1.8349,2.85384,14.7265,0,
2.64268,2.79679,5.67894,0,
2.53596,2.95698,3.70976,0,
2.40658,3.76288,4.12385,0,
2.6571,3.12478,3.73353,0,
2.84886,2.71595,3.39025,0,
3.49833,2.6935,3.84294,0,
2.4102,2.90085,13.6127,0,
2.48139,2.51659,8.79008,0,
2.37902,3.59978,13.2345,0,
2.31556,3.47589,3.22972,0,
3.46875,2.70411,3.64417,0,
2.25847,3.06284,13.5457,0,
2.27639,2.95066,3.18224,0,
3.48959,5.52442,5.12206,0,
3.6127,15.8425,3.86405,0,
2.93028,12.5648,5.01235,0,
3.48064,20.636,6.02855,0,
2.64306,11.832,6.24083,0,
2.42902,20.5306,7.27551,0,
3.46897,13.9131,7.12048,0,
2.54717,10.1715,4.0966,0,
2.35235,11.9158,21.2265,0,
3.46902,9.35374,4.71762,0,
2.4193,13.9599,5.07587,0,
2.25586,13.5089,10.1216,0,
1.69388,12.6883,3.94711,0,
2.47538,10.2741,7.12394,0,
2.37009,10.8763,3.53861,0,
2.91758,10.1887,3.79898,0,
2.54647,11.6958,6.01952,0,
3.01137,10.7166,3.74876,0,
1.72106,11.6669,8.04504,0,
2.40777,10.2074,4.94637,0,
3.94071,17.2365,6.34473,0,
3.41654,10.2242,4.14238,0,
3.16928,8.80941,15.6849,0,
2.22167,11.3931,6.28418,0,
2.30999,10.9227,3.73437,0,
1.65928,9.99296,3.02044,0,
2.35997,13.2576,3.66798,0,
3.32589,13.1095,5.86672,0,
2.37838,10.942,5.88005,0,
2.26603,12.0158,9.09189,0,
3.26037,16.0937,3.65774,0,
2.30633,19.0009,4.33029,0,
2.54356,12.1556,4.27324,0,
3.51823,11.1945,3.95172,0,
2.23617,10.6818,3.0167,0,
3.34933,14.9869,3.52139,0,
3.35778,9.82349,3.79309,0,
2.43017,10.1551,3.60987,0,
2.95678,11.746,3.8929,0,
3.23054,9.67387,3.48224,0,
2.25084,12.6328,5.79909,0,
2.39413,13.8744,4.93244,0,
2.15412,10.8038,6.4134,0,
4.01565,9.5426,3.27419,0,
2.50974,9.018,3.65313,0,
9.22356,19.8069,5.10218,0,
2.46614,10.0479,6.7583,0,
2.17085,16.615,4.32147,0,
2.93748,12.2571,8.44086,0,
2.9307,14.7933,3.97153,0,
2.47213,12.8411,7.75704,0,
4.04892,14.3207,3.65337,0,
3.05905,11.8836,4.00669,0,
3.09294,19.8741,5.52202,0,
3.88485,17.4952,3.50547,0,
2.37821,13.6105,18.1766,0,
2.97077,11.7298,5.45705,0,
3.09536,11.0243,3.58169,0,
1.96173,17.4635,5.1443,0,
3.30999,12.2822,3.73558,0,
2.41246,11.801,4.02611,0,
2.44313,2.98266,3.62267,0,
3.44972,3.11747,3.62412,0,
2.93971,2.99792,14.4092,0,
1.69914,2.82458,16.8872,0,
1.91607,2.96784,3.16981,0,
3.00839,2.8292,14.552,0,
1.66938,2.72949,13.9166,0,
2.29708,3.07518,3.79388,0,
2.52631,2.95714,3.17148,0,
2.27659,3.38098,3.87018,0,
2.49514,3.75651,4.33731,0,
2.47665,2.62147,3.48764,0,
20.5719,2.8644,3.84707,0,
1.73781,2.54047,3.02209,0,
2.7671,2.98042,17.3487,0,
2.32138,3.12991,17.7721,0,
1.56699,2.8233,3.55918,0,
1.79498,2.77587,16.9123,0,
3.02565,2.9607,7.71267,0,
3.2776,2.89191,3.99172,0,
3.37127,3.05521,3.8948,0,
2.04406,6.17875,6.16975,0,
2.07695,3.28312,3.9439,0,
3.90738,10.1474,4.36554,0,
2.02636,3.33468,3.03535,0,
2.41925,2.61769,2.99526,0,
2.10523,2.74174,3.85445,0,
3.05018,2.65062,3.44674,0,
3.54345,2.6672,4.14848,0,
3.1547,3.67162,4.11243,0,
2.78712,2.5279,3.68724,0,
4.30239,6.26574,4.45085,0,
2.1984,2.70935,3.25525,0,
2.3077,2.87942,5.69209,0,
3.32637,4.07113,4.58458,0,
3.49561,2.72265,6.67964,0,
2.59348,4.10619,12.2176,0,
3.82756,3.18179,5.8427,0,
2.69238,2.65033,4.00275,0,
2.04298,2.93233,6.36866,0,
2.7166,4.84819,6.14006,0,
2.27357,2.7118,7.28702,0,
2.44802,3.42347,3.396,0,
2.37641,2.55752,3.20221,0,
26.9814,3.03285,4.71733,0,
2.5914,2.96168,3.48327,0,
3.13974,4.86684,7.14823,0,
3.08566,4.74449,5.99879,0,
2.50347,2.86927,3.83082,0,
1.97198,2.82125,3.13823,0,
2.43718,3.6191,3.48546,0,
3.0499,4.75032,4.42198,0,
2.16119,2.52795,3.13975,0,
2.38796,3.8272,3.98251,0,
2.39175,3.11706,4.05897,0,
3.93822,6.28747,4.42485,0,
2.05175,12.176,6.69765,13.3659,
3.33638,18.1194,4.25279,0,
3.96601,13.1663,4.59861,9.81658,
1.96097,19.8174,6.58712,8.45674,
2.47008,12.3012,4.38049,4.99379,
2.39003,11.5453,4.64559,2.03343,
2.1947,11.3854,4.68193,0,
3.47421,12.385,4.14139,0,
3.37218,10.9013,5.6031,0,
2.67106,12.9597,5.12281,0,
2.98161,11.1704,4.25573,0,
3.45934,10.386,4.94996,0,
2.34374,10.8893,4.30233,0,
2.50113,10.9571,5.43661,0,
3.41675,13.628,5.04384,0,
3.48378,11.4332,5.43904,0,
2.53974,13.6778,4.8993,0,
2.54294,17.333,5.40607,0,
5.05344,18.7027,4.05079,0,
3.47923,10.5659,5.24391,0,
2.42267,13.8734,4.6488,0,
3.539,16.2958,4.93871,0,
3.37517,11.6554,5.04609,0,
3.19992,14.0766,4.77074,0,
2.95408,2.95325,4.25625,2.62531,
2.73904,3.19149,4.04767,0,
2.60979,2.96536,4.65297,0,
2.36302,4.53571,4.54036,0,
2.51362,3.97573,5.82503,0,
2.40161,2.94912,4.69288,0,
2.4598,3.49419,4.72244,0,
2.90593,2.6914,4.70866,0,
2.42082,2.95734,5.11559,0,
2.39639,2.60367,4.45042,0,
2.20106,2.69296,4.00599,0,
3.96906,6.26911,5.71179,0,
2.95936,2.95398,4.31729,0,
2.43048,3.47754,4.55496,0,
3.29168,3.03143,5.29591,0,
2.60154,3.04424,4.60548,0,
2.97508,3.50557,5.25827,0,
2.71804,3.77404,4.62657,0,
2.40025,3.37323,4.35803,0,
2.42677,2.65384,4.26057,0,
2.37402,3.94049,4.44615,0,
3.52636,2.87028,4.54312,0,
2.31567,2.93993,5.73334,0,
2.83747,2.91578,4.54726,0,
2.63349,3.21522,4.8116,0,
3.47311,9.79091,8.16947,0,
1.75036,2.69571,3.86265,0,
2.15963,2.6926,4.2458,0,
1.76424,3.01076,6.01738,0,
2.46717,3.76154,5.34209,0,
2.49912,2.81268,4.3281,0,
2.64011,5.91018,7.984,0,
2.36176,2.79673,4.33629,0,
2.46825,3.28892,4.53032,0,
2.78337,3.08131,4.99051,0,
2.69148,2.56474,4.48476,0,
3.27135,2.8677,4.52762,0,
79.2942,3.60403,4.11782,0,
1.95436,4.02326,5.25985,0,
2.3199,3.10782,4.27648,0,
2.50473,2.8655,5.33681,0,
3.37828,3.21544,4.83845,0,
2.47177,2.81582,4.24935,0,
2.85264,3.78849,4.87037,0,
2.53248,3.19605,4.63744,0,
3.59502,3.8729,4.83569,0,
2.41315,3.09438,4.60804,0,
4.00223,6.62083,5.00323,0,
2.39696,3.13838,4.68915,0,
1.68756,3.12867,3.92795,0,
3.42657,3.89071,5.03617,0,
3.76219,2.97359,4.80213,0,
2.44339,2.95287,4.67021,0,
2.39334,3.84559,5.73354,0,
4.0525,5.99761,5.05296,0,
2.68954,3.23291,6.73084,0,
2.61174,2.70212,7.07102,0,
2.17454,2.68509,4.41501,0,
3.35884,3.35135,4.42326,0,
2.20558,3.49434,4.95633,0,
2.13074,2.73876,4.08282,0,
2.28031,4.00321,4.46495,0,
28.8669,3.80079,5.08927,0,
2.61472,3.29125,4.5719,0,
3.73794,5.84054,7.4908,0,
4.38464,6.63159,7.37928,0,
3.04991,5.96564,8.79115,0,
2.43044,2.88164,4.50132,0,
3.97834,5.33571,8.35699,0,
3.97652,5.53071,7.36303,0,
2.79135,2.77811,3.82799,0,
3.01708,3.73798,5.36281,0,
3.36905,4.78887,5.23015,0,
3.44785,3.38968,4.52839,0,
3.8812,5.73266,4.81367,0,
3.07165,3.44657,4.01462,0,
3.96652,4.87087,7.88466,0,
2.4418,3.12314,4.42785,0,
2.3506,2.83131,5.04096,0,
2.31088,3.63471,4.10468,0,
2.3466,2.92744,4.29996,0,
4.42936,6.62924,9.54572,0,
2.84049,2.71745,4.97944,0,
2.42549,3.06814,4.51814,0,
3.15919,5.31151,5.02192,0,
2.30198,3.08122,4.35256,0,
2.89986,2.64682,4.12983,0,
2.34919,2.97954,4.09023,0,
1.80677,2.9373,17.9323,0,
1.87181,2.85316,3.69978,0,
2.73264,2.6188,4.40607,0,
2.29949,2.95362,4.47619,0,
2.36419,2.71294,4.40443,0,
2.80272,2.57886,5.10097,0,
2.80012,2.90102,4.33664,0,
2.47319,2.81771,7.39949,0,
3.5218,2.9741,4.83725,0,
2.42614,3.72951,4.93031,0,
2.57788,3.66404,5.06323,0,
3.83754,5.50941,5.09383,0,
3.25479,2.83162,7.53465,0,
3.81415,6.16391,5.118,0,
2.87525,4.71234,4.71793,0,
2.13043,2.62761,3.70972,0,
8.45685,3.00785,4.41821,0,
3.31723,2.79651,4.39122,0,
3.05593,2.89236,4.97671,0,
2.14597,2.84982,5.58066,0,
4.46171,2.95377,5.66896,0,
2.39761,3.06525,4.57301,0,
2.13282,3.29623,4.19747,0,
3.01754,2.62078,3.93509,0,
2.64406,3.84747,4.28284,0,
2.10482,2.59205,3.9887,0,
2.33283,3.23863,4.62292,0,
3.71535,2.8588,4.7427,0,
2.34388,3.70098,5.56177,0,
2.32843,2.98415,6.99772,0,
2.40372,3.20741,4.51517,0,
3.26946,2.85584,4.79109,0,
2.15002,2.65414,4.95674,0,
2.15651,2.59415,3.63358,0,
15.5401,2.7327,6.59328,0,
3.66895,5.16191,7.82256,0,
2.3439,2.98075,4.58049,0,
2.8634,2.69706,4.37021,0,
2.24852,2.85906,4.4874,0,
2.53625,2.66217,3.88034,0,
4.06009,10.8266,6.91502,0,
7.25136,11.5136,4.67117,0,
2.31565,16.0441,5.46001,0,
3.33933,16.9546,5.53594,0,
3.09881,17.0149,5.01037,0,
16.4549,18.2366,5.10269,0,
2.46524,16.8444,5.3923,0,
2.27883,17.8411,5.26717,0,
2.25369,14.4998,5.09502,0,
2.38755,11.9356,5.44353,0,
2.17118,13.5212,4.42466,0,
3.42988,17.7705,5.56417,0,
2.21809,10.8289,4.92296,0,
2.45814,16.8156,4.40454,0,
2.95981,13.9008,19.1834,0,
2.86049,11.0072,4.88111,0,
1.90481,12.0303,5.43969,0,
2.20355,12.5471,4.57545,0,
2.85363,13.0209,4.26269,0,
2.3881,10.9259,4.67166,0,
2.21829,10.9783,4.0178,0,
2.47883,9.7193,5.58933,0,
3.06233,13.0144,7.68902,0,
2.50941,2.58438,5.15063,0,
2.09063,2.77741,4.05153,0,
3.5929,2.56613,5.55197,0,
3.77116,3.02999,6.08318,0,
3.02235,3.21857,4.69901,0,
2.14883,2.74664,4.4495,0,
2.05339,2.77481,5.03167,0,
3.04797,2.76866,5.45932,0,
2.89242,3.06205,4.49912,0,
2.23253,2.94476,3.81497,0,
2.3926,3.68215,3.93926,0,
3.25816,2.62783,4.66353,0,
2.35314,3.39986,4.54602,0,
2.54707,3.67067,4.64661,0,
3.41244,3.13093,5.02902,0,
2.38156,3.04578,4.62155,0,
1.70169,2.93255,4.04782,0,
2.68756,2.89463,5.17927,0,
3.42985,2.64117,4.57957,0,
3.75652,2.66651,5.12875,0,
3.02928,2.8593,4.86484,0,
2.34886,4.26114,6.34546,0,
2.33498,3.29415,3.89191,0,
2.63985,3.02483,4.45419,0,
2.01468,2.73105,4.14785,0,
2.24852,3.18923,4.11614,0,
2.566,5.61991,5.193,0,
2.90714,2.72563,4.30172,0,
3.98849,5.17566,3.86727,0,
2.49649,2.86488,3.82341,0,
3.34388,2.87067,4.95965,0,
2.37817,4.08358,6.98961,0,
2.19225,2.67158,4.31653,0,
2.40827,2.67641,4.53209,0,
2.42634,3.64239,7.40416,0,
2.25724,3.78433,5.33543,0,
3.18473,5.98251,11.4474,0,
2.30433,3.32489,4.22807,0,
2.43348,3.36882,4.38269,0,
2.92422,2.86325,4.51403,0,
2.37823,3.64205,21.5178,0,
1.84428,2.82015,4.70475,0,
2.2539,3.68262,5.27418,0,
2.55894,2.89117,4.84631,0,
2.35984,2.847,4.69798,0,
8.32648,3.09717,4.67424,0,
2.20501,2.58658,4.1786,0,
2.19064,2.7601,4.65576,0,
2.22663,2.74958,4.66639,0,
2.21383,2.97823,4.01767,0,
2.21556,5.50061,6.42533,0,
3.28178,2.57004,4.38149,0,
2.47404,3.53247,4.87664,0,
2.49297,3.74605,15.5992,0,
3.60384,2.89614,4.85602,0,
2.01456,3.03663,6.84339,0,
3.3919,2.60548,5.30501,0,
3.61529,3.84816,9.82262,0,
2.3302,4.00809,8.39317,0,
2.23957,2.76037,4.37623,0,
1.60293,2.6451,4.25927,0,
2.50456,3.17691,3.87426,0,
3.47605,3.76655,5.41957,0,
2.25173,3.83591,5.33722,0,
2.37636,2.80233,15.9173,0,
2.21723,2.61805,4.77486,0,
3.31882,2.61476,4.68491,0,
3.55762,3.07818,4.71018,0,
7.82879,3.40643,4.99204,0,
2.32247,2.85369,4.01317,0,
4.11667,4.55123,6.53772,0,
1.84781,2.69222,4.50742,0,
2.44428,2.67768,5.26168,0,
2.35888,4.0225,5.08098,0,
3.42446,2.94214,5.35369,0,
2.87787,3.48088,6.12054,0,
2.39365,3.63087,4.40072,0,
2.53749,2.61025,4.59044,0,
2.24475,2.91049,4.28126,0,
2.91872,2.91923,4.71475,0,
1.70134,2.6036,11.7303,0,
2.26484,2.72407,4.30856,0,
2.45797,2.71919,4.69477,0,
17.5047,3.91572,4.71988,0,
3.87136,4.18964,6.53232,0,
2.52313,4.27614,4.56252,0,
2.55703,4.09967,5.30169,0,
2.22712,3.09579,4.07372,0,
2.95057,3.51641,4.60808,0,
2.2895,2.74836,4.64268,0,
2.22922,2.64389,4.16688,0,
2.49187,3.20271,12.6772,0,
2.23921,2.5744,4.70105,0,
3.9623,5.89576,5.79905,0,
2.42584,3.03657,5.43918,0,
2.54091,4.10044,3.96569,0,
3.24496,4.26381,5.43243,0,
2.82105,2.82113,4.35655,0,
3.51723,5.24037,7.26331,0,
2.39119,2.87173,4.88765,0,
2.49349,4.04429,4.99828,0,
3.32551,2.6679,6.50555,0,
2.31789,2.80378,4.55291,0,
3.62976,2.77611,4.34192,0,
3.47662,16.9253,4.61705,8.0091,
2.35257,12.3153,4.52835,10.3183,
3.50575,21.6822,6.74527,15.0627,
2.45519,19.9987,6.13712,7.05422,
2.61062,13.2942,5.09056,5.0534,
2.53294,11.4225,8.99868,1.98264,
2.82652,14.3318,4.4917,2.291,
2.29366,11.7047,4.3066,0,
2.93321,15.6603,5.44673,0,
3.1547,22.2107,4.95776,0,
3.68603,10.9938,4.88175,0,
2.81622,12.1789,6.34329,0,
3.01164,13.0962,23.1654,0,
6.66791,11.8773,3.98877,0,
3.02391,14.5882,10.1882,0,
2.2086,12.8316,11.3847,0,
2.4651,11.3512,4.8786,0,
2.36773,11.5829,4.53182,0,
2.35582,12.712,5.05118,0,
1.68516,11.2747,4.97546,0,
3.4046,12.2985,17.7952,0,
3.02086,10.7622,5.38093,0,
2.29967,13.1182,4.59705,0,
3.58298,10.3511,4.37401,0,
2.53671,15.2143,5.65557,0,
1.81949,2.86605,6.35083,0,
2.19783,2.96654,4.89016,0,
7.08737,4.99392,8.45757,0,
2.40237,2.9121,4.553,0,
2.56908,3.05674,5.01953,0,
2.43985,2.54873,4.9273,0,
2.71211,4.8492,7.35325,0,
2.46183,4.24768,4.76425,0,
3.41319,3.01059,4.36446,0,
2.96427,3.3909,4.90069,0,
2.31136,3.33477,5.17418,0,
2.66145,2.88302,4.85594,0,
2.3051,4.14866,4.1298,0,
3.41293,3.58406,4.46025,0,
2.31622,3.00788,4.1781,0,
3.38022,3.09823,4.42391,0,
1.75608,3.11039,4.32605,0,
2.24705,2.77456,4.23723,0,
5.09176,4.03216,5.13412,0,
2.92771,2.58451,4.55975,0,
4.5852,4.97903,4.7272,0,
2.44626,2.65527,4.38254,0,
4.72663,5.07664,4.58765,0,
2.49908,2.96389,6.35037,0,
2.48314,3.06444,8.70485,0,
2.25373,2.84261,4.99275,0,
5.05598,3.63634,7.92472,0,
2.33392,2.64409,5.24959,0,
4.77039,3.93282,5.35498,0,
2.84384,4.13052,5.55273,0,
2.88293,2.85214,5.27937,0,
2.77907,2.92524,5.0939,0,
2.33199,2.65242,6.3382,0,
2.55598,3.93711,5.42879,0,
2.9198,2.61288,4.5432,0,
2.53529,3.01396,4.62208,0,
2.93317,2.81172,6.4573,0,
2.57855,3.48653,4.72372,0,
2.13557,2.57945,4.45819,0,
2.38943,2.55534,5.18692,0,
3.46558,2.57808,6.72884,0,
2.37149,3.26496,13.0524,0,
2.96932,3.86418,6.69987,0,
2.20177,3.04121,7.79292,0,
2.07692,2.65525,4.24355,0,
3.03935,3.66248,5.64781,0,
3.70297,2.80525,5.10105,0,
3.27678,4.92309,6.63867,0,
3.90856,4.15298,4.97199,0,
2.66535,2.91618,4.98284,0,
3.74039,3.77565,5.49791,0,
5.08715,5.07645,5.07758,0,
3.54777,3.81575,7.48525,0,
4.05926,4.9647,19.7254,0,
2.40277,2.94759,4.59385,0,
4.66256,3.39146,4.91962,0,
3.16024,2.67509,5.13551,0,
2.34447,2.88763,5.21024,0,
2.92142,3.61784,4.40149,0,
3.95768,3.23531,4.77248,0,
3.27596,3.14954,4.35144,0,
2.49266,4.36869,18.3728,0,
2.38924,2.92417,7.85641,0,
2.69692,2.80849,14.6649,0,
2.59305,3.32585,4.91571,0,
2.64884,3.73305,3.73169,0,
2.43645,2.61589,20.6898,0,
2.31256,2.73953,4.57451,0,
2.74961,3.83687,4.80031,0,
1.81024,3.94583,4.77957,0,
2.10156,2.63779,7.32803,0,
3.651,4.25718,5.74834,0,
2.50845,3.95497,4.39424,0,
2.19087,3.7965,5.85556,0,
1.68875,3.04092,5.78642,0,
1.89564,2.7902,8.19319,0,
2.50639,3.9158,5.15095,0,
2.91019,4.12263,4.66163,0,
2.61838,3.32132,4.49533,0,
2.98048,2.6852,4.30914,0,
3.08231,4.14513,5.17178,0,
25.3473,4.031,4.8942,0,
7.70815,2.92132,4.11133,0,
2.65702,3.85454,4.70027,0,
2.63754,2.92259,4.43188,0,
2.31676,3.80034,5.16536,0,
3.14841,3.7134,4.11175,0,
2.27171,2.6883,4.09996,0,
3.31582,4.59318,5.39899,0,
2.3741,3.63058,4.34093,0,
3.34366,2.9911,4.3099,0,
3.44871,5.61228,6.96216,0,
2.98262,2.96468,4.78993,0,
2.95027,3.11757,4.52552,0,
4.23482,2.90495,4.16198,0,
2.57565,3.49979,4.1757,0,
1.7368,2.74857,4.16023,0,
2.58267,3.63827,5.19648,0,
2.95355,2.75485,4.61768,0,
3.42432,2.651,4.57163,0,
3.09877,3.08484,4.93734,0,
2.70505,3.87203,4.21411,0,
3.63552,2.794,4.07737,0,
2.31509,3.81723,4.78646,0,
11.7579,4.25282,5.55663,0,
2.62159,3.62001,4.09294,0,
2.82616,4.38577,3.79466,0,
2.7898,3.03109,4.26335,0,
2.37698,3.77271,4.75629,0,
2.38369,3.17245,4.18644,0,
2.51573,3.59554,4.29444,0,
16.9504,2.8629,7.01564,0,
2.01158,3.79428,4.51694,0,
2.6426,2.95327,4.2351,0,
3.64777,3.2204,4.34905,0,
1.71703,2.56385,3.44475,0,
3.73751,3.3645,4.4355,0,
3.16448,2.7348,4.12493,0,
2.55564,3.09837,4.42815,0,
2.44805,3.05037,4.01323,0,
2.23461,2.74784,3.72076,0,
3.25342,2.9184,3.97233,0,
2.81769,11.9601,4.17567,10.1121,
3.51924,22.5002,6.64776,12.422,
3.35482,12.0428,4.00907,6.00289,
3.08281,10.1427,4.04006,7.19245,
2.50793,12.0508,4.14716,8.73579,
2.53288,10.8015,4.03481,11.1029,
2.33504,9.50074,4.49888,12.5629,
3.21776,12.6711,4.42545,4.37232,
2.54692,10.0299,5.52499,4.8823,
2.75564,10.7676,4.35182,4.43398,
15.3876,9.99053,4.10359,4.4328,
2.29432,10.9487,4.09644,2.11245,
2.48821,10.6461,4.35841,2.12096,
2.41106,13.302,8.77426,0,
3.10405,10.6115,4.49225,0,
2.50557,11.4639,4.48626,0,
2.21176,12.1671,4.93975,0,
2.55615,3.41836,4.79695,0,
3.06402,2.90932,5.07306,0,
2.62652,2.94097,4.56165,0,
3.66288,3.64646,4.48336,0,
8.37103,2.91102,4.29032,0,
2.15335,3.81812,4.9891,0,
2.17452,3.09006,4.0011,0,
2.37771,2.62091,3.68387,0,
2.75418,3.74212,3.63311,0,
2.29816,2.69975,3.96751,0,
2.98131,2.58936,3.97788,0,
4.2858,6.36697,6.53957,0,
3.36492,4.97103,6.30401,0,
3.82367,3.74408,4.26159,0,
3.46922,4.19087,5.21575,0,
10.0375,3.09163,4.28253,0,
3.05207,3.80533,4.41087,0,
3.37452,3.38451,4.15315,0,
3.60418,3.46602,4.24128,0,
2.42378,3.7664,4.28378,0,
2.57324,3.62196,4.78019,0,
3.82742,2.99336,4.4219,0,
3.58276,3.3842,4.55381,0,
2.53287,2.94831,4.1032,0,
2.50168,2.87542,4.01678,0,
2.77378,3.06997,4.12639,0,
3.07048,2.9394,4.66813,0,
2.60732,3.15452,4.25815,0,
2.46226,3.19068,4.54173,0,
2.63109,2.76936,3.67452,0,
2.61251,4.30941,4.46711,0,
5.04738,4.5338,4.8814,0,
2.47334,2.74932,3.485,0,
2.55201,3.8783,4.39231,0,
2.64582,3.19594,4.17337,0,
2.31546,2.79491,4.15102,0,
2.58316,3.41587,4.09859,0,
2.36462,3.06019,3.76538,0,
2.47797,3.7127,4.36781,0,
2.75012,2.9474,4.06227,0,
2.42663,2.88971,4.00032,0,
2.79971,3.13266,3.93754,0,
2.58067,3.1023,3.92266,0,
2.42873,3.45813,4.14463,0,
2.32513,2.53068,3.38201,0,
3.17955,3.90999,4.46226,0,
3.21271,3.6468,3.83985,0,
2.46494,3.15919,3.8911,0,
2.86654,3.75706,3.97727,0,
2.64539,3.7442,4.2909,0,
2.31897,3.88914,4.42228,0,
2.45165,5.1652,4.15226,0,
2.46361,2.89068,3.74539,0,
2.53013,3.04599,3.83406,0,
2.71659,3.92339,3.91864,0,
2.52909,2.92374,3.70842,0,
2.52051,3.96974,4.37128,0,
2.56288,2.89162,3.63954,0,
2.43856,3.08847,3.90519,0,
1.75684,3.19781,4.02625,0,
2.81549,2.78383,3.66743,0,
2.57132,3.12411,3.82147,0,
2.31404,12.6524,3.46904,0,
2.18554,14.3247,3.82471,0,
2.39629,9.43478,3.06871,0,
11.4855,8.83769,3.28122,0,
3.10736,12.6448,3.52339,0,
2.44206,10.6294,3.77875,0,
2.45822,10.9091,3.83152,0,
2.68854,11.299,3.84416,0,
3.0183,10.9884,3.95996,0,
3.14215,11.2134,3.82079,0,
2.26886,9.41007,3.34111,0,
1.83618,9.89922,4.23508,0,
2.38304,13.3962,4.33923,0,
2.89552,13.7704,3.31968,0,
3.07829,10.7381,3.83498,0,
3.39411,12.1889,3.53225,0,
2.46297,10.5782,3.66983,0,
1.6509,9.70131,4.07948,0,
2.2979,11.2901,3.16635,0,
2.30239,10.7709,3.24603,0,
2.70393,11.4602,3.87187,0,
2.59281,11.8982,3.76258,0,
5.30936,10.3054,3.63148,0,
3.58188,10.4084,3.18935,0,
2.47776,11.2283,3.62663,0,
2.46874,11.6551,3.94748,0,
3.3268,10.7136,3.49832,0,
2.9993,10.6216,3.37471,0,
16.7355,10.5181,3.8678,0,
2.79907,11.0127,3.57175,0,
6.47764,19.6857,5.167,0,
2.58749,12.1483,4.01331,0,
2.61478,10.371,3.75173,0,
2.32251,13.4734,3.90042,0,
2.46459,10.8543,3.47885,0,
2.41672,11.45,3.69759,0,
1.74643,11.897,3.23464,0,
2.57405,10.5832,3.51619,0,
3.61455,10.3802,3.47548,0,
2.1437,14.9513,6.16396,0,
2.06535,12.0628,2.87788,0,
2.48624,13.4542,3.62371,0,
2.05942,11.1695,3.49703,0,
2.23602,12.7717,3.53617,0,
2.43159,10.2846,3.45074,0,
2.22383,13.333,3.26718,0,
2.51691,10.4083,3.75779,0,
2.28465,12.0765,3.31355,0,
2.50768,11.4951,3.26356,0,
3.36791,12.2876,3.14337,0,
3.04178,11.9067,3.33954,0,
3.05513,15.0675,3.80741,0,
3.46842,17.9873,4.75827,0,
4.16208,13.9372,3.85095,0,
2.95865,11.0156,3.62075,0,
2.56282,10.0016,3.1286,0,
2.73653,10.0669,3.29138,0,
6.31745,10.5702,3.19664,0,
2.50026,10.8572,3.36463,0,
2.60876,12.1995,3.77154,0,
2.36126,9.89385,2.98815,0,
2.37056,9.10776,3.14996,0,
2.54788,10.3719,2.97891,0,
2.97505,10.5143,2.76465,0,
2.39506,10.8949,3.38311,0,
3.03611,12.7521,4.69759,0,
2.58428,15.168,3.32941,0,
2.43149,11.8823,3.21903,0,
15.295,10.227,3.72674,0,
2.5817,10.6146,3.28483,0,
2.22306,10.189,3.33376,0,
2.54211,11.0299,3.47895,0,
2.24206,8.95251,3.34203,0,
2.48316,11.195,2.69438,0,
4.44716,9.44283,3.25643,0,
2.46983,10.8955,2.77457,0,
2.61592,12.9362,3.52839,0,
3.36751,11.3347,3.81943,0,
3.02296,12.2082,3.63687,0,
2.4071,11.218,2.9298,0,
3.56171,10.6814,3.247,0,
3.11088,11.0602,3.36075,0,
3.10177,10.9023,2.94602,0,
2.34547,9.29702,2.52232,0,
4.65339,9.65434,3.32782,0,
2.38347,10.7252,3.07563,0,
2.31452,9.29079,2.91192,0,
2.52952,11.3235,3.12797,0,
2.21923,11.6718,2.91447,0,
2.91177,11.746,3.27771,0,
2.58029,13.6902,3.15899,0,
2.55542,9.85831,2.97462,0,
14.6965,14.8003,3.09499,0,
2.67783,19.2405,6.63299,0,
2.61284,10.3354,3.07899,0,
2.17835,11.4952,8.37224,0,
2.3473,12.1202,3.22372,0,
2.43831,11.1676,4.38899,0,
3.10538,9.31934,3.00871,0,
4.09126,11.8937,3.13049,0,
2.55651,10.4496,3.2657,0,
1.74367,14.2551,3.36261,0,
2.79841,10.2074,3.77261,0,
2.57581,12.5411,2.89884,0,
2.81057,11.6603,3.33169,0,
2.21508,9.12475,2.67694,0,
17.1926,10.4386,3.73626,0,
3.15293,10.7973,2.84252,0,
2.18293,9.30518,3.3667,0,
3.34164,14.0219,2.95066,0,
3.0008,12.4078,3.13091,0,
2.81838,11.2846,3.43902,0,
2.44084,9.42939,2.55827,0,
2.2025,12.3639,2.5749,0,
2.70033,11.7419,3.06846,0,
2.94033,10.971,3.24276,0,
2.60038,9.83694,2.46283,0,
2.45561,12.4302,3.24186,0,
2.36068,9.92546,2.33811,0,
3.284,13.7574,3.06419,0,
2.95598,9.51512,3.00019,0,
2.76835,13.2141,2.73816,0,
2.12315,10.3481,3.29715,0,
3.08207,10.4752,3.03594,0,
2.26802,14.1477,3.21718,0,
1.71608,9.86314,2.68061,0,
3.56953,17.4523,4.62899,0,
2.21005,12.5889,3.00191,0,
2.32349,9.49128,2.69187,0,
2.51831,10.273,2.87827,0,
2.38047,10.757,2.91183,0,
2.8652,9.96216,3.47818,0,
2.33324,10.6436,3.12776,0,
2.9408,10.6603,2.88272,0,
2.96537,9.86124,3.10156,0,
3.00457,10.2738,3.22727,0,
2.26566,9.95993,2.99492,0,
2.8349,10.7799,2.90593,0,
3.7023,18.3126,4.78737,0,
3.67651,12.1624,3.26526,0,
3.64687,11.6949,2.77823,0,
3.60911,17.9651,4.32541,0,
2.46732,10.6815,3.11179,0,
3.56703,18.5815,3.53657,0,
2.44126,11.8916,3.21119,0,
3.32101,9.64077,3.18723,0,
2.33359,22.778,5.12852,0,
2.74573,10.2495,2.86682,0,
2.6463,10.4592,2.87472,0,
2.31093,11.2825,2.95297,0,
2.34667,10.1858,2.31814,0,
2.89646,10.5055,2.76452,0,
2.3982,9.59183,2.81423,0,
2.38796,9.32192,3.8764,0,
2.47684,10.9,3.37027,0,
2.90575,19.0335,4.07665,0,
2.42585,10.684,3.00425,0,
3.10004,10.1308,2.70228,0,
2.52876,10.1775,2.76682,0,
1.76676,10.0598,2.48585,0,
2.4575,10.2963,3.06503,0,
2.60096,9.46085,2.53507,0,
2.39865,10.3503,2.97223,0,
2.57591,10.0206,3.37953,0,
2.19449,8.99504,3.30792,0,
3.55049,9.87909,2.79397,0,
41.0626,9.99273,6.52554,0,
3.36499,13.2851,2.92973,0,
2.19872,12.1485,3.04865,0,
1.69146,10.404,2.2965,0,
2.26125,10.5241,2.456,0,
3.02018,9.23783,2.54778,0,
3.34999,9.48793,2.88409,0,
2.64033,10.8152,2.92659,0,
2.44406,11.6163,2.81558,0,
2.56028,12.3243,2.88161,0,
2.47087,11.3434,2.74528,0,
2.45225,10.8086,2.36419,0,
2.4432,10.3886,2.81878,0,
2.17911,10.8027,2.9877,0,
2.40707,11.612,2.88712,0,
2.92501,14.7894,2.80532,0,
3.94684,16.2561,7.94964,0,
3.77468,14.5767,3.18955,0,
6.78778,10.7182,2.98302,0,
2.68527,12.9173,2.43842,0,
2.43716,10.425,3.06201,0,
3.01337,12.2594,3.36631,0,
3.39583,10.6485,2.86372,0,
3.44598,9.29415,2.09585,0,
2.37904,13.6863,3.07921,0,
2.02669,10.2402,3.22869,0,
2.38703,9.6024,2.05315,0,
1.74094,10.9255,2.38282,0,
2.37925,14.8395,2.89356,0,
3.3266,13.0862,2.81854,0,
2.53706,10.8009,2.30281,0,
2.24529,11.4043,2.21334,0,
2.3639,10.4357,2.65577,0,
2.52302,12.0117,2.867,0,
2.52909,12.2578,3.06241,0,
2.21376,12.6535,2.31284,0,
3.314,9.82131,2.78513,0,
16.2858,16.0819,2.58585,0,
2.38162,15.3903,2.90836,0,
3.58324,11.5886,2.95386,0,
3.01245,12.056,2.37291,0,
1.92881,12.8364,2.76329,0,
2.46035,11.8667,2.53891,0,
2.32655,11.818,2.88171,0,
5.02035,12.5778,2.93204,0,
3.69449,12.1307,2.87371,0,
3.32554,12.276,2.87977,0,
3.57467,13.025,2.92108,0,
3.9546,18.8894,3.77141,0,
2.87478,15.1572,2.66766,0,
3.55833,11.596,4.41874,0,
2.29717,16.4517,2.99716,0,
3.12714,13.6036,2.54118,0,
2.92133,10.0553,2.75929,0,
2.84366,10.1529,2.27923,0,
2.40426,9.32826,3.10334,0,
2.37804,11.604,2.57387,0,
2.52145,10.3411,2.5649,0,
2.13889,11.6344,2.25191,0,
2.26429,14.5362,2.96749,0,
3.83855,16.6415,4.57652,0,
1.91021,11.5417,2.53298,0,
4.23327,10.5176,3.20987,0,
3.8931,9.92562,5.86484,0,
2.89552,10.0107,2.4523,0,
2.86092,12.5413,2.72358,0,
3.65385,10.5132,2.84425,0,
3.07258,10.0757,3.42443,0,
2.4302,11.8661,2.5726,0,
2.42728,9.79376,2.68132,0,
2.45592,12.2089,2.6766,0,
3.3415,14.5798,3.37604,0,
3.38943,10.8612,2.7386,0,
2.58086,14.6049,3.04182,0,
2.6903,18.0402,3.08332,0,
3.22298,12.9963,2.68465,0,
2.2506,10.7214,2.37161,0,
3.43185,9.65204,2.66151,0,
2.40953,10.5198,2.56015,0,
2.46596,10.6081,3.06201,0,
3.06008,11.9031,2.77916,0,
3.04046,11.2476,2.95652,0,
2.4883,10.3149,2.58281,0,
3.09238,13.0845,5.15745,0,
2.33386,11.6552,2.84072,0,
2.48114,11.4972,2.96281,0,
2.47505,13.9783,3.37157,0,
2.44828,10.4225,2.52451,0,
2.79458,13.6867,2.96128,0,
2.80394,9.28555,2.53126,0,
9.67368,9.74038,2.4987,0,
2.74722,12.9813,2.74748,0,
2.43676,10.6675,3.0547,0,
2.60513,13.1984,2.83292,0,
1.91948,9.43199,2.17712,0,
3.40986,10.1453,3.74859,0,
2.8137,15.6219,2.6168,0,
2.24052,9.80486,2.66468,0,
3.20974,9.77794,2.54435,0,
1.67185,10.1995,2.80108,0,
3.37805,13.8631,2.79045,0,
3.14306,12.3165,2.68812,0,
3.40112,11.308,2.75836,0,
2.37829,12.463,2.65875,0,
2.18072,12.5002,2.54953,0,
2.31227,10.2199,2.94116,0,
2.73923,11.2338,3.21977,0,
2.18352,9.80558,2.66866,0,
2.78399,15.3868,2.29629,0,
1.63291,13.3412,2.68614,0,
2.26057,13.7283,3.02877,0,
2.29966,9.83795,2.55862,0,
2.04869,11.4911,2.52258,0,
1.64611,10.7478,2.06136,0,
2.23499,10.9142,2.59878,0,
2.57396,10.7359,2.67648,0,
2.54167,10.298,3.24092,0,
2.68711,12.4507,2.29105,0,
2.55406,19.2987,4.41352,0,
3.50396,11.889,2.59432,0,
2.25677,13.48,2.98998,0,
3.37696,11.2693,2.71317,0,
2.49014,10.9076,2.4064,0,
4.03219,17.6795,2.17197,0,
3.23015,18.5966,3.63809,0,
2.44149,11.6713,2.59413,0,
3.69967,10.3033,2.78135,0,
2.28914,9.70099,2.47862,0,
2.17738,11.7462,2.14304,0,
2.45958,11.5145,2.67265,0,
2.57562,10.5044,2.1404,0,
16.657,11.6094,2.62418,0,
3.02343,10.5631,2.58265,0,
3.80207,10.8534,2.52266,0,
2.76665,10.7831,2.72837,0,
2.58784,19.1751,4.33366,0,
4.017,16.4554,2.78072,0,
2.73324,13.0092,2.15532,0,
3.10591,18.1788,3.59422,0,
3.26286,12.6139,2.63506,0,
3.00113,10.2987,2.4364,0,
3.9885,16.6979,2.78181,0,
3.85109,19.8179,3.06899,0,
1.75157,13.1294,2.64572,0,
2.66803,12.7392,2.69208,0,
3.56026,13.9117,3.66124,0,
2.85448,10.6878,2.44471,0,
2.25223,13.149,2.39714,0,
3.40283,12.0076,2.97288,0,
2.75001,14.8231,3.10082,0,
2.88518,11.892,2.52091,0,
3.69423,20.1252,4.95672,0,
2.20993,11.0598,2.56472,0,
2.54862,11.0643,2.54744,0,
2.16459,9.71238,2.21081,0,
3.1211,11.4776,2.5919,0,
3.57473,15.4919,2.66953,0,
2.34666,9.68726,2.35745,0,
2.43476,11.1577,6.06027,0,
3.39527,20.0747,4.11325,0,
2.11694,10.1935,2.41349,0,
2.15085,11.0778,2.56706,0,
2.42496,9.63488,2.55156,0,
2.35206,10.779,2.64266,0,
2.3767,10.5961,2.60588,0,
3.42897,10.8398,2.84842,0,
3.01956,12.3827,2.70803,0,
2.32029,11.9859,2.29452,0,
3.83791,15.7148,2.36197,0,
2.21933,12.5195,2.66133,0,
3.47403,16.5256,2.94637,0,
3.57403,13.3468,9.6167,0,
2.4324,10.5845,2.52581,0,
2.51245,10.8108,2.49426,0,
3.10311,10.7556,2.68054,0,
3.46006,9.51324,2.65034,0,
2.3389,10.9727,2.21663,0,
2.46702,10.4824,2.0752,0,
2.50015,11.143,2.36966,0,
2.14833,10.0335,2.299,0,
2.51309,10.9927,2.60364,0,
2.17817,9.27286,2.25142,0,
2.21244,16.6893,2.6601,0,
3.11181,11.2501,2.71978,0,
2.48777,13.4044,2.43939,0,
1.93834,10.6225,2.4724,0,
2.35697,9.75854,2.40716,0,
2.46544,12.1925,2.5415,0,
3.02029,10.2977,2.53336,0,
2.35233,9.99707,2.06049,0,
2.22731,10.2094,2.15652,0,
2.62846,9.62062,2.61377,0,
2.56421,11.3413,2.47811,0,
2.20677,9.88208,2.31746,0,
2.51239,11.313,2.51686,0,
2.90359,11.1503,2.52251,0,
2.37484,9.60481,2.59858,0,
2.31547,10.8957,2.54023,0,
2.7986,10.2497,3.41867,0,
4.62949,11.0033,4.23614,0,
2.37661,10.8259,2.88231,0,
3.55082,11.3369,2.54974,0,
2.92694,11.0462,2.92041,0,
2.90848,9.21188,2.80868,0,
3.98079,20.1729,3.08627,0,
2.84664,13.1642,3.53247,0,
2.22927,12.182,1.99519,0,
7.71687,10.518,2.50065,0,
4.37487,19.3481,2.42176,0,
2.37814,10.3984,2.63399,0,
2.42129,13.6163,2.76276,0,
2.44701,9.34894,2.25538,0,
2.49301,12.9816,2.89179,0,
3.28143,10.102,2.58383,0,
2.43555,10.2759,2.46025,0,
3.94427,18.2676,2.77823,0,
2.46711,10.9198,2.64438,0,
3.55504,9.60676,3.11722,0,
4.01042,10.1369,2.59656,0,
2.34339,9.31064,1.9091,0,
3.25999,12.2061,2.51938,0,
2.36654,10.7567,2.56855,0,
2.54445,11.0144,2.18204,0,
2.42716,12.4425,2.57547,0,
2.24674,11.7273,2.14669,0,
3.22848,11.537,2.43388,0,
3.66152,10.9868,2.57532,0,
2.98139,12.736,2.60275,0,
2.32517,9.83638,2.88625,0,
3.76267,19.0628,8.25591,0,
4.8808,14.8063,5.59027,0,
2.1875,13.4934,2.8062,0,
2.21289,10.7733,2.08878,0,
2.22213,11.3516,2.17721,0,
2.54942,10.7698,2.5306,0,
3.00598,12.0571,2.95212,0,
2.31085,9.73419,2.52194,0,
3.46216,10.6983,3.05403,0,
2.47213,10.5159,2.04431,0,
3.31744,11.2087,2.64306,0,
2.5273,10.8465,2.40966,0,
2.38756,22.1646,3.48453,0,
3.08003,10.7462,2.35205,0,
2.33904,12.7467,2.81691,0,
2.34342,12.8816,2.24214,0,
2.47368,11.0303,2.64144,0,
3.46033,10.8645,2.54421,0,
2.31612,3.77579,2.53116,0,
2.70515,3.39538,2.47607,0,
2.23912,3.67484,2.84239,0,
2.36901,5.85994,2.55109,0,
2.46926,4.82234,2.5191,0,
1.6704,2.92137,2.02839,0,
12.4513,2.99337,3.32065,0,
2.59065,3.86955,2.52835,0,
3.20646,3.06365,2.46868,0,
3.52547,4.18247,2.6222,0,
3.06353,4.1126,2.11513,0,
2.24003,2.78181,2.16309,0,
2.20091,3.2341,2.49605,0,
3.13126,3.80333,2.56017,0,
3.25816,3.05629,2.58396,0,
2.22944,3.6782,2.18596,0,
2.56087,4.08799,2.26338,0,
2.58088,3.12316,2.36949,0,
2.47534,3.38586,2.63019,0,
2.78197,3.14951,2.98417,0,
2.36697,3.77385,2.4297,0,
1.6182,2.93445,2.29154,0,
2.53001,3.48118,2.4291,0,
2.4579,6.59874,3.29258,0,
2.41471,3.67206,2.74884,0,
2.78458,3.00544,2.26121,0,
2.65377,3.39624,2.63158,0,
2.49029,3.23781,2.44894,0,
2.27058,2.85158,1.94091,0,
2.49131,3.72518,2.64525,0,
2.37305,3.05538,2.09123,0,
2.35918,3.19615,2.44523,0,
2.44227,3.01289,2.3569,0,
2.2918,2.93337,2.63942,0,
72.2057,4.49153,2.70622,0,
2.82695,4.23544,2.88603,0,
2.15267,3.92896,2.58252,0,
3.28903,3.03693,2.99991,0,
2.21463,3.97437,2.42495,0,
2.31011,3.17798,2.09524,0,
2.2277,2.98572,2.04173,0,
4.12555,6.68625,4.13209,0,
2.2135,3.10614,3.2618,0,
2.92442,4.50029,2.70892,0,
2.77004,2.99989,2.0357,0,
5.41994,3.47141,2.81798,0,
3.25289,6.0516,3.30844,0,
2.76025,4.15351,2.53352,0,
2.13432,3.04799,1.99642,0,
2.55405,3.71442,2.51708,0,
5.08793,3.56035,2.64358,0,
2.95951,3.17286,2.49378,0,
2.32158,3.15266,2.4383,0,
3.04871,3.18961,3.24928,0,
3.46907,3.29582,2.79713,0,
2.58095,3.12393,2.37531,0,
2.64138,4.01438,2.87085,0,
2.68206,3.13951,2.41213,0,
3.28912,3.30117,2.70593,0,
2.80653,3.1547,2.37812,0,
2.30086,3.02583,2.06229,0,
2.38458,4.21367,2.63264,0,
3.06412,3.32005,2.34768,0,
3.83631,5.78431,2.78191,0,
2.381,4.25329,2.40771,0,
2.83326,2.76432,2.76928,0,
2.53094,3.21168,2.54104,0,
2.38467,3.95765,2.77679,0,
2.30983,2.92956,2.29384,0,
3.39223,3.35147,2.54722,0,
4.30141,5.40751,3.13985,0,
2.56554,3.71226,2.51032,0,
2.24973,3.14036,2.19483,0,
2.29916,3.30042,2.16029,0,
2.70868,3.30341,2.38254,0,
2.90905,3.8285,2.9682,0,
2.52557,3.97816,2.39984,0,
2.8671,2.9406,2.26512,0,
3.07269,2.79681,2.34888,0,
2.63026,3.69201,3.0077,0,
2.94828,2.95793,2.80969,0,
2.94767,3.6297,2.56945,0,
2.60888,3.23624,2.50467,0,
2.85615,2.69052,2.58663,0,
3.12115,3.8051,2.31163,0,
3.14463,3.07192,2.54571,0,
2.34155,3.13086,2.34163,0,
2.2362,3.90826,2.2401,0,
2.32686,3.59966,2.08632,0,
2.29763,3.08527,2.33175,0,
2.17381,3.0064,2.26785,0,
3.602,3.19495,2.57912,0,
2.23301,3.60035,2.07699,0,
2.44492,3.55615,2.7346,0,
2.54289,4.2185,2.3199,0,
2.23805,3.50529,2.0627,0,
3.42606,5.75812,2.63158,0,
2.47502,3.16194,2.39733,0,
2.42882,4.23706,2.73352,0,
2.36356,3.11207,2.56765,0,
2.40021,2.72612,2.5023,0,
3.02329,3.3515,2.24122,0,
2.54233,5.68743,2.42649,0,
3.10037,4.69676,2.73524,0,
2.44787,3.65602,2.58208,0,
2.86998,3.2332,2.45837,0,
7.08553,3.3938,2.99331,0,
2.25244,3.77628,2.85034,0,
2.62023,3.24292,2.55065,0,
3.10348,5.72983,3.53051,0,
1.67573,7.73441,2.94786,0,
2.96031,3.09872,2.46756,0,
2.20822,2.76413,1.94356,0,
2.40684,3.5001,2.4914,0,
1.80737,3.10167,2.01561,0,
2.77443,3.86313,2.97449,0,
3.24927,2.88846,2.57165,0,
2.34771,3.49713,2.50843,0,
4.09088,7.54114,4.05478,0,
3.05801,3.26441,2.55691,0,
3.01196,2.79731,2.31361,0,
3.65175,5.88141,3.64625,0,
2.52284,3.46064,2.81186,0,
3.50904,6.91422,4.16232,0,
2.62154,3.91234,2.23366,0,
2.49119,3.86213,2.44574,0,
10.9786,3.13337,2.81749,0,
2.87295,2.79366,2.21516,0,
2.27358,3.2605,2.59181,0,
3.42645,3.1526,2.77834,0,
2.22242,3.42881,2.18974,0,
2.39542,4.04509,1.75545,0,
2.55798,3.12281,2.43558,0,
3.01204,2.97681,2.40836,0,
2.58174,2.84973,2.32017,0,
5.51031,3.07168,2.42302,0,
6.64819,2.9608,2.06261,0,
2.43204,2.78728,2.32905,0,
3.31505,4.10075,2.66674,0,
2.49617,5.01175,2.51758,0,
2.37828,3.54793,2.70345,0,
3.46159,3.7117,2.63221,0,
2.54193,3.50253,2.64457,0,
2.56608,3.14231,2.22747,0,
2.1894,2.86096,2.12066,0,
2.86321,3.60414,2.28245,0,
1.93674,2.88484,2.40039,0,
2.70595,4.51087,2.54673,0,
2.29657,3.1044,2.32158,0,
3.63833,2.99388,2.60404,0,
2.45726,3.5567,2.60251,0,
2.24382,2.88642,1.89241,0,
3.40151,3.60529,2.42763,0,
2.27699,7.33836,2.77185,0,
2.25104,6.32089,4.16999,0,
1.85895,3.53558,2.37959,0,
3.50284,4.42375,2.606,0,
2.41906,3.83951,2.46358,0,
2.6666,3.91157,2.59119,0,
2.56422,3.93596,2.4427,0,
2.9417,2.98021,2.33058,0,
2.20422,2.54133,1.96247,0,
2.54053,4.14908,2.64188,0,
2.43479,3.55465,2.71755,0,
2.49975,2.79517,2.76415,0,
2.72992,4.09194,2.24825,0,
2.64185,3.69514,3.59143,0,
4.73829,2.99486,2.49189,0,
2.30279,3.75275,2.44785,0,
2.28585,3.6337,2.75026,0,
2.42615,2.84371,2.45214,0,
2.8689,4.86126,2.71312,0,
1.90864,3.73543,2.84982,0,
2.24072,2.60509,1.96776,0,
2.2152,2.88438,2.53255,0,
2.47039,2.97313,2.38078,0,
3.02897,2.61047,2.38754,0,
2.35584,3.23565,2.75653,0,
2.35265,3.70614,2.60569,0,
2.50323,2.9572,2.37539,0,
2.75457,3.01426,2.39213,0,
2.25755,2.53952,1.93782,0,
2.35363,2.89221,2.29368,0,
2.75352,3.82354,2.624,0,
3.68338,2.59794,2.69439,0,
3.63908,3.85856,2.94285,0,
2.79,3.13682,2.26673,0,
1.6776,2.66416,2.22182,0,
3.33899,5.40799,3.32191,0,
3.21499,4.02936,2.70345,0,
3.64963,4.85559,3.44703,0,
2.17626,3.46405,2.50298,0,
1.89647,2.87396,3.84078,0,
2.49955,4.05269,2.54374,0,
2.53147,4.52981,2.62692,0,
3.06983,3.56747,2.51668,0,
3.34833,2.93553,4.31611,0,
2.34673,2.88026,2.71624,0,
2.68786,2.55739,2.15292,0,
2.35408,2.90737,2.2689,0,
2.85521,3.09837,2.74592,0,
2.25948,3.46318,2.45747,0,
2.14898,3.37089,2.22157,0,
2.37824,2.68743,1.91266,0,
2.14467,2.82631,2.55423,0,
2.35332,3.61491,2.5805,0,
2.32919,3.94064,3.28889,0,
2.54846,3.90131,2.60718,0,
2.19712,3.20079,2.36297,0,
2.42177,4.06935,2.70537,0,
2.4789,4.24125,2.73518,0,
3.20567,2.86075,2.33172,0,
2.32524,3.76838,2.53241,0,
3.35105,6.92676,3.44034,0,
2.70974,2.6463,2.25874,0,
1.72795,2.88264,2.14032,0,
2.81566,2.60366,2.48439,0,
2.54865,3.03214,2.38846,0,
2.35497,2.86667,2.30045,0,
3.26286,2.77351,2.57911,0,
4.45288,3.89908,2.44355,0,
1.73348,2.69013,1.89662,0,
4.05006,3.34765,2.46503,0,
1.78167,2.6373,1.73527,0,
8.58576,5.44735,2.42901,0,
2.20479,2.55875,2.89428,0,
2.86228,3.91642,2.42181,0,
2.36334,3.16857,2.51315,0,
2.36254,3.77759,3.26626,0,
2.16328,3.52092,2.49332,0,
2.35818,3.4333,2.57857,0,
2.80664,2.58356,3.37615,0,
2.26845,3.09625,2.24169,0,
1.89659,2.80048,2.84723,0,
2.35345,4.73077,2.83873,0,
2.38853,2.89452,2.29327,0,
2.33002,3.16417,2.40754,0,
2.32318,3.0933,2.2493,0,
2.32626,3.20224,2.71055,0,
2.73474,3.57599,2.56076,0,
2.83245,2.97337,2.24922,0,
2.31865,2.90369,2.33702,0,
2.28714,2.68038,2.23393,0,
3.20427,2.87239,2.47339,0,
2.29786,3.29118,2.63662,0,
3.19552,2.58825,2.46095,0,
2.31213,3.32834,3.1374,0,
2.85702,2.54439,2.31502,0,
3.31587,2.67983,2.62311,0,
3.1346,3.04281,2.41468,0,
3.22759,2.79887,2.61132,0,
2.91208,2.9741,2.21797,0,
2.09556,2.78553,2.0527,0,
3.01133,4.1166,2.27943,0,
2.74301,2.67062,2.2533,0,
2.82503,2.87963,2.42997,0,
2.77733,2.64634,2.12428,0,
3.95393,2.81953,2.25261,0,
3.35769,3.80542,2.05834,0,
2.10106,2.74239,2.15674,0,
2.7609,2.64376,2.22907,0,
2.10075,2.70495,1.91587,0,
2.80264,2.59307,2.23109,0,
2.18073,2.79869,1.92449,0,
1.63676,2.60529,1.80123,0,
2.58314,3.53337,2.48496,0,
2.28936,2.96089,2.51079,0,
3.54095,2.91849,2.88942,0,
2.82034,3.95995,2.69356,0,
2.29315,3.29003,2.97057,0,
2.85557,4.73065,3.29324,0,
2.78954,2.98366,2.39774,0,
1.78376,2.60686,1.65755,0,
2.40681,3.06359,2.46424,0,
1.64609,2.54409,1.99748,0,
1.79848,3.04642,2.26842,0,
1.71003,3.22998,2.48047,0,
2.43007,2.87721,2.64976,0,
2.53519,3.33723,2.50226,0,
2.43729,2.52786,2.31343,0,
2.46471,3.25008,2.92531,0,
2.31793,2.91035,2.46883,0,
2.43503,3.3071,2.42555,0,
2.15299,2.79912,1.82207,0,
2.41259,3.89467,2.1342,0,
2.38761,3.13302,2.36055,0,
2.37847,3.98248,3.17592,0,
2.18907,2.68123,2.48631,0,
2.37116,3.81603,2.76575,0,
2.29755,3.44414,2.33883,0,
2.43352,3.08175,2.34999,0,
1.61315,2.53393,1.91173,0,
3.21951,2.78158,2.61247,0,
1.94567,4.36288,2.18097,0,
3.26938,2.65769,2.88403,0,
1.99081,2.92364,2.27111,0,
2.72983,3.4635,2.32162,0,
2.30129,2.5973,2.26524,0,
3.2134,2.68085,2.51944,0,
2.84748,2.97061,2.85646,0,
2.07759,2.60002,1.91494,0,
2.39553,2.94937,2.5264,0,
3.51744,3.75858,2.34236,0,
2.45993,4.89187,2.52819,0,
3.34765,2.99466,2.37569,0,
2.44154,2.92108,1.89161,0,
2.37625,4.42094,2.10087,0,
2.35016,4.73774,3.1752,0,
2.30314,2.62907,1.71518,0,
16.0099,4.95878,2.77719,0,
2.41801,2.82359,2.26939,0,
2.6248,2.87334,2.27013,0,
2.20904,2.86246,2.00531,0,
2.3388,3.44758,2.23631,0,
2.83959,2.90979,2.13688,0,
2.33144,3.01271,2.26438,0,
3.00825,3.10711,2.01501,0,
2.41693,2.91142,2.10934,0,
2.58072,3.65727,2.53703,0,
2.41007,2.83312,2.51891,0,
2.68458,3.49063,2.66598,0,
10.2134,3.15822,2.44776,0,
1.92433,2.75569,2.42787,0,
1.79125,2.75353,3.31158,0,
2.26383,2.65826,2.4226,0,
2.34972,2.79028,2.6692,0,
3.27295,3.7249,2.24309,0,
3.21484,2.8331,2.36094,0,
5.89775,3.50014,2.64602,0,
2.3697,3.28775,2.11863,0,
2.64287,2.93764,2.30357,0,
1.98219,2.66966,2.13041,0,
2.36045,3.82099,2.51805,0,
2.33014,3.21872,2.79908,0,
2.28412,4.22215,2.25964,0,
2.01689,2.71181,2.13134,0,
2.18083,3.05452,2.65005,0,
2.35378,3.11201,2.55967,0,
2.11867,3.20865,1.98523,0,
2.1594,4.49474,3.16778,0,
2.84631,3.16832,2.28366,0,
2.2839,3.04887,2.27535,0,
1.84696,4.72141,2.50073,0,
3.89757,6.01752,3.63766,0,
1.93041,2.69179,2.36096,0,
2.20143,3.36935,2.36986,0,
2.39844,2.65272,1.87379,0,
2.28324,3.11835,2.82774,0,
2.44952,2.8681,1.86889,0,
2.30405,3.43461,2.51521,0,
2.43487,2.69983,2.20609,0,
2.4937,6.52899,2.58815,0,
2.30728,5.26381,3.31265,0,
2.43756,3.91053,2.31926,0,
2.0108,3.12092,1.75263,0,
2.56689,3.46926,2.38254,0,
2.29749,3.97906,2.50914,0,
2.32844,3.63049,2.74637,0,
3.13103,3.76916,3.08144,0,
3.90032,5.196,4.22433,0,
2.14229,2.80575,2.13728,0,
3.31135,3.70309,2.39818,0,
1.7598,2.76281,2.43892,0,
1.74877,2.7073,1.98271,0,
2.9065,3.18472,2.23598,0,
3.23436,3.79813,2.6122,0,
2.77159,4.50272,2.30562,0,
2.46049,3.55949,2.95441,0,
2.8713,3.80615,2.60706,0,
2.85344,3.50421,2.32147,0,
2.74878,3.03017,2.14695,0,
2.57448,2.96085,2.2832,0,
2.37348,3.57681,2.40622,0,
3.20808,3.15161,2.36137,0,
2.92662,3.75179,2.33214,0,
3.79416,5.60132,2.23325,0,
2.82286,2.98419,3.78438,0,
3.80427,3.50529,2.58666,0,
2.186,3.38544,2.00333,0,
3.37545,3.56411,2.26507,0,
2.24906,4.13825,2.27593,0,
2.91085,4.41061,2.8513,0,
3.31254,5.05326,3.14387,0,
2.38763,3.24766,2.53394,0,
2.21292,3.43865,2.2479,0,
2.38147,3.03571,2.47695,0,
2.2763,4.95497,2.44861,0,
3.0152,4.22772,2.76146,0,
3.38062,3.29179,2.16777,0,
2.23561,3.05394,2.39814,0,
2.87926,2.65459,2.13148,0,
2.23823,4.69969,1.99898,0,
2.43148,3.66947,2.29729,0,
2.31926,5.99067,2.45064,0,
2.37902,4.10844,2.51369,0,
2.09981,2.58841,1.8653,0,
2.22704,3.3861,2.34804,0,
2.43605,4.1915,2.46043,0,
2.35522,3.36674,2.41634,0,
3.20133,5.72928,6.55408,0,
2.86213,2.62252,2.26381,0,
3.17341,3.77997,2.39253,0,
2.82823,6.14638,2.97031,0,
4.73435,6.36683,2.06413,0,
2.33558,2.89545,2.33153,0,
3.15519,5.19932,2.37936,0,
1.87862,2.69668,3.02683,0,
2.28847,3.40632,2.43945,0,
3.0885,4.35177,2.53372,0,
3.47493,3.62632,2.76415,0,
2.356,10.1465,3.01225,0,
2.9866,3.83897,2.57781,0,
2.41846,3.03987,2.63245,0,
2.334,4.0742,2.67123,0,
2.78619,3.00955,2.61693,0,
3.07656,2.86973,2.20904,0,
3.28501,3.71311,2.47829,0,
2.39256,2.91933,2.33106,0,
3.56337,4.9729,2.30002,0,
2.40259,3.291,2.26462,0,
2.55527,3.63075,2.78152,0,
41.9066,3.83464,2.38779,0,
2.16736,3.51986,2.15316,0,
3.23957,2.66822,2.34017,0,
2.42123,3.41744,2.81041,0,
2.28936,3.54944,4.25542,0,
2.3391,5.22119,3.19825,0,
2.84883,2.83631,2.75435,0,
1.71096,3.42408,2.97487,0,
3.93623,5.91253,4.93461,0,
2.79277,3.4007,2.5869,0,
2.64123,3.73338,3.23781,0,
2.15739,4.25694,3.11622,0,
2.74268,3.99359,3.17124,0,
2.80492,3.7489,3.23676,0,
2.54094,2.99161,3.05273,0,
3.89057,2.57139,3.02472,0,
1.94053,3.0551,3.30171,0,
2.73031,3.79272,3.37147,0,
2.61257,5.07957,3.43732,0,
2.28079,2.82301,3.57572,0,
2.60191,3.23766,2.77927,0,
2.94285,3.11813,3.09925,0,
2.15814,2.99617,3.2407,0,
3.61588,5.20327,4.37936,0,
2.64443,3.11671,2.61669,0,
3.45637,2.96756,3.2934,0,
2.45194,3.45442,3.18069,0,
2.72832,2.99177,2.97864,0,
2.73163,2.5873,3.45348,0,
3.33458,3.72194,2.91474,0,
2.33381,3.44915,3.24343,0,
2.16221,2.72837,2.83656,0,
2.55756,3.53269,3.13096,0,
2.61805,3.57996,3.17304,0,
3.39215,3.37311,3.93298,0,
1.72999,2.59682,2.52991,0,
5.25699,4.78707,4.02262,0,
3.51763,3.88543,3.68593,0,
1.6131,3.36786,2.95824,0,
2.34016,2.50202,2.8498,0,
3.70574,2.63733,3.30996,0,
9.4783,5.72753,3.65982,0,
2.57625,3.56475,3.86904,0,
1.6973,2.69676,3.42507,0,
2.98697,3.09673,3.92356,0,
2.18472,3.51908,3.79273,0,
1.89264,2.94889,3.93586,0,
2.43205,7.2303,5.09756,0,
2.22713,2.8032,3.63915,0,
2.85273,2.58318,3.25439,0,
3.0822,3.96292,3.94607,0,
1.76292,3.13336,3.47371,0,
2.68505,4.09777,3.1172,0,
2.37933,3.7525,3.96475,0,
1.66928,3.05243,4.26976,0,
2.93326,3.39293,3.39824,0,
3.10947,4.37397,3.9186,0,
1.71422,2.86918,3.59504,0,
2.16633,2.83166,3.98327,0,
2.13439,5.83379,4.1151,0,
3.39633,3.32198,3.93079,0,
1.84557,2.68296,3.69352,0,
2.3909,3.24714,3.78524,0,
2.12845,2.78879,3.68493,0,
2.65201,4.31071,4.30838,0,
3.44205,3.45348,3.94693,0,
2.51965,3.89036,3.71179,0,
3.46385,3.4341,4.03923,0,
4.31874,4.49876,3.66915,0,
2.85028,4.23477,4.30075,0,
2.46138,3.09762,3.99889,0,
3.68427,3.01331,4.49693,0,
11.7191,4.23785,4.54883,0,
5.02267,6.09753,4.4541,0,
2.07573,2.93406,4.32058,0,
1.78149,2.96626,3.93445,0,
2.39631,3.26294,4.7611,0,
3.2064,3.83833,4.08811,0,
2.77935,3.14194,4.11888,0,
2.45447,5.40578,4.68471,0,
3.49352,2.65656,3.60807,0,
3.14185,2.64862,4.27459,0,
16.0825,2.78583,3.99745,0,
2.64202,3.45572,4.3737,0,
4.16562,5.51921,4.73885,0,
2.6516,3.6423,4.1353,0,
1.94909,2.70426,3.67743,0,
1.68036,2.73864,3.76559,0,
2.52779,3.08749,4.81999,0,
2.56546,3.44051,4.4345,0,
5.03574,2.84061,3.80973,0,
2.99816,2.90818,4.56446,0,
2.23305,3.9785,5.10577,0,
2.46604,3.64699,4.94976,0,
3.40598,2.58199,4.2098,0,
3.43053,4.07668,4.20479,0,
3.49751,5.6824,4.2674,0,
3.22129,3.02623,5.00958,0,
2.41204,2.89688,4.94052,0,
3.70676,2.88783,4.50461,0,
2.47236,3.24404,4.55928,0,
3.64046,3.8159,4.71053,0,
2.36455,4.05615,4.89535,0,
2.16616,2.7447,3.96477,0,
3.42365,2.64483,4.24527,0,
1.6874,2.63539,4.18388,0,
2.30272,2.98208,4.58129,0,
2.4148,2.88719,4.63758,0,
2.3629,3.09318,4.6494,0,
2.76734,2.76999,4.30329,0,
3.31003,2.73251,4.8815,0,
2.25035,2.73467,4.6535,0,
3.51144,3.867,4.61058,0,
2.9229,3.77836,4.97536,0,
3.19547,4.08736,4.37616,0,
1.80175,2.92017,4.72892,0,
2.44602,2.86993,4.80873,0,
1.77929,2.93678,4.57483,0,
7.6323,3.93976,5.20877,0,
2.50282,3.53818,5.4349,0,
4.44342,3.28615,5.05427,0,
3.05123,3.47169,3.75529,0,
2.83606,3.13206,5.26446,0,
3.41818,2.89556,5.20734,0,
2.37814,2.9414,4.41636,0,
2.46858,3.51489,5.0888,0,
1.86374,2.92105,5.94444,0,
1.79872,2.75102,4.00307,0,
4.01618,2.60359,4.73121,0,
2.34446,3.41012,4.54392,0,
2.98828,2.86799,5.02918,0,
1.86952,3.01097,4.13234,0,
3.96871,4.07433,4.61847,0,
4.55236,3.54201,4.04546,0,
2.57698,4.09624,4.29078,0,
2.47928,2.97452,5.04893,0,
4.47992,5.17939,6.80477,0,
2.63054,4.77522,4.02448,0,
1.85839,2.76068,4.81182,0,
2.54055,3.09712,4.25313,0,
3.57391,3.07519,3.69356,0,
12.9975,3.6439,4.3257,0,
4.77438,7.46831,7.87283,0,
2.43229,2.64305,4.04622,0,
5.31595,3.19142,4.52508,0,
3.4281,3.13124,3.65269,0,
3.07019,2.78321,3.96631,0,
1.91622,2.99526,3.4343,0,
3.42836,3.07473,4.19732,0,
2.652,2.91855,3.95452,0,
2.18169,2.68565,3.46318,0,
2.58023,2.93916,4.57693,0,
2.56724,2.78265,4.02888,0,
2.40443,2.86601,4.11626,0,
2.07038,4.06049,4.24758,0,
2.40425,2.67723,4.01572,0,
2.53993,2.90649,4.01843,0,
2.43792,2.88754,4.24738,0,
2.29052,20.6594,4.29652,4.87744,
3.36426,9.65147,4.79088,5.00753,
2.42171,11.1935,4.19113,6.62135,
3.62462,10.6779,8.42952,6.62706,
2.24745,13.1343,4.88957,6.14499,
3.20786,12.6527,3.51446,2.10277,
2.90676,11.5067,4.24136,2.08728,
2.48854,10.5641,4.29041,2.21374,
3.01875,14.9822,4.28598,2.35666,
2.60732,14.5433,4.89917,2.58213,
2.41001,12.6386,4.09641,2.5508,
2.37594,9.05566,6.02891,0,
4.61818,10.0801,4.2793,0,
2.91321,10.1809,4.56512,0,
2.56863,9.43494,4.98815,0,
2.50409,4.1367,3.74745,2.38026,
2.32792,4.01523,5.53394,3.2925,
2.90071,3.03252,5.32297,0,
2.22799,3.04619,3.83044,0,
2.27489,3.5555,3.4983,0,
2.66931,2.91959,4.07841,0,
2.61278,3.94082,3.91988,0,
2.88268,2.7565,4.91813,0,
3.25179,2.73837,4.50671,0,
3.93217,2.9594,6.66805,0,
2.55605,3.61212,4.1713,0,
3.36225,2.71468,4.14501,0,
2.61299,3.18607,4.31425,0,
2.06991,2.80446,3.87801,0,
2.84811,3.03322,3.92013,0,
3.16755,4.32545,5.17395,0,
2.48224,3.84378,4.52246,0,
3.22392,3.13952,4.46412,0,
2.6825,2.96913,4.42377,0,
3.43701,3.17474,4.40567,0,
2.45131,2.85601,4.66553,0,
3.53259,4.00461,5.24714,0,
3.0084,2.62901,4.15456,0,
2.5048,3.19443,4.53999,0,
2.28095,3.24591,4.21129,0,
3.32535,2.75526,6.25268,0,
2.50417,2.73234,4.29049,0,
3.72834,3.03322,4.30148,0,
3.39029,3.74173,4.44593,0,
2.41874,2.87474,4.87106,0,
3.43167,3.72926,4.95477,0,
2.47478,3.03824,4.7427,0,
1.72371,2.84938,4.82763,0,
2.30376,2.71843,4.40368,0,
2.55906,3.39404,4.54752,0,
3.31099,4.94719,6.76584,0,
2.96621,2.87632,4.46742,0,
2.28814,2.61035,3.83369,0,
2.34193,3.56252,4.03567,0,
2.28606,2.84195,4.78339,0,
3.97138,5.21179,5.58612,0,
9.99203,2.72061,4.90784,0,
2.48781,3.35715,5.49177,0,
2.43958,2.9281,4.76452,0,
2.64449,5.57771,5.09532,0,
2.39987,4.05183,4.3554,0,
50.5071,3.80375,5.08112,0,
2.55779,3.8633,4.84697,0,
2.52284,2.66594,3.96753,0,
1.87936,2.70103,3.88405,0,
1.91092,2.52835,3.44032,0,
2.99044,4.0021,4.6601,0,
4.60491,2.92323,4.67665,0,
1.76517,2.66648,3.11816,0,
1.88354,2.85938,4.30057,0,
3.15116,2.54444,3.80586,0,
3.44442,3.34549,4.8662,0,
1.82137,2.64462,3.66938,0,
1.72132,2.80984,3.75581,0,
3.62343,5.33178,5.38273,0,
4.60555,3.6618,4.05129,0,
2.89808,2.97248,3.66947,0,
3.09999,2.65608,4.34098,0,
1.70739,3.54125,3.26295,0,
3.42376,4.60235,4.36926,0,
2.57291,3.08492,3.99877,0,
2.83733,3.47916,3.48794,0,
2.52936,3.15369,3.88857,0,
3.42836,3.10157,3.75583,0,
2.44843,3.79802,4.07599,0,
2.97817,3.29033,4.56611,0,
2.82066,4.55091,3.05497,0,
3.45706,3.95882,3.82382,0,
1.9189,2.62159,4.58022,0,
1.82662,2.79804,3.24153,0,
3.11026,3.03268,4.18041,0,
2.68856,2.93933,3.25555,0,
2.6417,4.47985,4.2703,0,
3.15363,3.38807,3.82884,0,
1.86193,2.88995,4.4976,0,
3.10785,3.27994,3.6193,0,
3.39355,3.30427,3.48467,0,
3.36989,3.17838,3.93778,0,
2.37555,3.55683,3.49801,0,
2.47106,4.15316,3.85989,0,
2.72958,3.01019,3.52742,0,
3.33958,3.11581,3.53065,0,
3.5998,3.80429,4.07977,0,
3.32576,2.68087,3.52486,0,
3.30235,3.23882,3.31843,0,
3.0778,4.04852,3.94616,0,
2.26143,2.58226,3.01376,0,
17.1093,2.68453,3.57256,0,
3.25584,3.85263,3.69607,0,
3.0025,3.25939,4.83222,0,
2.5089,3.06544,3.17806,0,
2.40273,3.89965,3.80658,0,
1.62639,3.10623,3.1334,0,
3.75921,5.03278,3.41711,0,
2.32701,3.6466,3.1128,0,
2.3178,3.22039,3.38423,0,
2.9237,2.64826,3.48164,0,
3.09303,3.47808,4.5856,0,
3.34678,2.65384,3.81878,0,
4.02499,6.01306,5.82677,0,
2.48579,3.527,3.5985,0,
3.05712,3.12963,4.22837,0,
8.36252,3.85039,3.31808,0,
2.39405,2.76594,3.54008,0,
1.96288,2.68231,5.94866,0,
1.55631,2.55306,3.90558,0,
2.97603,4.80019,4.37377,0,
4.42105,5.12725,3.58021,0,
2.68214,3.57348,3.80522,0,
3.28151,4.88167,4.87133,0,
2.31117,3.00462,4.04858,0,
1.58425,2.62166,2.86265,0,
2.65652,2.53201,2.7832,0,
2.4578,3.75163,4.10157,0,
3.32238,4.65616,5.58068,0,
3.47514,4.8961,5.27641,0,
2.24055,3.3491,4.3217,0,
2.26837,3.84518,4.01737,0,
2.76281,3.02072,4.1674,0,
4.02501,7.60595,3.57983,0,
7.79397,6.28131,3.34518,0,
1.88694,3.77152,3.74676,0,
10.0883,3.16004,3.58122,0,
3.00331,5.30751,5.16718,0,
1.93701,3.74775,3.42103,0,
1.88308,4.41366,6.02644,0,
1.37807,2.71453,4.24133,0,
1.66966,2.71916,3.06764,0,
1.94639,3.77048,4.32075,0,
1.97234,3.62716,4.03013,0,
1.53976,2.86115,3.8005,0,
44.0711,4.70712,4.09371,0,
1.69861,3.46968,3.5524,0,
1.81956,3.04023,3.38537,0,
9.8068,4.01147,3.11827,0,
1.67026,2.68139,4.85569,0,
2.51249,2.74758,3.2024,0,
1.92633,4.48271,3.23826,0,
1.8856,5.25526,3.68595,0,
10.4264,5.31966,3.16507,0,
1.90132,2.95726,3.60702,0,
1.69196,2.6203,3.29609,0,
1.90408,3.07124,3.4539,0,
2.46669,3.30812,4.15668,0,
1.74403,4.13096,3.73534,0,
2.60709,2.84633,3.58052,0,
1.84245,2.93126,3.70805,0,
2.1147,3.3651,3.47727,0,
1.8008,2.74707,3.62451,0,
2.56002,3.04413,4.10858,0,
1.85269,3.53183,4.02319,0,
2.10442,3.71858,4.04229,0,
1.8213,3.40761,4.13905,0,
1.3704,2.75973,3.22862,0,
2.5798,3.1602,3.815,0,
2.29654,4.27512,3.92509,0,
2.48055,6.06869,5.30659,0,
1.63843,3.25311,3.74269,0,
2.31569,2.75882,8.8098,0,
1.60126,2.75234,3.24018,0,
1.92113,4.69845,4.19101,0,
2.96345,6.37027,6.63481,0,
2.11252,3.02672,3.93877,0,
4.21845,5.21016,4.5355,0,
1.56807,2.93554,3.25056,0,
1.75099,3.92269,4.2213,0,
2.422,3.22985,4.42455,0,
6.60413,3.95759,3.87995,0,
1.70643,3.07604,4.30623,0,
1.60622,3.69763,4.03235,0,
3.04562,5.08192,5.54736,0,
1.83085,3.5579,4.03866,0,
1.67656,3.21517,3.94373,0,
1.67483,5.88908,5.73378,0,
1.27372,3.16168,4.43471,0,
1.69886,3.52603,3.69278,0,
2.02875,2.97281,3.90651,0,
1.68055,3.33274,4.59638,0,
1.64212,2.76338,3.70325,0,
1.74946,4.27473,4.76022,0,
4.22892,2.82509,4.06995,0,
1.25693,2.70058,3.39516,0,
2.09369,5.17355,5.91129,0,
1.89081,3.02525,4.04905,0,
1.47257,2.73237,3.49393,0,
1.47325,3.28896,4.43874,0,
1.41542,2.75664,3.83083,0,
2.74538,5.28333,6.02814,0,
1.3866,3.75115,4.72105,0,
1.23959,3.21061,3.40384,0,
1.37903,2.76,3.90326,0,
1.09377,2.76572,3.48118,0,
1.47341,5.03506,3.6427,29.9561,
1.46778,4.69745,4.963,25.5041,
2.00259,5.54948,6.43017,0,
1.35999,2.82969,4.65884,0,
2.06821,3.0025,4.44737,0,
1.07913,2.78232,3.68912,0,
1.34422,2.74301,3.74733,0,
1.50147,4.36838,4.70157,0,
1.12476,2.90248,3.83641,0,
1.51753,3.20046,4.25414,0,
9.1674,4.27858,5.40107,0,
1.39079,3.48418,4.02052,0,
1.97167,5.23084,4.3752,24.7765,
1.38434,3.48883,4.75816,0,
1.43987,6.49512,5.44659,0,
1.40038,3.99453,5.06874,0,
1.34075,2.95272,4.29592,0,
1.32115,3.18096,4.85589,0,
1.33892,3.81235,5.27372,0,
1.80669,4.02834,4.77131,0,
1.20416,2.76072,3.79881,0,
1.17328,2.71607,3.78087,0,
1.46606,2.68894,4.02832,0,
1.17544,2.83158,3.90536,0,
1.25421,3.19697,4.48937,0,
1.71136,2.96814,5.00906,0,
1.20861,3.36737,4.72249,0,
1.72899,3.28452,4.97238,0,
1.06148,2.67916,4.48527,0,
0.819033,2.68338,3.63761,0,
1.06123,3.0639,7.04802,0,
1.13822,3.07914,4.38698,0,
1.17196,4.81118,4.00712,0,
1.52926,5.19428,6.90537,0,
1.10134,2.73082,4.04165,0,
0.80221,2.70644,3.53575,0,
1.01007,2.92513,3.75275,0,
1.50459,2.9433,3.94041,0,
1.29204,3.04284,5.04407,0,
1.25093,3.43919,3.79458,0,


==> data/computation_time1.csv <==
sdf,init_path,init_st,refinement,
3.33178,4.22856,3.09294,0,
3.25267,4.55897,2.48089,0,
2.55633,2.94564,2.63867,0,
11.7924,3.22818,3.04462,0,
2.30221,2.63181,2.69972,0,
3.26619,3.78652,2.15366,0,
2.52946,2.97498,2.6157,0,
2.46777,2.57439,2.42931,0,
2.28574,2.77749,2.39367,0,
3.12593,5.27746,4.46665,0,
2.85864,2.53739,2.60567,0,
16.1127,2.61301,2.47844,0,
2.34678,2.57262,2.27665,0,
2.02037,2.64625,2.75187,0,
2.4124,2.7136,2.54384,0,
1.62921,2.54725,2.64884,0,
2.48855,2.89341,2.76832,0,
2.48416,2.5438,2.78369,0,
2.9702,3.11493,2.77003,0,
2.43142,2.69524,2.7825,0,
3.27213,2.54923,2.41045,0,
2.33222,2.93723,2.86115,0,
2.81312,2.79196,2.96452,0,
3.2872,4.73467,3.70106,0,
2.36976,3.46479,2.33975,0,
2.39281,2.7879,2.50217,0,
2.4499,2.82208,2.70262,0,
2.67686,2.78254,2.94364,0,
2.45812,2.76328,2.44849,0,
2.31608,2.74747,2.6969,0,
2.478,2.78979,3.17438,0,
2.8702,4.67003,3.29087,0,
2.69806,2.84205,3.57831,0,
2.41216,2.6371,3.81674,0,
3.0831,4.40355,3.42215,0,
3.00666,2.59865,3.04086,0,
2.61426,3.551,3.88782,0,
8.36073,2.63562,3.2712,0,
2.48862,4.18681,3.80621,0,
2.36737,2.66452,3.01361,0,
2.61118,3.14595,3.49949,0,
2.43769,2.80974,3.43864,0,
3.03792,3.36578,3.41097,0,
2.53138,2.89397,3.44738,0,
2.56427,2.59385,3.26173,0,
3.2073,3.46938,3.67709,0,
2.61378,2.70929,3.94342,0,
2.46832,2.68684,3.3893,0,
2.26112,2.57916,6.89007,0,
2.81831,2.60349,3.73563,0,
2.34624,2.51821,3.57654,0,
4.94998,2.80122,3.87894,0,
3.27846,4.87731,6.82,0,
3.0357,3.55624,3.80693,0,
2.54619,3.57028,4.41582,0,
2.38472,2.55838,4.0434,0,
2.4911,2.78819,4.09927,0,
2.57209,2.70492,3.84061,0,
4.14816,3.80996,3.75424,0,
2.54725,2.64259,4.17103,0,
2.28748,2.65203,3.89354,0,
2.61357,2.78087,3.64893,0,
2.63789,3.44386,3.73439,0,
2.54788,2.58532,3.48528,0,
2.44605,3.30324,3.50062,0,
2.62855,2.80752,4.04744,0,
2.46204,2.72594,3.44978,0,
3.01264,3.31934,4.11944,0,
1.81117,2.95709,6.7165,0,
3.03116,2.80425,4.12705,0,
2.57324,2.73443,4.05018,0,
2.18092,2.81899,3.58307,0,
2.49662,16.3436,5.82887,0,
2.41863,16.0943,6.07131,0,
2.61748,20.4348,3.61013,0,
2.5799,14.1879,4.50718,0,
2.66137,11.5941,3.32404,0,
2.74832,11.3962,4.87323,0,
3.26567,11.0426,4.43691,0,
3.20784,18.6417,7.19679,0,
2.71747,11.836,3.40595,0,
2.51218,12.4594,4.39602,0,
2.31594,14.1065,4.03358,0,
2.59212,11.3853,3.73061,0,
2.83369,17.84,3.63845,0,
2.64377,12.5159,3.92478,0,
3.11837,17.2111,5.10224,0,
2.6615,17.316,4.78413,0,
2.47939,18.6318,4.92566,0,
2.37238,16.868,5.03323,0,
2.47348,11.3203,3.79378,0,
2.54537,11.4214,4.8126,0,
2.28254,14.0431,3.94881,0,
3.24612,22.5546,6.4757,0,
2.46957,10.8024,3.54463,0,
2.68311,13.4333,3.96067,0,
2.51909,11.3596,3.74843,0,
2.5652,16.5461,4.76116,0,
2.36659,13.1077,4.47957,0,
2.47788,11.6744,4.10535,0,
2.71607,15.1335,4.34906,0,
2.40346,18.1982,5.10452,0,
2.95727,11.94,4.13816,0,
2.58373,11.3534,4.67224,0,
2.42755,15.4543,4.11862,0,
2.67465,11.5489,3.99601,0,
2.45677,11.4237,4.10548,0,
18.9901,13.7142,3.92542,0,
2.25831,13.124,5.18822,0,
2.38264,12.2097,3.94046,0,
2.54629,12.2304,4.47567,0,
3.26505,21.6695,6.83651,0,
2.5283,11.456,3.97164,0,
2.51573,11.308,4.15746,0,
2.44198,12.7721,4.4058,0,
2.27936,11.3553,4.5343,0,
3.11423,15.1229,4.18873,0,
3.19814,10.755,4.4107,0,
2.38076,11.9888,4.18778,0,
2.33197,12.3433,4.35028,0,
2.32747,12.2444,4.44184,0,
2.38506,12.1151,3.81955,0,
2.33855,15.326,4.21727,0,
18.6286,16.663,4.17497,0,
2.73697,16.9723,5.30498,0,
2.33932,17.8328,5.32488,0,
2.23542,11.5798,3.74068,0,
5.51968,22.823,6.68914,0,
2.50971,9.75087,4.12759,0,
2.52915,12.259,4.54392,0,
2.2425,11.352,4.13366,0,
2.59365,12.0638,4.44514,0,
2.30881,9.24403,4.35187,0,
3.60623,9.95724,4.7739,0,
2.39887,11.6016,4.35169,0,
2.39872,11.1618,4.02772,0,
2.47864,11.3764,4.95457,0,
2.47778,12.3688,3.75544,0,
1.60923,11.3438,3.49673,0,
2.35398,12.9126,4.46024,0,
2.69441,3.76188,3.84058,0,
2.36265,22.3107,4.69406,0,
2.45835,3.07689,4.48784,0,
43.844,3.01775,4.25375,0,
2.32546,4.01834,4.98314,0,
2.10371,2.61641,4.99341,0,
2.59242,2.831,3.99456,0,
2.45439,3.01713,4.40946,0,
2.2497,2.68848,4.21718,0,
2.4181,3.63849,4.84841,0,
2.37391,3.11445,3.83246,0,
2.27188,2.78433,3.99117,0,
2.74118,3.73048,5.17051,0,
2.40441,2.61416,4.84167,0,
3.23821,2.94184,4.22046,0,
2.42365,4.91234,3.78879,0,
5.26302,3.4819,4.46249,0,
2.69288,2.79905,4.68303,0,
2.24974,3.61323,4.67872,0,
2.40712,2.5825,3.74197,0,
3.20451,2.57911,4.08186,0,
2.43902,3.8816,5.3509,0,
2.68087,2.80682,4.39362,0,
2.8791,2.53571,4.47427,0,
2.48864,2.90089,4.66945,0,
56.7139,2.90929,4.5149,0,
2.98932,2.73813,4.30932,0,
3.12865,5.07613,8.14642,0,
1.6979,2.61467,3.69545,0,
2.58187,2.50871,3.95728,0,
2.35933,2.80362,3.76839,0,
2.55663,2.65181,4.55931,0,
2.36567,2.74327,3.98558,0,
2.33674,2.6237,4.20906,0,
2.3912,2.92103,4.23655,0,
2.31373,3.02127,4.48313,0,
2.67268,11.7462,4.74827,9.44848,
2.6012,10.9095,4.43173,13.1793,
2.31445,11.3719,3.54246,4.38039,
3.0731,10.915,6.10712,0,
3.14267,11.7098,3.75849,1.64177,
2.69772,11.5837,4.1086,0,
2.47373,10.4388,4.27166,0,
2.59939,9.7559,3.61074,0,
3.09339,12.3301,7.6858,0,
2.4523,12.9185,5.14563,0,
2.83276,12.3176,4.12026,0,
3.422,19.5688,6.73277,0,
3.19761,21.1308,4.4782,0,
2.22122,11.4253,4.28016,0,
3.11351,18.8799,6.82703,0,
3.55684,18.9102,6.85382,0,
3.21679,16.2694,5.10229,0,
2.85634,13.0715,5.45607,0,
2.43843,2.97523,4.25804,0,
2.49804,3.63684,5.17296,0,
3.10568,4.09949,4.80305,0,
2.48315,3.04494,4.51871,0,
2.49703,2.94744,4.49946,0,
2.47257,3.97765,5.40638,0,
2.36456,3.96751,5.83399,0,
2.14481,2.43712,4.13132,0,
2.50236,2.60927,4.23834,0,
1.90099,2.73318,4.07574,0,
2.44577,2.80446,7.11014,0,
2.8262,2.77258,4.65531,0,
2.9895,3.41025,4.26118,0,
3.94849,3.75601,6.8083,0,
2.48384,2.5603,4.1699,0,
2.38209,3.78888,4.92459,0,
2.56515,3.85268,5.29523,0,
3.67152,2.989,4.74742,0,
2.48817,2.98403,4.58803,0,
2.86577,2.87701,4.58592,0,
2.34851,3.21687,4.44136,0,
5.2685,5.25671,7.01267,0,
2.34254,2.549,4.03433,0,
2.61388,3.38068,4.51375,0,
2.48802,2.67668,3.67062,0,
2.84472,3.01122,4.37669,0,
2.80734,5.73357,5.20742,0,
2.66913,2.62468,4.14601,0,
2.60581,2.60857,4.09202,0,
17.0395,3.66651,4.57627,0,
2.60756,3.42926,5.03622,0,
2.48367,3.54454,5.13481,0,
2.66698,3.1256,4.50313,0,
2.50937,2.63095,4.39158,0,
2.54823,4.82435,4.89096,0,
2.52351,2.90537,4.53339,0,
2.5273,5.00543,8.01515,0,
2.55174,3.55185,4.58272,0,
2.06705,2.72642,4.50741,0,
2.40768,2.91981,4.25371,0,
2.37495,2.96071,3.95609,0,
2.64515,2.87029,4.59978,0,
2.73293,3.93053,6.49068,0,
2.47141,2.91541,4.45901,0,
3.03674,10.9767,8.11735,5.47616,
3.1919,11.0625,4.06012,3.881,
3.30414,14.9544,5.47166,2.61754,
2.07299,19.3891,6.7581,0,
2.93875,11.7299,6.50415,0,
2.44716,11.0539,4.36011,0,
2.34286,10.5396,3.47859,0,
2.3099,10.9745,3.87895,0,
2.38261,11.254,3.86754,0,
2.78063,12.7699,4.52031,0,
2.50968,14.832,4.38535,0,
2.52653,10.2802,4.23779,0,
6.66796,15.1615,5.29692,0,
2.76167,13.5688,5.23434,0,
2.21925,13.0246,4.65442,0,
2.55501,10.5856,4.06286,0,
3.0854,3.55607,4.1421,0,
2.40998,3.37278,4.28212,0,
2.23085,2.45368,4.02808,0,
2.30966,2.77302,3.75529,0,
3.42319,2.53751,4.24187,0,
2.8121,2.72756,4.15127,0,
3.28305,4.73398,6.49195,0,
1.84782,2.87401,4.46219,0,
2.51991,2.60953,3.61084,0,
2.29219,2.65839,4.48195,0,
2.49291,4.22568,5.1884,0,
2.96623,2.56501,4.22024,0,
2.26356,2.66797,4.45657,0,
4.2921,5.36124,6.97044,0,
3.4268,2.57193,4.40271,0,
2.64352,2.65663,4.16851,0,
2.57511,3.00141,3.92593,0,
2.53699,3.86947,4.16483,0,
2.61373,3.05151,4.56625,0,
2.44561,3.07241,4.92,0,
2.33095,2.77536,4.3791,0,
2.55596,3.88095,4.9499,0,
2.45981,2.88917,4.05091,0,
3.1577,5.56857,7.97294,0,
2.96567,3.0302,4.07999,0,
2.57206,3.12617,4.02046,0,
2.3494,2.5812,3.82452,0,
3.21582,4.73575,4.95223,0,
2.55889,4.63417,4.82315,0,
3.05366,2.69922,4.20439,0,
2.14045,3.47035,8.06363,0,
2.09243,2.6872,4.0314,0,
2.6412,2.63226,3.99133,0,
2.6426,3.44136,3.80748,0,
2.51224,2.85266,4.23413,0,
2.93916,2.62735,4.53406,0,
2.57748,2.81912,4.5411,0,
2.55544,3.03028,4.5582,0,
2.45209,4.82669,5.00963,0,
1.81197,2.58488,4.88382,0,
3.063,3.0218,5.13847,0,
2.34633,4.35281,5.07778,0,
2.72534,3.19959,4.23403,0,
2.43064,3.47823,4.94533,0,
18.4892,2.58898,5.27708,0,
2.6679,14.1987,5.23002,0,
2.65419,13.181,4.59439,0,
3.29726,14.0336,4.13377,0,
3.24726,15.9957,3.97447,0,
2.54819,16.8411,4.21771,0,
2.38966,14.5889,4.3841,0,
2.37916,12.0067,4.16125,0,
2.32654,16.1066,4.46855,0,
2.55694,16.7553,5.17119,0,
2.61731,18.0662,4.06071,0,
2.57911,15.9387,4.20046,0,
2.6251,14.549,4.1401,0,
2.44994,18.2758,10.6114,0,
2.36635,12.744,4.34356,0,
2.5235,14.1692,6.46066,0,
3.20531,24.2676,4.33648,0,
2.45424,13.2663,4.43331,0,
2.33139,15.0836,4.0339,0,
2.70869,13.9677,4.53466,0,
2.55485,19.2926,5.07595,0,
2.40644,14.7902,3.98528,0,
3.34788,13.5165,4.26816,0,
2.5552,13.8105,4.53407,0,
2.80874,14.3206,4.77914,0,
2.53848,14.5074,6.33626,0,
2.93106,15.0079,5.02096,0,
2.24576,16.8136,5.26209,0,
2.59217,16.0063,4.99683,0,
2.68428,16.3574,4.80724,0,
2.54937,14.1469,4.46737,0,
2.61596,15.1022,4.9857,0,
2.56643,15.1527,4.29314,0,
2.42437,12.889,4.94125,0,
2.43658,17.0033,3.79089,0,
3.28801,14.0309,4.10469,0,
2.39618,16.7392,3.93962,0,
2.45695,13.6756,5.14687,0,
2.47169,16.1169,4.65017,0,
1.67482,13.6244,3.67035,0,
2.48444,13.3145,4.11792,0,
3.23295,13.5056,4.2451,0,
2.62173,15.527,4.50597,0,
3.45634,14.5659,4.73594,0,
2.05281,13.8168,4.09718,0,
2.51663,15.7406,4.37925,0,
2.44273,14.8913,5.4807,0,
3.02035,11.7508,3.95347,0,
3.20559,16.1077,3.89869,0,
2.49589,12.8567,4.49242,0,
2.60221,12.6933,4.5221,0,
3.23569,19.4254,6.87999,0,
2.29347,13.5927,4.21231,0,
2.53374,15.2093,4.86336,0,
2.54169,11.8618,3.91491,0,
2.52787,15.8751,5.01442,0,
2.73493,11.1384,4.24137,0,
2.62257,13.5115,5.19495,0,
3.30721,13.0579,4.08556,0,
2.68759,19.056,5.34576,0,
2.72747,15.6085,5.27442,0,
2.9592,3.24458,4.59114,0,
2.45852,6.19559,8.20335,0,
2.35561,2.8088,4.91087,0,
3.11849,3.12585,4.67086,0,
2.52497,4.50261,4.52216,0,
2.31139,2.55024,4.09482,0,
2.54992,3.35854,4.56985,0,
3.0896,3.90399,5.01515,0,
3.08469,2.56187,4.63706,0,
3.13749,2.99934,4.68163,0,
2.55271,4.20115,4.86648,0,
2.58015,3.20527,4.59066,0,
2.47872,3.65721,4.42018,0,
2.63102,2.72244,4.68705,0,
2.50873,2.93992,4.40267,0,
2.52689,3.016,4.45329,0,
2.78985,3.92735,5.25298,0,
2.74535,3.20727,4.44621,0,
2.58783,4.01381,4.556,0,
2.6468,3.27066,4.5054,0,
3.1234,2.68225,4.31963,0,
2.92024,2.91595,4.46872,0,
3.06962,3.78462,4.71081,0,
2.5063,2.84497,4.07039,0,
2.80573,15.6128,4.34566,0,
2.49286,16.8514,4.98142,0,
3.33572,14.1408,4.81021,0,
2.51125,14.3971,5.05356,0,
2.62554,16.3084,4.38359,0,
2.72245,21.7658,3.95628,0,
3.32908,22.0429,6.51922,0,
2.45058,14.2587,4.31201,0,
2.02811,12.1836,3.92031,0,
2.59037,12.8593,4.13768,0,
3.25652,12.9877,4.49014,0,
2.8389,17.1658,4.07013,0,
3.14782,13.2193,4.14594,0,
2.69343,13.8561,4.6084,0,
3.21811,13.5041,4.32724,0,
2.47627,12.1581,4.84547,0,
2.44242,12.4091,3.80389,0,
2.51978,13.6637,4.59923,0,
2.50172,15.6646,4.74275,0,
2.56702,16.7192,5.31516,0,
2.44788,13.9322,4.93264,0,
2.87527,13.0691,4.76043,0,
2.54241,15.4,4.44175,0,
2.50034,15.2255,4.43524,0,
2.67388,16.8501,7.0028,0,
2.32867,12.5538,3.66313,0,
2.7034,27.6316,5.6468,0,
3.06073,13.6504,4.09616,0,
2.63574,11.7784,4.16554,0,
2.31153,24.741,4.26197,0,
2.76266,11.6099,4.08093,0,
2.67189,12.857,3.71816,0,
2.46945,13.4959,4.52178,0,
2.68162,14.8943,4.02472,0,
2.45698,14.0138,4.38087,0,
3.11971,11.6003,4.74505,0,
3.433,12.9493,4.49285,0,
2.51228,19.4312,5.27937,0,
2.5484,13.6834,4.69958,0,
2.74403,15.2914,4.54708,0,
2.57437,12.9422,4.54798,0,
2.4866,16.0922,3.96477,0,
2.98522,14.3903,4.10424,0,
2.57722,13.909,4.15709,0,
2.37976,11.8123,3.78143,0,
2.93586,17.0453,5.91663,0,
2.99112,16.0646,6.72108,0,
2.44253,12.0952,4.70073,0,
2.36513,11.6359,4.60601,0,
2.43168,11.6621,4.1612,0,
2.53822,13.8637,4.33091,0,
2.65319,14.0347,5.14811,0,
2.62668,11.7706,4.47509,0,
2.4585,11.4492,4.44403,0,
2.35592,12.5541,5.11287,0,
2.40991,11.6004,4.40462,0,
2.65771,13.8054,4.50112,0,
2.21034,12.5215,4.50354,0,
18.4779,20.1382,4.67301,0,
2.89824,14.7746,4.61051,0,
2.66149,3.54721,4.26143,0,
2.35108,3.15994,4.09006,0,
2.8916,3.88553,4.33791,0,
2.16575,3.86281,5.5275,0,
1.75085,2.59821,4.05123,0,
2.33329,2.89287,4.50334,0,
2.39842,3.02338,4.42083,0,
2.50093,2.925,4.57853,0,
2.36269,2.78953,3.85021,0,
3.13946,3.1752,3.97621,0,
2.78947,2.54475,4.22324,0,
3.30276,4.99599,6.56605,0,
2.69421,2.72061,4.18225,0,
2.22886,2.66181,3.95936,0,
2.46095,4.09904,4.99759,0,
2.13023,2.62006,3.87521,0,
2.53825,2.67814,4.31452,0,
2.72994,2.95011,4.58214,0,
1.89099,3.18132,6.65701,0,
2.67643,3.58513,5.34708,0,
3.0687,4.24771,4.09356,0,
2.36006,2.71019,4.08737,0,
2.52665,3.37232,4.4865,0,
2.5449,3.07982,4.49446,0,
2.32481,13.6528,3.83202,0,
2.23551,11.4656,4.23597,0,
1.595,13.4058,3.6288,0,
3.39734,23.2154,6.55693,0,
2.46678,14.6845,3.73288,0,
2.45123,14.3987,4.63193,0,
3.28953,20.0505,5.06144,0,
2.67698,19.2493,4.08652,0,
2.51561,14.2402,4.43633,0,
2.66324,13.5093,4.34228,0,
2.67546,24.6031,4.31902,0,
3.12578,15.032,4.44986,0,
3.08598,14.8421,5.21592,0,
2.57764,14.632,4.63716,0,
2.69293,12.6843,3.75791,0,
2.64916,13.115,6.09929,0,
2.56881,12.5055,6.53816,0,
2.46733,17.0685,4.19291,0,
2.54553,25.5162,4.46922,0,
2.55601,16.983,4.9744,0,
2.42907,14.4698,4.33215,0,
3.10985,12.5395,4.50888,0,
2.48134,13.7122,4.10122,0,
2.46599,15.8954,5.30791,0,
2.93526,21.251,7.38561,0,
2.78327,13.7942,4.35392,0,
2.57023,16.6654,4.43782,0,
2.40767,13.9532,4.46833,0,
2.38079,23.7287,4.59248,0,
2.35184,12.4898,3.69317,0,
2.39468,19.2015,4.06844,0,
3.38485,16.6576,4.49804,0,
2.56271,18.6733,4.59959,0,
7.44266,13.5973,4.25942,0,
2.50521,14.2583,4.60848,0,
2.54593,13.1364,3.6728,0,
2.54595,13.0018,4.50416,0,
2.52935,12.8902,4.04026,0,
2.6499,13.3658,4.37057,0,
2.24162,18.0538,4.36111,0,
2.3128,14.7234,4.43406,0,
3.45257,14.3142,4.54338,0,
2.23749,12.9466,3.95619,0,
2.51031,16.9128,4.61748,0,
3.28975,12.2092,4.16788,0,
3.24006,16.6945,4.43472,0,
2.53832,13.8434,4.05479,0,
2.51305,15.2251,3.61064,0,
2.6264,12.7368,4.18026,0,
2.31396,12.0127,4.09091,0,
2.57621,24.1529,4.92236,0,
2.42452,14.049,4.6002,0,
2.69443,13.4646,4.0057,0,
2.51097,15.0048,4.40213,0,
2.67732,14.508,4.12062,0,
2.62881,13.3689,4.99755,0,
2.53338,13.2169,4.45607,0,
2.43405,15.4939,4.81939,0,
2.89851,13.3984,5.13387,0,
2.62491,15.0069,4.80852,0,
2.53984,13.3746,4.46924,0,
2.63105,12.9531,4.60348,0,
2.31123,13.0834,3.88004,0,
2.47732,12.601,4.50616,0,
2.53737,13.3075,3.60975,0,
2.43874,12.7908,4.40479,0,
2.36841,12.8526,3.65558,0,
3.52645,11.9405,4.1233,0,
3.02564,12.3789,4.06472,0,
2.50926,18.8707,4.83786,0,
2.97652,11.6144,4.37555,0,
3.33216,13.2556,5.91398,0,
2.54711,13.5868,4.92886,0,
2.499,21.2145,6.88743,0,
2.55939,12.4753,4.60992,0,
2.49066,11.8351,4.2734,0,
2.67758,11.0447,4.64787,0,
1.91001,13.5157,3.70224,0,
3.36074,23.9348,5.20771,0,
3.15984,18.7183,5.41908,0,
2.324,11.9217,4.26012,0,
3.20164,15.4081,4.94286,0,
3.21095,14.4202,3.91343,0,
2.73854,18.5889,4.5112,0,
2.39115,12.4494,3.86829,0,
2.36604,13.4387,4.19879,0,
2.99382,12.0536,4.25899,0,
2.48269,15.3708,6.56952,0,
2.4822,11.8078,4.22966,0,
2.93621,15.4295,6.66501,0,
2.63909,14.0479,4.82297,0,
2.49156,18.0825,4.64126,0,
2.43284,13.4509,4.55639,0,
2.54671,14.9735,4.97376,0,
2.22894,12.0438,4.77879,0,
2.7587,14.9725,4.67991,0,
2.31787,15.2781,4.34652,0,
2.47736,13.8076,5.39618,0,
2.6286,14.3963,4.61862,0,
2.50179,12.0396,4.00289,0,
2.34325,13.3742,4.31021,0,
1.96906,12.7299,3.67172,0,
2.39008,12.1608,3.68124,0,
2.58504,21.8573,4.85862,0,
2.45951,14.3256,5.03826,0,
2.49818,15.1406,4.31782,0,
16.2243,15.3501,4.37986,0,
2.5441,13.8216,4.39975,0,
2.72222,12.8885,4.34437,0,
2.55236,12.9069,4.12296,0,
2.8247,13.9424,4.82257,0,
2.4014,23.3421,4.64533,0,
3.11644,13.2696,4.72797,0,
2.60549,18.4603,5.07833,0,
2.81474,11.9788,3.95508,0,
3.60396,12.0182,3.92717,0,
2.66568,20.8189,5.17633,0,
2.24317,10.9976,4.22804,0,
2.60248,16.8501,5.16023,0,
2.55031,12.5373,4.38401,0,
2.60879,12.1894,4.64455,0,
3.31059,13.4918,4.70992,0,
2.69379,11.3415,3.94957,0,
2.57335,9.64049,4.14581,0,
2.4941,5.57387,7.9822,0,
2.43645,3.32884,4.59032,0,
2.40441,3.99223,4.466,0,
2.58665,6.07509,7.93557,0,
2.55166,3.04137,4.61493,0,
2.37351,2.86527,4.23483,0,
2.5503,2.75721,3.90564,0,
2.93567,3.02088,5.02814,0,
2.4378,5.96717,4.53033,0,
2.48742,2.53884,4.92102,0,
2.42944,2.81054,4.0829,0,
2.65208,3.10285,4.3653,0,
2.27357,2.65429,3.88039,0,
2.89519,3.39119,4.55849,0,
2.8062,3.39741,4.42741,0,
2.34816,2.53585,4.27773,0,
2.5278,2.52175,4.79313,0,
2.98582,2.61594,3.95089,0,
3.19461,2.68894,5.07276,0,
2.54962,2.65504,4.17783,0,
2.3881,3.49064,4.69821,0,
3.16182,3.85272,5.10358,0,
2.50857,4.63367,8.1053,0,
3.09395,4.04889,5.13738,0,
3.97334,3.17098,4.45547,0,
2.70501,3.11829,5.07531,0,
2.45961,2.90071,4.38466,0,
2.82453,3.06398,5.42315,0,
2.4063,4.01046,5.08409,0,
2.77301,2.90785,4.42294,0,
2.48262,2.95709,4.6859,0,
2.55863,2.94637,4.57917,0,
2.1985,2.61748,3.72598,0,
3.28455,2.92401,4.44097,0,
5.27391,3.85642,4.82752,0,
2.2814,2.63799,4.15569,0,
2.27189,12.381,3.60606,0,
2.45598,11.5871,4.47592,0,
1.66735,11.0431,3.59125,0,
2.08476,10.6441,3.74906,0,
2.19647,10.7721,4.04849,0,
3.35942,18.8371,6.80225,0,
2.21261,12.3869,4.34093,0,
2.54589,10.5305,4.03066,0,
2.18472,11.0479,3.82814,0,
2.46551,15.5089,5.55384,0,
2.51489,10.6752,3.93945,0,
3.07927,12.8501,4.49488,0,
2.53721,11.9714,4.02346,0,
2.5867,16.4697,8.01473,0,
3.00012,10.8717,5.27799,0,
4.25392,25.7624,6.40955,0,
2.32102,15.5818,5.03891,0,
3.00905,12.0052,4.70535,0,
2.83305,11.599,6.35582,0,
2.56642,10.3061,4.9192,0,
2.49803,6.20116,8.0198,0,
2.12444,3.09433,4.10744,0,
3.1623,4.74296,6.25568,0,
2.44385,2.73564,4.06558,0,
2.47046,2.70171,4.34085,0,
2.49994,3.04804,4.02062,0,
2.51311,2.96778,4.27588,0,
2.4808,3.09667,4.41827,0,
2.45438,2.61192,4.10415,0,
2.41147,2.66379,3.84117,0,
2.46905,3.41454,4.22541,0,
2.41315,2.90453,4.74899,0,
3.09479,2.75563,4.40421,0,
2.1779,3.61155,4.72219,0,
3.22235,3.07766,4.53194,0,
3.00013,3.93475,4.80994,0,
2.47037,3.50464,4.31809,0,
2.6206,3.0233,4.08485,0,
2.50176,2.7517,4.04382,0,
3.23352,3.10474,4.1797,0,
2.98996,3.50716,8.11655,0,
1.64253,2.50503,4.00573,0,
2.58037,3.42417,5.2774,0,
2.91084,3.46979,4.83263,0,
2.21892,2.66833,4.02696,0,
2.74718,3.77172,4.65048,0,
2.48099,2.89978,3.85278,0,
2.408,2.77568,3.95908,0,
2.49285,4.71877,7.9001,0,
3.15648,2.73797,4.24872,0,
2.45011,3.07704,4.2221,0,
2.40413,2.97608,4.74271,0,
2.42859,13.2013,6.54762,5.59844,
2.26786,12.189,5.47925,9.30571,
2.50016,18.3117,3.95413,5.14422,
2.4446,10.8855,5.3824,11.3352,
2.79689,12.3399,3.71727,1.74106,
2.55959,11.3252,4.42662,0,
2.4106,10.5621,3.76057,0,
1.83708,10.1316,4.11089,0,
2.35095,22.2487,4.70128,0,
2.41479,12,5.78664,0,
2.99374,11.5659,4.22429,0,
2.41349,10.1359,4.2635,0,
3.06102,12.4011,4.57521,0,
3.06673,10.4849,6.52072,0,
2.53637,11.4352,4.15177,0,
2.49721,10.5814,4.35717,0,
2.37538,17.4328,4.37333,0,
3.15982,10.5583,5.1463,0,
2.53773,2.80729,4.13803,0,
2.70927,10.7764,5.91941,0,
2.62331,13.5311,4.88586,0,
2.53381,2.69135,3.91217,0,
2.6151,2.61188,4.46277,0,
3.06768,5.91233,8.14467,0,
2.47938,2.72838,5.1658,0,
2.53607,5.98845,5.92763,0,
2.51204,2.712,4.28368,0,
2.55657,3.80647,5.46625,0,
2.55991,2.804,3.78848,0,
2.48676,3.65811,5.09444,0,
3.02828,2.82097,4.12745,0,
2.42868,4.07512,4.92597,0,
2.8836,2.7554,3.93418,0,
2.5353,2.66573,4.07559,0,
2.23045,2.92939,5.53969,0,
2.96713,4.50304,6.52009,0,
2.47951,3.64654,3.97357,0,
2.53512,3.03784,4.7543,0,
2.71845,3.1514,3.74224,0,
3.23986,2.96895,4.51911,0,
2.56132,4.24502,5.0807,0,
2.43587,3.65959,4.04177,0,
2.57786,2.97106,4.44221,0,
2.57135,3.01266,4.66177,0,
2.64405,2.78958,4.38712,0,
2.56994,2.71567,4.74924,0,
2.67511,3.09597,4.48372,0,
2.30564,3.39529,3.89594,0,
3.25524,2.89759,4.52496,0,
3.2367,3.75412,5.19073,0,
2.63673,3.87197,5.36933,0,
2.74346,4.60494,8.13901,0,
2.26492,2.57209,4.18858,0,
2.74119,2.70032,4.49223,0,
2.40851,2.91621,4.51583,0,
2.36834,3.72077,5.08312,0,
2.5175,2.77881,4.52041,0,
2.74107,2.65763,4.42005,0,
2.5463,2.921,4.53593,0,
2.40828,2.58375,3.68753,0,
2.48828,4.40881,3.7137,0,
2.72356,3.37277,4.4256,0,
2.4216,3.28942,4.09444,0,
2.50961,3.54656,5.30579,0,
2.62113,4.60291,8.0325,0,
3.43611,5.37661,6.41014,0,
7.91173,12.1119,5.23717,12.5927,
9.86083,11.8544,4.90669,5.13979,
2.39758,12.4674,4.39434,11.4773,
4.24374,11.9893,3.98389,4.13441,
2.32195,10.504,4.2201,2.3532,
3.35601,18.2411,4.84071,1.92002,
2.46548,12.9199,4.68555,0,
2.92567,10.824,6.76179,0,
3.11623,12.9529,4.3816,0,
2.68033,10.5491,4.00765,0,
2.35518,10.4098,4.08966,0,
3.45899,10.3892,4.84371,0,
1.86518,9.49147,4.00291,0,
2.2297,10.8949,4.45107,0,
3.17015,14.7318,6.50342,0,
2.54226,12.1137,5.39167,0,
2.52593,2.87981,4.62158,0,
2.31244,9.76645,3.85261,0,
3.12474,5.78431,8.07821,0,
2.43377,3.34433,4.55026,0,
2.39057,2.8783,4.83127,0,
2.47709,2.90285,4.45769,0,
3.11583,2.78381,4.15643,0,
3.12283,6.13623,7.83283,0,
2.47504,3.05689,4.13634,0,
2.96957,2.7981,4.50431,0,
2.39415,3.3202,4.57573,0,
2.51391,3.12273,4.29607,0,
2.38345,4.91691,8.14911,0,
4.07682,3.35881,5.49114,0,
2.59714,12.2321,4.11623,0,
3.65767,15.8539,5.17911,0,
2.65678,13.8835,4.34073,0,
2.48388,13.1572,4.36388,0,
2.65296,13.9184,4.39118,0,
2.77956,14.9256,5.54003,0,
2.57725,13.8727,4.67876,0,
2.4146,22.7781,4.45001,0,
2.48662,14.1456,5.53077,0,
8.2164,14.5533,4.80659,0,
3.24255,15.0581,4.95148,0,
2.49518,15.5894,4.30835,0,
2.60771,11.253,4.20964,0,
3.00274,16.9611,5.72859,0,
2.47708,14.396,4.40664,0,
2.60824,16.1799,5.24525,0,
2.51404,16.4245,4.46906,0,
3.30922,26.3324,7.04519,0,
2.57824,14.4659,5.44797,0,
2.94695,14.1716,4.57887,0,
2.65644,12.7883,3.99288,0,
2.82228,13.8219,4.32781,0,
2.48075,14.0496,5.08484,0,
2.48904,13.9255,4.46625,0,
2.37174,14.1916,3.79094,0,
2.42092,17.0526,4.18886,0,
2.29273,13.7505,3.87692,0,
2.43986,20.8846,5.06675,0,
2.29353,12.2176,4.22216,0,
3.13679,13.1168,3.87611,0,
3.39522,24.916,6.87505,0,
2.62071,13.6745,4.60575,0,
2.5687,14.4135,4.40976,0,
2.74635,14.6096,4.55855,0,
2.36037,15.2576,4.21811,0,
3.39449,22.8024,5.67069,0,
2.56397,15.6773,4.58522,0,
3.53728,15.6306,4.22503,0,
3.44624,14.2456,4.25817,0,
2.71426,14.0824,4.48434,0,
2.36659,14.0927,3.6273,0,
3.36099,20.0759,5.52512,0,
2.37871,22.0689,5.33045,0,
2.56791,17.8204,4.39192,0,
3.0518,14.7269,4.46974,0,
2.56152,15.2576,4.57943,0,
1.89272,16.671,5.11976,0,
2.46694,12.516,4.3767,0,
2.67244,21.605,4.67451,0,
2.94735,13.3433,4.34696,0,
2.66718,13.6026,4.52132,0,
2.44139,12.9945,4.25256,0,
3.85815,24.3606,6.63387,0,
1.89633,13.7729,4.6216,0,
2.41811,15.3176,3.88605,0,
2.47185,22.1647,6.80586,0,
2.45169,13.3457,7.84706,0,
3.06221,25.3416,5.32896,0,
2.51029,13.9761,4.56791,0,
2.65544,24.2322,5.19042,0,
3.01431,12.1756,4.20547,0,
2.45126,12.1418,4.66803,0,
2.58578,14.2581,4.21019,0,
2.50398,16.8297,4.00838,0,
3.17267,16.4388,4.82654,0,
3.0842,14.2347,4.53425,0,
2.76389,21.8382,4.68518,0,
2.54881,15.9695,6.75853,0,
2.55009,11.573,4.08143,0,
2.33414,12.1275,3.84722,0,
2.94373,13.2403,7.12764,0,
3.06131,15.7067,8.7568,0,
5.18324,20.2127,7.23751,0,
2.4631,14.907,3.68226,0,
2.45099,12.712,3.78298,0,
2.66848,14.3393,4.54203,0,
2.61498,12.7781,3.81462,0,
2.48616,18.8562,3.75614,0,
3.09325,11.5553,4.51109,0,
2.66562,15.4489,4.5683,0,
2.64715,14.4719,4.94218,0,
2.57733,11.7562,4.01238,0,
2.40128,13.6144,4.76129,0,
2.45209,13.1406,4.20344,0,
2.61498,12.8269,4.6281,0,
2.49909,14.049,5.04068,0,
2.52485,13.3974,3.92721,0,
2.5307,12.7508,4.13382,0,
3.75239,20.3588,4.67307,0,
16.9186,17.4909,5.14576,0,
2.33073,11.8215,3.85272,0,
2.65513,22.8489,7.71868,0,
2.39507,13.4511,5.50047,0,
2.51812,14.3429,4.36452,0,
2.57119,18.1001,4.41659,0,
2.55141,14.1452,4.46049,0,
2.49488,13.2503,4.96032,0,
2.66392,13.3421,4.03431,0,
2.44516,13.0547,4.10881,0,
2.20689,14.3127,5.17769,0,
2.4844,11.8417,4.17827,0,
3.39179,22.3007,4.85302,0,
3.23134,14.6212,4.20144,0,
2.88703,13.8865,4.18705,0,
3.20682,13.0286,4.50596,0,
2.52098,18.7722,9.23413,0,
2.50285,17.4983,4.92595,0,
3.10603,16.2234,3.90728,0,
2.42531,14.7227,4.32167,0,
2.56122,26.9344,4.97938,0,
2.93733,13.7177,4.56921,0,
2.47464,15.0906,4.54665,0,
2.4872,11.4815,3.71887,0,
2.40814,24.3316,3.957,0,
2.50178,23.9142,5.65602,0,
2.52809,14.8349,3.78513,0,
2.62883,11.7958,3.66863,0,
2.54987,11.6982,4.27932,0,
2.34893,12.397,3.65957,0,
2.6353,23.0803,5.46209,0,
2.66475,14.3872,5.25638,0,
3.17701,15.1152,4.07661,0,
2.42147,4.68668,5.14025,0,
2.35431,12.1875,3.8338,0,
2.23903,3.11281,4.08397,0,
2.2582,10.3813,3.72336,0,
2.46929,2.8918,4.72331,0,
2.46475,3.11535,5.27173,0,
2.51664,3.10853,4.51927,0,
2.42316,4.01759,5.1914,0,
2.56085,3.50236,4.62117,0,
14.5299,2.72608,4.19319,0,
2.22211,2.66383,4.6996,0,
2.47162,3.1233,4.50437,0,
2.49415,2.58977,4.00019,0,
3.36375,4.9214,6.41974,0,
2.39982,14.6026,3.64973,0,
2.38797,12.0837,3.76544,0,
3.41235,24.783,4.77887,0,
2.50849,15.5958,3.75642,0,
2.69045,14.7879,4.68135,0,
2.59468,23.5511,4.39355,0,
2.57918,18.1343,6.47625,0,
2.57485,14.4674,4.31802,0,
3.07491,12.3538,4.30771,0,
2.56251,14.9225,4.02803,0,
2.50983,13.6885,4.30146,0,
2.65575,14.4507,4.67563,0,
3.80545,15.2671,4.26476,0,
2.64155,17.5737,4.41316,0,
2.57109,15.1988,4.53982,0,
2.54767,13.9115,3.95203,0,
3.32881,15.6748,4.12418,0,
2.36877,16.2345,3.76424,0,
3.27379,11.6934,5.00609,0,
2.51447,15.7398,4.30355,0,
3.0515,14.2248,4.24647,0,
2.54105,13.5628,3.94682,0,
3.64911,12.7658,7.52749,0,
2.50152,15.3624,4.15257,0,
3.07809,13.3891,4.48374,0,
2.8364,14.3252,3.95678,0,
3.16271,14.9785,4.62335,0,
2.35172,14.9209,4.3136,0,
2.51347,21.1627,5.75564,0,
2.63843,23.2324,6.96417,0,
2.71653,24.8401,7.90488,0,
2.97174,12.8902,3.64452,0,
2.54488,15.0809,4.44978,0,
3.14811,13.1247,4.53158,0,
3.03997,13.3126,4.28348,10.1378,
2.3125,13.9594,5.15844,13.0644,
3.07715,11.1896,5.01148,13.2812,
2.30789,17.1755,5.09087,6.06001,
3.35806,14.5593,4.20395,0,
2.98364,14.3113,4.24988,3.96893,
2.60442,14.9758,5.06288,0,
2.3435,12.3145,3.91299,0,
2.66335,11.8138,4.73788,0,
2.29924,9.93398,3.81869,0,
3.14105,12.6021,4.20089,0,
3.08804,15.6029,5.60889,0,
2.6063,13.8232,9.13829,0,
2.47011,12.3788,4.72979,0,
2.54497,10.7926,4.51659,0,
2.52219,15.3617,5.41097,0,
3.52983,4.76807,5.02181,0,
2.4577,3.14859,4.10686,0,
2.59274,3.85358,4.53828,0,
2.3111,4.50409,4.07611,0,
2.48904,4.29532,4.50695,0,
2.42366,5.86702,5.01083,0,
3.15075,4.70965,5.39747,0,
3.02613,3.30254,4.06068,0,
3.90602,6.62034,5.62073,0,
2.24176,2.70908,4.12034,0,
2.38799,5.38598,8.06712,0,
2.51396,2.98773,4.65786,0,
2.36068,3.41165,4.54028,0,
2.17468,2.50417,3.7634,0,
2.28392,2.78567,4.53158,0,
2.48393,3.75425,4.75391,0,
2.3534,4.20205,4.94461,0,
3.07558,3.79573,4.77458,0,
1.7792,3.24314,4.97558,0,
2.48696,2.98438,4.54571,0,
2.7334,2.99323,4.48712,0,
2.42651,3.49478,4.49617,0,
2.43028,3.80209,7.08836,0,
2.35885,2.79501,4.83849,0,
2.57262,3.70545,5.51959,0,
2.44079,2.5862,3.76561,0,
1.81504,2.73741,4.24328,0,
2.47237,2.93849,4.63418,0,
2.27546,2.80108,4.01374,0,
2.64249,12.7213,4.0883,15.9551,
2.77488,14.8545,5.22105,12.1482,
2.42079,10.9459,4.11115,7.32561,
3.09329,13.1922,5.433,6.04088,
2.35541,10.8065,4.10301,1.80343,
2.42827,15.2594,5.42294,2.82093,
2.44555,11.1749,4.16483,0,
2.37486,11.2334,3.86099,0,
2.43817,11.3009,3.85182,0,
2.50927,13.6826,5.35839,0,
2.41228,10.7793,3.81043,0,
2.45105,12.0286,4.03463,0,
2.57771,11.9036,4.6066,0,
2.2445,10.7504,4.00406,0,
2.31559,11.4996,4.36816,0,
2.41547,11.6824,4.26245,0,
2.75361,11.2953,3.98286,0,
2.413,2.93242,4.56293,0,
2.46393,2.69412,4.57724,0,
2.3524,2.68194,4.07112,0,
3.4388,2.89138,4.28381,0,
2.36748,5.22251,8.05392,0,
2.49292,3.15481,4.5248,0,
3.17597,4.78005,6.77765,0,
3.06148,3.07702,4.02788,0,
2.21284,3.01938,4.41308,0,
2.38506,3.95967,4.89512,0,
2.60391,3.54224,5.77225,0,
2.51655,2.71006,3.7696,0,
1.96861,2.52635,3.83149,0,
2.54972,2.59567,4.01465,0,
2.56202,4.698,5.13553,0,
2.34571,2.65747,4.22717,0,
2.39015,3.00757,5.08493,0,
2.93728,2.50848,4.1073,0,
2.74492,3.33253,4.53127,0,
2.55205,2.71002,4.20534,0,
3.29805,6.38084,6.07086,0,
2.52053,2.70781,4.41871,0,
2.63944,2.79919,4.41334,0,
3.26289,2.92613,4.57634,0,
13.9617,8.55204,8.44519,0,
2.74748,4.35882,8.68534,0,
3.22395,3.05489,4.39612,0,
2.63658,3.21693,4.51704,0,
2.27272,2.89657,4.35357,0,
1.89691,2.79124,4.2644,0,
2.51444,2.73892,4.08355,0,
2.52798,4.54943,8.19516,0,
2.54745,2.7234,4.61133,0,
2.25585,2.63652,3.96092,0,
2.90866,3.75332,4.35034,0,
4.75933,3.61056,4.25415,0,
3.48783,3.50886,3.69724,0,
3.03079,3.0417,4.70658,0,
2.64138,3.00097,4.43735,0,
2.46246,2.87719,4.556,0,
3.96948,2.9389,4.72483,0,
2.41281,2.53529,4.81517,0,
2.80318,2.76662,3.5765,0,
3.17138,3.28642,4.82389,0,
2.51815,3.87475,5.09497,0,
2.60699,6.02964,5.65446,0,


==> data/computation_time_non_incremental.csv <==
sdf,init_path,init_st,refinement,
3.38567,8.27775,8.66383,0,
2.22594,2.54018,1.99154,0,
3.21903,3.22358,3.0041,0,
2.7879,2.89646,2.25165,0,
3.39198,4.10672,3.29605,0,
4.11382,3.18391,2.99966,0,
3.24285,2.70203,2.54234,0,
2.74419,3.09181,3.10733,0,
3.33838,2.68138,2.61089,0,
2.27313,2.96781,7.00462,0,
2.33879,2.85404,10.9785,0,
2.18952,3.72017,2.10605,0,
3.20729,3.60658,2.3201,0,
2.51857,2.91851,2.55293,0,
3.93568,5.95695,3.74085,0,
2.33737,3.04969,2.46249,0,
2.48177,2.78172,2.53503,0,
2.35987,2.69785,2.49807,0,
1.65653,3.43043,3.45716,0,
2.42659,2.50351,2.10448,0,
2.92283,3.30476,2.42271,0,
2.57321,2.80543,23.5209,0,
2.28843,2.76764,2.39809,0,
2.38968,2.83929,2.31449,0,
2.342,3.5634,2.43441,0,
2.34775,2.97971,7.47658,0,
3.28113,2.49892,2.68481,0,
2.02284,2.65941,19.187,0,
3.06364,5.57241,6.6332,0,
2.44035,3.6131,2.81256,0,
2.28317,2.54645,2.22341,0,
2.32734,2.52231,2.40296,0,
1.73082,2.59712,2.07764,0,
1.93839,2.64384,2.57068,0,
2.18999,2.56072,2.06386,0,
2.39966,2.75167,2.71806,0,
2.19846,3.55625,2.5017,0,
1.63661,2.57744,2.70564,0,
3.90437,3.41011,2.40834,0,
3.56135,2.78984,3.00424,0,
3.34095,3.5383,5.16147,0,
3.55228,2.74114,2.86686,0,
2.39047,4.08297,3.23755,0,
2.34965,3.09035,34.3644,0,
2.9719,3.08428,3.38063,0,
2.32048,2.81706,2.89719,0,
1.82989,2.50675,2.44598,0,
3.4841,2.57731,3.06315,0,
2.66769,3.11694,4.91757,0,
2.17065,2.54849,2.64098,0,
1.74422,2.746,2.47663,0,
2.09775,3.709,22.0225,0,
2.36406,3.61394,4.7418,0,
2.25615,2.63516,2.6696,0,
2.21561,3.0057,2.7728,0,
2.41455,2.96787,2.99069,0,
2.36191,5.90673,3.63681,0,
2.44049,3.47362,2.91101,0,
2.44106,3.69711,3.8839,0,
2.59309,3.55706,3.38663,0,
3.85916,4.63279,4.18805,0,
2.23275,4.55924,3.17348,0,
1.89098,2.54785,3.41031,0,
2.36279,4.05593,12.7065,0,
2.88915,3.15355,3.44408,0,
2.34422,2.74714,3.26624,0,
2.43087,3.68817,3.86583,0,
2.40104,2.90502,3.32138,0,
3.5028,4.22536,4.10224,0,
3.35913,2.57239,3.63657,0,
2.45072,3.06689,3.43978,0,
2.15718,4.26539,3.1684,0,
3.59983,2.68467,3.42963,0,
2.38612,3.30668,3.48527,0,
1.77149,2.79399,14.2682,0,
4.47111,6.27027,6.71756,0,
3.76163,6.74307,6.64406,0,
2.23656,2.71873,3.37805,0,
2.33178,3.45328,12.702,0,
2.97193,4.2311,2.90119,0,
2.67619,2.79724,3.32954,0,
2.67557,2.55687,2.9561,0,
2.35269,2.79385,4.0465,0,
2.64343,4.02444,5.62061,0,
2.95592,4.3303,13.1222,0,
3.25635,2.73044,3.78774,0,
2.40022,2.56567,3.36163,0,
2.27247,2.88176,4.34223,0,
3.41587,2.80839,3.64331,0,
2.33682,2.56091,11.0112,0,
3.07836,3.077,3.8461,0,
3.09421,3.08853,15.6254,0,
2.07812,2.53471,3.09911,0,
3.05967,2.6268,3.60032,0,
3.0175,3.23226,4.27885,0,
2.31007,3.9054,5.62337,0,
3.48537,3.10605,7.47328,0,
2.32313,2.91454,3.64483,0,
2.24,3.60953,7.69267,0,
2.49762,3.11337,3.82654,0,
2.24251,2.77041,5.00679,0,
2.30257,2.66978,14.3621,0,
2.39257,3.02231,3.71478,0,
2.47489,2.98975,13.996,0,
3.47388,2.51652,3.83013,0,
2.33225,2.91078,3.74913,0,
2.57079,2.51329,3.05055,0,
2.47072,3.15128,13.745,0,
3.77387,5.83017,3.77587,0,
18.334,3.22815,14.1306,0,
2.16459,3.11872,8.95096,0,
3.36126,3.07696,4.65946,0,
2.62543,5.49233,5.88046,0,
2.28574,3.75961,4.02861,0,
8.36312,5.71538,5.29484,0,
3.18201,4.78044,5.58949,0,
3.51769,2.84041,4.17385,0,
3.44694,3.22319,3.66595,0,
2.17901,2.99652,13.5616,0,
2.51191,3.1797,3.58729,0,
3.18124,3.05088,3.54364,0,
3.52818,2.56827,4.62115,0,
3.01854,3.16163,3.7718,0,
3.91979,4.06411,3.96066,0,
2.47887,2.97285,3.87436,0,
1.59057,2.70154,2.97667,0,
2.26319,2.55681,3.16839,0,
2.71391,2.8581,6.00722,0,
2.148,10.5679,3.50442,9.79911,
1.63285,13.0811,4.85057,9.3696,
3.43816,9.48752,4.60622,9.34544,
2.36533,10.4024,6.26629,13.3455,
2.46659,9.80297,5.03281,10.5787,
2.34097,9.63076,4.1222,0,
2.26204,14.5336,4.62774,6.41128,
2.36345,10.1345,4.17323,8.83751,
2.48048,12.6136,4.57404,6.87627,
3.57171,12.2301,4.10871,0,
2.27571,13.2236,5.3368,0,
2.75993,11.5663,4.76008,0,
2.56551,18.2166,6.90037,0,
2.40496,4.96904,8.43891,0,
1.76793,2.73002,3.32611,0,
2.56992,3.1163,5.41736,0,
2.3278,2.69493,3.96414,0,
2.32265,2.74402,4.81472,0,
2.63301,3.11047,5.67302,0,
3.05374,2.82766,4.82533,0,
2.38548,2.93696,3.97834,0,
3.03426,3.17251,4.69547,0,
2.93043,2.89255,5.91337,0,
3.30859,4.82201,5.84136,0,
2.90153,3.30955,4.27365,0,
3.4563,3.71834,3.59635,0,
2.8299,2.45844,4.51599,0,
2.36521,2.82508,4.47305,0,
2.87608,2.78972,4.97767,0,
3.17184,3.51918,4.38879,0,
2.29926,2.57066,4.2005,0,
3.15964,3.31766,4.25232,0,
2.32355,2.82863,3.42022,0,
2.15734,3.26926,4.50072,0,
2.32521,2.93644,4.95974,0,
2.90276,2.50324,3.91259,0,
2.02885,2.57148,4.02417,0,
2.48601,3.00727,10.9806,0,
2.42177,3.81989,8.11987,0,
3.35673,2.7041,4.49655,0,
1.88964,2.54049,3.72614,0,
1.60318,3.52451,4.28438,0,
2.36807,3.10472,4.59349,0,
3.30024,2.87464,4.05405,0,
3.9907,5.32247,4.36637,0,
2.14201,2.62858,4.56409,0,
2.66922,3.01589,4.2972,0,
2.69864,3.21663,4.61579,0,
2.46938,3.35203,4.24585,0,
4.07794,4.10865,4.3971,0,
2.44288,3.74724,4.3293,0,
2.11605,2.85163,4.10802,0,
2.39247,3.74977,4.32885,0,
2.35865,2.88661,4.05286,0,
4.4551,7.37383,7.22939,0,
3.22452,3.58968,4.59636,0,
2.90496,2.59102,4.22287,0,
3.26274,4.1727,4.95479,0,
3.50887,3.78238,5.46151,0,
1.49973,14.7121,3.91539,37.5514,
2.19735,12.716,3.64761,11.8493,
2.43849,10.3668,4.58302,16.7493,
2.98598,12.0626,3.56243,22.5312,
3.33212,9.3959,3.77845,19.064,
2.36629,10.3321,3.4159,10.908,
2.46647,9.96875,3.60008,11.3937,
1.57085,11.4672,4.00931,35.1697,
2.43273,13.6398,4.00095,17.8457,
2.32034,11.5352,10.8312,18.3217,
3.57331,16.781,5.38456,17.0724,
2.23408,11.2984,3.64358,11.2036,
2.47811,7.9318,3.91628,8.03584,
2.28071,8.48803,3.41049,8.41868,
2.46625,8.24848,3.12493,7.81859,
2.72663,4.97372,4.66172,10.4729,
2.40809,4.96476,9.87728,7.52834,
3.57292,3.14809,13.7359,0,
3.35818,3.31626,3.52536,0,
2.38732,2.86564,3.64719,0,
1.74109,3.33618,3.47113,0,
3.14066,3.87408,3.72416,0,
2.50784,3.26876,3.46231,0,
2.31393,3.03953,3.39213,0,
2.14491,3.75101,3.8056,0,
2.70045,2.85866,3.63408,0,
2.78981,2.70541,3.40666,0,
2.24727,2.70499,4.27465,0,
2.22495,2.60272,2.98499,0,
2.57128,2.96161,12.5026,0,
2.95003,3.17734,3.43255,0,
2.43167,2.86396,5.45441,0,
2.38048,2.60672,3.40814,0,
4.1059,5.87991,4.70467,0,
2.43848,3.29736,3.24686,0,
2.82264,3.58907,3.45477,0,
2.08608,2.57564,3.00138,0,
2.34475,2.86528,14.2755,0,
2.43214,3.05873,7.72335,0,
2.36905,2.72549,3.82777,0,
1.97248,2.62525,14.0785,0,
3.52563,4.82464,6.65006,0,
3.08953,3.00204,3.5907,0,
3.25826,2.47216,3.77687,0,
2.8299,3.85803,3.95476,0,
2.35464,15.3522,4.96244,71.8938,
3.46647,9.90427,5.29983,50.4476,
2.25381,12.0798,4.05091,34.7264,
2.35814,10.4452,4.6765,31.3022,
1.58189,9.86012,15.3785,26.0622,
3.50825,11.273,5.09648,11.1605,
2.39617,11.4944,4.38354,26.7596,
2.27238,9.95408,4.26303,19.1955,
2.44119,10.4279,4.66113,17.0389,
2.18407,11.4408,3.83163,8.89725,
5.53136,15.9283,4.63817,15.8467,
2.37513,10.4681,17.4746,10.3304,
2.41247,11.5346,18.3662,8.17388,
3.50705,10.7961,8.27483,8.36555,
2.36397,9.98282,5.8749,8.1229,
2.42096,9.48355,4.65827,12.3051,
3.50779,16.5149,5.94245,13.468,
3.50656,14.0847,25.8557,0,
2.18325,2.49072,3.37676,7.93661,
1.66352,3.40813,5.40477,11.1038,
2.42675,2.62205,4.18188,0,
5.88687,2.7938,4.24309,0,
2.25954,3.04335,12.5237,0,
2.20563,2.78614,3.77689,0,
2.18715,2.60214,4.4106,0,
2.346,2.57991,3.72338,0,
2.6507,3.57546,4.37013,0,
2.93758,2.93425,4.29785,0,
14.5695,3.78758,4.66045,0,
2.9368,3.41309,4.42532,0,
2.61941,4.05402,5.0162,0,
2.37603,2.76813,5.17698,0,
2.55043,2.55413,3.96324,0,
2.45417,3.03014,4.11683,0,
2.82823,3.09514,4.30183,0,
3.22329,5.42822,6.37545,0,
3.03257,4.11241,4.9057,0,
10.7926,3.61542,4.33831,0,
2.66945,2.5926,3.58979,0,
2.3429,2.6085,4.3248,0,
2.54295,2.95422,4.27934,0,
2.30281,2.82608,4.20052,0,
1.67542,2.54636,3.52551,0,
2.40701,15.1792,3.43854,29.1405,
2.42818,8.80802,5.08538,37.898,
3.05515,10.3425,4.06611,32.5806,
2.50318,11.3437,3.43867,13.7943,
2.45169,9.30368,3.50075,17.4282,
4.11962,10.7535,3.56738,23.1899,
3.80143,10.0031,3.11463,10.6077,
2.2817,12.2404,3.7792,11.2871,
2.22672,10.1708,3.47747,11.737,
2.59994,10.1533,3.70194,10.3786,
2.32585,9.87614,3.32047,16.7057,
2.53355,14.8892,3.05156,11.0679,
2.20712,8.53194,3.71034,7.26091,
2.89809,14.1237,4.55188,0,
2.71904,7.64877,3.11146,8.83855,
1.92604,7.91533,4.00565,0,
2.19888,8.59561,12.5612,8.03312,
2.85412,3.0515,3.62686,9.60777,
2.5236,2.89271,3.4202,0,
3.0972,2.76854,3.11201,0,
3.01469,3.63845,6.86102,0,
3.48743,2.60192,3.35073,0,
3.58264,5.70388,4.83685,0,
2.68377,3.68044,3.1731,0,
2.98575,3.01326,19.5818,0,
2.76232,2.83218,3.35331,0,
2.33788,2.75152,3.84125,0,
2.84272,3.26474,6.84945,0,
3.67449,3.66362,3.23866,0,
2.44256,2.9641,2.86397,0,
3.25381,4.17227,9.50977,0,
10.6162,8.95972,11.2682,0,
2.90866,3.54801,3.27152,0,
3.50227,2.75208,3.40308,0,
2.3966,2.57075,3.22969,0,
2.28611,3.70437,13.8962,0,
2.73986,4.70883,4.68662,0,
2.88945,3.1222,3.38425,0,
2.31924,3.01899,3.28475,0,
2.32153,3.67662,3.86108,0,
2.43962,13.9688,3.5613,0,
2.26735,12.8868,5.10964,0,
1.71022,8.59707,2.81896,0,
3.44424,13.4629,3.49675,0,
3.71515,11.914,3.16431,0,
3.44272,10.6533,13.6647,0,
1.78496,9.57731,2.92665,0,
2.3535,13.3743,4.0279,0,
2.85087,13.4706,4.04625,0,
2.04529,10.5154,2.697,0,
2.79821,10.8455,5.07084,0,
2.28678,10.6506,3.57662,0,
2.29314,18.5121,3.64053,0,
8.02981,14.6638,3.31272,0,
2.4418,13.7947,5.43326,0,
3.86044,12.8278,2.88594,0,
2.29028,14.6061,3.66087,0,
2.90213,10.0888,3.41721,0,
3.51574,10.4636,4.01072,0,
2.5671,9.19502,5.78597,0,
2.22605,10.7708,3.00743,0,
2.53645,10.4101,3.61007,0,
2.32042,11.1838,7.80063,0,
3.26271,9.92904,4.31572,0,
2.56505,10.0461,6.85925,0,
2.2923,10.4806,3.69977,0,
1.80751,13.5244,3.69967,0,
2.35116,14.9615,5.4767,0,
2.83176,8.6945,3.68614,0,
2.81486,10.3312,5.21538,0,
3.25816,21.5103,4.50171,0,
2.92892,9.12969,3.19079,0,
2.38939,10.4374,3.37224,0,
3.91994,13.6077,3.14109,0,
2.46079,13.1822,3.60854,0,
3.31204,10.8102,3.14851,0,
2.33098,10.6787,4.122,0,
3.42149,19.0111,5.96828,0,
2.27726,10.8477,3.83609,0,
1.77144,9.87065,2.9515,0,
1.69546,17.4427,5.7151,0,
1.69476,9.41448,3.4455,0,
2.72156,14.2729,3.13689,0,
2.16223,9.72756,3.74941,0,
2.14668,12.4682,3.95171,0,
2.32223,10.1724,4.11014,0,
2.31757,10.4006,4.10062,0,
2.83428,10.8616,3.6449,0,
2.0099,8.87748,3.24671,0,
3.18558,11.9206,6.56779,0,
2.85385,11.4616,3.454,0,
3.26814,12.7247,3.86668,0,
3.31713,12.5274,3.43031,0,
2.25771,14.4146,3.77215,0,
3.20966,19.1769,5.70912,0,
3.70544,18.7684,3.89638,0,
3.05912,11.741,5.38261,0,
2.45146,9.97509,4.2408,0,
3.06727,15.1087,3.38813,0,
3.08368,10.7764,3.7529,0,
3.37341,12.4817,3.75471,0,
2.24202,12.1121,3.53518,0,
2.3839,13.1218,3.73621,0,
3.3442,13.5185,3.94274,0,
3.92161,15.3607,4.16523,0,
3.30435,13.4882,4.14199,0,
2.24006,10.7966,3.84821,0,
1.56621,10.8058,3.34509,0,
2.12696,9.15977,3.85426,0,
2.78444,10.4752,5.92321,0,
1.90279,10.8448,3.09692,0,
2.09062,9.38285,6.74155,0,
2.98788,12.2426,5.97285,0,
3.03153,9.56154,4.56171,0,
3.7712,15.3385,3.70104,0,
2.08049,9.74818,4.29321,0,
2.40308,12.9098,3.88168,0,
3.3519,2.86137,3.589,0,
2.42338,3.10852,13.5753,0,
2.21481,3.0254,4.20834,0,
2.48972,2.64089,3.46148,0,
3.66819,4.5465,4.29499,0,
2.87771,3.41823,4.98522,0,
4.00425,3.34148,15.4923,0,
2.24283,2.83158,3.647,0,
2.26136,2.62979,3.39653,0,
2.14581,2.75886,3.13556,0,
2.14187,2.78618,2.80617,0,
3.27217,4.97021,5.19981,0,
2.1192,2.66949,3.11108,0,
2.21565,3.78841,3.30021,0,
2.87848,2.7692,3.69891,0,
1.86169,3.26011,3.04716,0,
2.2306,2.74243,4.70972,0,
2.80457,2.77932,3.38691,0,
15.5029,2.59532,3.88133,0,
1.99637,2.93969,4.22728,0,
2.4521,3.1081,5.13876,0,
2.50742,2.90163,3.53865,0,
3.3943,2.8907,4.08443,0,
2.9722,2.78449,3.19734,0,
1.7225,2.89019,3.01818,0,
2.15921,2.7079,3.12548,0,
2.31262,2.88373,3.3363,0,
3.43169,2.67759,3.55554,0,
3.00025,3.29437,3.53291,0,
2.41107,3.71473,3.45088,0,
2.18521,2.60496,5.31207,0,
3.53167,13.0714,3.65946,0,
2.52617,15.1569,4.00641,0,
2.98469,9.22584,8.13061,0,
2.71184,9.61585,3.5063,0,
3.17013,9.38839,3.46125,0,
3.63941,13.621,3.9898,0,
3.33396,11.7669,6.2747,0,
2.23717,9.36691,7.86462,0,
2.20694,10.4306,4.02637,0,
2.53786,13.4589,4.1616,0,
2.38962,11.1232,4.01532,0,
2.40264,11.2292,4.55946,0,
1.80797,10.8255,3.33754,0,
15.9917,9.58406,3.10244,0,
2.43736,10.3306,3.42773,0,
16.1645,10.7303,4.09033,0,
2.64391,11.5462,3.57726,0,
3.7897,17.49,3.75574,0,
2.73694,10.3529,4.12404,0,
2.58277,10.6296,6.23942,0,
1.83295,9.46122,4.45474,0,
2.264,9.18879,3.45938,0,
2.15571,11.3898,5.4703,0,
2.33191,10.2185,2.9107,0,
2.42157,12.8891,4.27915,0,
2.94002,13.7021,4.42377,0,
2.86087,10.9003,4.01868,0,
2.16929,9.3663,4.02864,0,
2.86848,10.5308,3.48731,0,
3.77602,16.4103,13.3421,0,
3.37935,15.4582,4.68936,0,
2.35412,10.1467,3.91652,0,
2.48964,14.8042,4.0632,0,
2.5808,8.99331,8.19467,0,
2.61632,9.10867,3.48987,0,
2.25478,9.08141,3.13683,0,
2.33281,12.4078,3.39984,0,
2.2138,10.6535,3.25134,0,
2.42591,14.623,4.03445,0,
3.6921,18.0536,5.25007,0,
4.02952,15.3935,6.3105,0,
2.37375,11.538,4.0755,0,
3.28776,12.0114,4.39545,0,
2.08306,10.3482,2.80325,0,
3.98775,16.4997,3.5873,0,
1.82371,10.4773,2.85175,0,
3.48688,11.2241,4.06046,0,
2.35939,10.0619,3.85698,0,
2.24078,13.2257,3.44845,0,
3.28653,12.305,4.39661,0,
2.29382,14.573,2.70817,0,
2.27196,11.1519,3.78938,0,
2.01105,12.5015,2.88645,0,
2.36255,16.2055,3.9468,0,
2.54683,11.9083,3.55605,0,
2.35632,12.3057,3.49618,0,
2.4121,12.1373,4.33216,0,
3.60518,11.9818,4.51595,0,
2.53123,14.9631,11.3882,0,
3.37854,12.6169,3.55111,0,
1.91724,10.5326,2.98715,0,
3.21798,20.7292,3.92192,0,
2.46744,12.2735,3.73475,0,
1.85686,10.0431,5.23001,0,
2.87141,10.6314,3.14334,0,
4.01349,16.4402,4.27352,0,
2.39743,12.1695,4.61454,0,
2.46917,10.8166,4.73993,0,
3.64717,13.8697,3.86884,0,
2.90261,10.5911,3.96936,0,
2.62218,10.9416,4.09419,0,
2.40824,10.1322,3.26162,0,
3.53484,10.1208,4.03125,0,
2.64163,12.6621,3.67721,0,
2.35571,13.6385,4.29923,0,
2.45107,11.5814,3.5554,0,
2.39623,12.909,3.2244,0,
2.96775,10.3583,3.81488,0,
2.43214,10.9863,3.72261,0,
2.59502,11.0003,3.94104,0,
3.05572,16.189,5.81395,0,
2.76814,10.232,3.88729,0,
2.45733,10.9576,3.1504,0,
2.38135,11.8626,3.67332,0,
3.0412,9.99761,3.66545,0,
2.53998,17.3413,4.24623,0,
2.53632,9.45869,3.52218,0,
3.63344,14.074,4.65958,0,
12.7301,12.7621,3.8524,0,
3.81193,9.42061,5.60907,0,
2.21821,10.7299,3.3986,0,
2.43276,12.8415,5.15836,0,
2.5219,10.4959,3.43753,0,
2.56776,9.47275,3.17257,0,
4.6177,9.30411,5.13653,0,
3.72017,10.4584,4.242,0,
3.88191,13.6389,6.18457,0,
2.16713,10.2721,4.03916,0,
2.41353,9.21013,3.26018,0,
2.24401,10.4376,3.74232,0,
4.07626,16.6478,3.7902,0,
3.29008,10.6622,3.24104,0,
2.54123,12.6963,7.99629,0,
3.75398,10.0149,4.04691,0,
3.62053,15.982,3.88189,0,
2.59557,11.5129,3.79315,0,
2.63083,9.19773,3.33327,0,
2.44075,13.7367,4.4748,0,
2.39571,10.5378,3.78431,0,
2.82329,10.7491,5.71432,0,
2.9389,9.1207,3.92044,0,
2.42863,13.6982,4.54294,0,
2.51466,10.6112,3.42655,0,
1.74774,10.763,4.23826,0,
2.24607,9.47477,3.27788,0,
2.66702,10.7554,4.01248,0,
2.85552,11.0318,3.84698,0,
2.39615,10.4288,4.04853,0,
2.51211,9.5841,3.34344,0,
3.63783,13.3698,4.61694,0,
2.59013,9.78167,3.70618,0,
2.46702,11.3389,4.32288,0,
5.54108,19.7174,8.26429,0,
3.13703,17.7774,3.62312,0,
2.48672,9.97416,3.49422,0,
2.30794,12.0759,3.59792,0,
4.069,19.4331,4.04648,0,
2.49623,9.1457,3.28461,0,
2.41998,13.0752,4.44879,0,
2.39077,10.1403,3.65337,0,
2.16305,9.75159,5.51341,0,
1.76463,10.066,3.17978,0,
2.02505,9.22418,3.21104,0,
2.79994,11.8703,5.99363,0,
2.02484,9.77917,4.09033,0,
2.25907,10.0233,3.81586,0,
3.9578,9.22898,9.14326,0,
1.74868,9.62491,3.94234,0,
2.21386,11.2929,3.19479,0,
2.62683,11.7937,4.59432,0,
1.87859,11.1845,5.34121,0,
2.38184,9.5416,4.56961,0,
2.64113,12.2608,4.45691,0,
2.55955,11.6606,4.02799,0,
2.40016,12.3808,3.80254,0,
2.39866,11.3088,3.99542,0,
2.44251,4.74284,7.76738,0,
3.75248,3.45709,3.76629,0,
3.37895,3.13919,4.36312,0,
2.80716,3.14823,12.4982,0,
3.55727,2.84537,3.75293,0,
2.08793,2.9219,3.28188,0,
2.83838,2.92927,3.44451,0,
2.57918,2.89256,7.47281,0,
2.39055,3.20921,3.84769,0,
2.50178,3.14403,13.7338,0,
2.25412,3.97544,4.11315,0,
2.15657,3.12043,6.37869,0,
4.16789,6.90025,7.77306,0,
2.70332,3.52669,3.14974,0,
2.74163,2.67382,3.4908,0,
2.68445,3.45013,4.2281,0,
3.70988,2.89051,14.4597,0,
2.26647,4.89476,5.34411,0,
2.19234,3.50371,3.84803,0,
4.39751,5.8046,11.3989,0,
3.4303,4.33078,4.29792,0,
2.49203,3.36515,3.78965,0,
2.82193,2.57551,3.10026,0,
2.42836,2.84262,3.74026,0,
3.62582,2.5963,3.89592,0,
2.45738,2.58395,3.37776,0,
4.28954,2.58059,3.77822,0,
2.25772,2.57133,6.42059,0,
3.43013,5.11952,13.4476,0,
3.38731,9.22829,9.12259,0,
3.92515,6.28461,9.10222,0,
2.16914,2.5865,3.5465,0,
10.1931,3.36039,4.65598,0,
3.15728,4.1418,3.46936,0,
2.56003,11.6348,3.78968,47.362,
2.35124,15.6135,4.07142,59.4798,
1.73427,11.7041,3.71026,46.0254,
4.26687,12.4799,3.29693,22.0255,
2.33344,12.3903,3.97366,22.2431,
2.5959,14.1413,3.03543,21.4952,
3.83656,14.8186,3.28772,12.64,
4.90971,9.93158,3.70856,9.65061,
1.73762,9.21676,3.68003,12.4624,
2.45884,9.70616,2.8634,11.105,
2.84978,10.9726,3.75511,11.8826,
3.25227,9.99478,3.54279,9.04158,
2.29182,11.3673,3.31315,11.1147,
2.54333,8.82999,3.31408,8.93049,
2.29357,8.04873,4.23414,8.25934,
3.05545,2.60791,3.4179,8.88661,
1.70357,3.49751,3.38762,10.427,
2.34741,2.67869,3.00819,9.88017,
3.01822,2.93698,3.39905,6.97144,
3.12472,2.85718,3.36007,8.85506,
2.79353,3.73914,3.04207,7.81041,
2.39891,3.25339,3.28585,7.74079,
3.29473,2.51109,3.36124,9.66128,
1.61917,2.77316,3.34834,0,
2.44378,2.7265,3.36696,0,
2.81343,2.80571,4.27912,0,
2.46222,2.53294,3.502,0,
3.43768,3.31647,4.43794,0,
3.89669,3.11872,3.30414,0,
3.29763,3.20889,3.72893,0,
2.57481,2.95157,3.50711,0,
2.99936,2.54426,3.85807,0,
3.03796,2.87424,4.12663,0,
2.91781,3.0732,3.55893,0,
2.80772,2.8506,3.39774,0,
3.3996,2.59599,3.86273,0,
3.07846,2.58463,3.44219,0,
2.38208,2.52609,3.42731,0,
2.36763,2.53982,3.42933,0,
2.34689,2.89847,3.79115,0,
3.55107,3.1921,3.84039,0,
2.16145,2.74006,2.85769,0,
2.56557,2.88978,3.41001,0,
2.52341,2.8697,3.38476,0,
3.38606,3.49215,4.09286,0,
1.62725,2.61721,3.1537,0,
3.15238,2.84865,3.63081,0,
2.22684,2.84192,3.10906,0,
2.27908,3.88857,4.03922,0,
3.55804,3.60039,4.2585,0,
2.27298,3.00906,3.13106,0,
2.22103,2.89908,3.51742,0,
3.04816,2.52735,3.26519,0,
2.68553,4.03847,3.76581,0,
2.39622,3.56317,3.61866,0,
2.25256,2.94371,2.79369,0,
2.81774,2.57128,3.33319,0,
1.68996,2.71126,3.34904,0,
2.44856,2.66533,3.38413,0,
4.06192,4.58874,3.59342,0,
3.11777,7.87144,5.4367,0,
3.00603,2.59945,3.60374,0,
1.61044,2.69035,2.74094,0,
2.3486,4.48774,4.05092,0,
2.94945,2.64304,3.30299,0,
3.66363,4.17818,3.72601,0,
2.34736,3.98497,3.60456,0,
2.34179,2.59956,3.0621,0,
2.66686,3.85027,3.65118,0,
2.55238,3.82062,3.56133,0,
2.1947,2.65259,2.84066,0,
2.65615,3.35276,4.12635,0,
2.58866,3.17729,3.44699,0,
47.9545,5.95657,5.91355,0,
2.18372,2.75499,3.07547,0,
2.40911,3.49078,3.97873,0,
3.43134,2.92163,3.87653,0,
2.50697,4.15038,4.20046,0,
2.37156,2.64169,3.48934,0,
3.99306,2.84846,4.88161,0,
2.88286,2.80693,4.17317,0,
2.26663,3.94572,3.94802,0,
2.18915,2.66026,3.47464,0,
3.00439,2.71104,3.42844,0,
2.19081,2.55614,3.15416,0,
1.91934,4.21733,3.74917,0,
2.38349,2.86683,3.77756,0,
2.41736,2.9055,3.52402,0,
2.45683,3.92785,4.53369,0,
2.28159,2.67755,3.1715,0,
2.46378,3.00441,3.77259,0,
2.18923,2.77421,3.01817,0,
2.06529,2.78104,3.24528,0,
2.37504,3.06934,3.30142,0,
2.44956,4.99618,4.37835,0,
9.96105,5.48538,4.18882,0,
2.4035,2.78382,3.53972,0,
2.94322,3.10633,4.48632,0,
2.04311,3.06184,3.01073,0,
3.46549,3.80791,3.74221,0,
3.25557,2.64042,3.75021,0,
2.56436,4.26147,4.71263,0,
2.51788,3.03918,3.53228,0,
2.20476,3.68237,3.65496,0,
1.72514,2.64963,4.83953,0,
3.32888,4.87265,4.3037,0,
2.16631,2.70548,3.71255,0,
2.43551,3.46167,3.45989,0,
2.44141,3.6944,3.57455,0,
3.25564,2.48004,3.84423,0,
3.40904,3.57985,3.16868,0,
2.83319,2.94459,3.70649,0,
2.39518,3.11762,3.70644,0,
2.3245,2.51121,3.95508,0,
2.39166,3.10217,3.67938,0,
2.18734,3.80564,3.09347,0,
1.74279,3.06431,3.126,0,
3.22137,5.95332,5.20908,0,
2.2336,3.5796,4.37487,0,
2.90737,3.59972,4.02193,0,
3.80452,3.42514,3.29794,0,
1.7534,2.50709,3.22287,0,
2.37159,2.81745,3.71642,0,
1.97054,2.53885,3.07565,0,
3.37218,3.61299,3.95938,0,
2.46485,3.2051,3.52984,0,
2.18793,2.8759,3.03864,0,
2.14506,2.8009,3.58408,0,
1.66874,2.62212,2.94817,0,
3.2271,3.07065,3.86149,0,
3.74342,4.85382,5.05313,0,
3.89248,5.89516,3.51054,0,
1.72779,2.51948,3.03308,0,
2.45656,2.86202,3.30176,0,
2.59476,3.07362,3.56422,0,
2.52822,2.7591,3.69968,0,
2.4232,2.77019,4.40804,0,
3.37371,10.9786,4.24505,35.6182,
2.62393,13.4352,3.34555,37.9177,
3.20447,12.6051,3.4788,41.5481,
3.16845,11.467,4.73798,43.5809,
2.49264,9.87603,3.68702,24.1375,
2.85133,10.1305,2.67366,21.2853,
3.64574,17.3561,5.23729,19.9833,
2.38657,10.218,4.60763,11.936,
2.33157,16.4416,3.90378,14.3698,
2.63817,14.0125,3.75976,14.8523,
2.29985,11.4111,3.77066,11.6688,
1.60459,10.1281,5.91948,10.0071,
2.34778,10.0165,6.2759,10.322,
2.45778,8.23898,8.14529,25.8143,
2.11218,8.2317,3.26921,16.8826,
2.15567,8.08872,3.60239,10.0776,
1.67666,9.59047,3.48957,11.0337,
3.8315,5.86083,11.9684,19.0316,
1.73482,2.54157,2.62107,10.6377,
3.09357,3.0927,17.0787,12.5674,
2.5394,3.20988,9.91475,10.1861,
3.00776,3.26026,14.3387,9.2408,
2.55301,3.01001,13.4859,9.84557,
2.33949,2.83313,4.17539,9.42132,
2.45514,2.96869,3.03864,8.47042,
1.79574,3.08155,2.937,6.80149,
1.71585,2.76362,2.95056,5.56311,
2.39769,2.83207,4.58808,6.00887,
2.50009,2.87871,3.36647,0,
2.62848,2.80132,3.88058,0,
3.34508,2.82731,3.88935,0,
2.38587,3.15096,3.29026,0,
3.3721,3.26973,3.39106,0,
2.20047,2.6607,2.95072,0,
2.45535,2.87569,3.38001,0,
2.35096,3.08721,3.5951,0,
2.22519,2.6138,2.99297,0,
2.33556,3.77433,13.4603,0,
1.77652,2.56049,3.00687,0,
2.32846,3.29723,3.44645,0,
3.24774,2.65275,3.64674,0,
2.39294,2.85656,4.61528,0,
2.45831,3.07325,13.9863,0,
2.43196,4.0954,12.2094,0,
2.52496,2.83732,3.32516,0,
3.88739,5.69453,4.68691,0,
2.37511,3.94195,5.28573,0,
2.17834,3.06628,3.19962,0,
2.31678,2.5135,3.1209,0,
2.45158,3.24006,3.78301,0,
2.24054,2.9801,3.08202,0,
2.36967,2.86747,3.54877,0,
2.81274,2.62225,3.50135,0,
3.36659,3.03082,3.97186,0,
3.026,2.57019,3.63787,0,
3.39203,2.94749,4.16016,0,
2.78278,2.5386,3.62473,0,
3.09577,2.83963,4.11729,0,
3.95769,3.87019,4.39195,0,
2.54791,4.89244,4.71891,0,
2.83726,2.63984,5.33383,0,
7.23679,2.73259,6.40504,0,
3.34352,3.12751,4.41727,0,
3.11645,4.64625,4.36603,0,
2.95697,2.66353,3.80163,0,
1.78559,2.69192,3.2533,0,
2.36099,3.03716,3.43435,0,
2.92379,3.469,13.6846,0,
2.34275,2.69708,3.55803,0,
2.5639,2.87156,14.2107,0,
2.459,14.5569,3.68334,51.9121,
2.40825,9.82334,3.43264,27.8133,
2.69933,13.2177,3.33789,36.7945,
2.33565,15.3749,3.73887,26.4014,
3.06671,11.2776,3.6175,14.6394,
1.73827,10.7289,3.03859,18.0002,
2.95429,9.60817,3.51286,17.7305,
2.4749,9.97285,3.37256,20.5111,
2.56917,11.1224,4.18122,19.558,
2.36663,15.5567,3.28642,14.6731,
4.02456,15.7983,2.51434,11.0611,
2.72298,10.2645,3.74411,10.6664,
2.31577,8.40872,3.89039,16.6554,
2.40326,9.40246,2.8815,17.6406,
2.31463,8.63134,3.5406,10.793,
2.30829,9.28052,2.47899,9.39025,
1.80188,7.91894,3.24205,10.7924,
1.65205,2.62923,2.75819,9.72045,
2.30613,2.67815,3.71579,11.7411,
1.70182,2.52939,2.62915,13.0764,
3.52802,3.18609,2.85887,8.72494,
3.8623,2.93493,2.99219,8.29551,
5.60735,8.94828,3.55263,14.4799,
1.72735,2.69477,2.52008,16.8527,
4.09938,5.87513,3.56578,16.0126,
2.83081,2.69976,2.97348,15.4996,
2.54984,3.27891,3.01606,9.21858,
1.72534,2.62802,2.36563,15.3211,
2.47736,2.90764,3.03714,9.65438,
2.49117,2.85352,2.87447,9.98,
2.45535,3.76323,2.77209,9.96521,
2.53601,4.10051,3.14917,11.3248,
3.88237,4.808,3.26344,15.4569,
2.51605,2.90186,3.45924,6.25429,
2.43136,4.27409,3.29422,0,
2.68196,3.18396,3.12034,0,
3.30263,2.95321,3.09525,0,
1.62725,2.8224,3.12223,0,
1.91609,2.68719,3.28442,0,
2.41272,2.90792,3.14203,0,
3.38243,3.69773,3.85397,0,
2.63943,3.31901,3.13099,0,
3.31903,3.875,3.62319,0,
9.01912,3.13419,3.31901,0,
2.17053,2.6754,3.4824,0,
3.21973,4.92,4.33784,0,
6.21589,6.21665,3.07233,0,
2.32498,3.84624,3.34814,0,
2.67098,5.08815,3.15779,0,
2.36098,4.31665,3.91136,0,
2.30252,5.39628,3.57348,0,
2.53407,3.90411,3.19087,0,
2.81364,3.14138,3.33912,0,
3.54233,2.61006,3.60347,0,
2.71873,3.3612,3.26143,0,
2.36709,4.28276,3.34244,0,
3.13812,2.98667,3.371,0,
2.3379,3.75541,2.96879,0,
3.93525,4.44644,4.73403,0,
1.77538,3.08142,3.01718,0,
2.37847,2.60953,2.84225,0,
4.14182,2.62931,3.43227,0,
3.2382,3.62102,4.46741,0,
3.07361,2.85922,3.39336,0,
3.10689,3.06054,3.93377,0,
2.3089,2.68273,4.07352,0,
2.86771,2.88414,3.4685,0,
2.15526,3.53986,3.89232,0,
2.88914,2.64869,3.38866,0,
3.75259,5.51936,3.84896,0,
2.59009,3.45115,3.49182,0,
1.86897,3.32568,2.71166,0,
3.4884,2.64406,3.97169,0,
3.11246,2.89054,3.67936,0,
2.43233,2.8377,3.42091,0,
2.99672,2.79048,3.55005,0,
2.59603,4.31946,3.75787,0,
3.45639,3.07846,3.39104,0,
3.07397,2.83222,3.78243,0,
3.32363,3.06776,3.84596,0,
2.48667,4.18674,3.38446,0,
4.93774,3.14236,3.69503,0,
4.023,5.97429,4.99404,0,
3.35294,2.98841,3.76004,0,
2.37461,3.681,3.10515,0,
2.87544,2.79895,3.88993,0,
2.2782,2.70166,2.75872,0,
2.37246,4.1565,5.00297,0,
2.47278,3.39952,3.53181,0,
2.40784,2.68424,3.10624,0,
3.42243,2.57699,17.328,0,
2.48729,2.92948,3.50352,0,
2.66732,2.91183,6.95879,0,
3.90591,5.7989,11.0205,0,
2.65153,3.72309,4.05228,0,
3.66584,2.67357,3.62818,0,
3.74323,2.70959,3.45903,0,
3.70351,2.92783,3.8389,0,
3.31385,4.93036,3.70156,0,
2.27764,2.8196,2.33078,0,
2.82549,2.48221,2.4512,0,
2.43195,4.66815,2.56212,0,
3.26644,4.40115,2.90623,0,
3.896,4.76928,2.55056,0,
2.6583,3.76884,2.51923,0,
1.80287,4.22265,2.81758,0,
3.25586,6.26099,2.27746,0,
2.66426,3.3759,2.64981,0,
2.97535,3.2594,2.38523,0,
2.49808,6.60736,2.29933,0,
3.47289,4.88449,2.85555,0,
2.67079,3.11737,2.22064,0,
2.46034,2.99922,2.44803,0,
3.82615,2.70342,2.3967,0,
2.38428,2.94973,1.90292,0,
2.56305,5.23791,2.7237,0,
3.21853,3.04324,2.58515,0,
2.31801,3.07283,1.84087,0,
2.64114,3.2287,2.11194,0,
3.08779,2.60765,2.14384,0,
2.40023,3.73727,2.5219,0,
2.40884,3.58636,2.23876,0,


==> data/curvature_benchmark.csv <==
planner,x,y,s,k,
GPNoCur,20.0002,-1.97088e-07,20.0002,-1.77113e-06,
GPNoCur,20.2002,-0.00023025,20.2002,-0.0335361,
GPNoCur,20.4002,-0.00178953,20.4002,-0.0633833,
GPNoCur,20.6002,-0.00587309,20.6002,-0.0896391,
GPNoCur,20.8002,-0.0135354,20.8002,-0.112339,
GPNoCur,21.0002,-0.0256967,21.0002,-0.13147,
GPNoCur,21.2002,-0.0431492,21.2002,-0.147002,
GPNoCur,21.4002,-0.0665636,21.4002,-0.158924,
GPNoCur,21.6002,-0.0964952,21.6002,-0.167275,
GPNoCur,21.8002,-0.13339,21.8002,-0.172176,
GPNoCur,22.0002,-0.177592,22.0002,-0.173839,
GPNoCur,22.2002,-0.229348,22.2002,-0.172568,
GPNoCur,22.4002,-0.288815,22.4002,-0.168741,
GPNoCur,22.6002,-0.356065,22.6002,-0.162786,
GPNoCur,22.8002,-0.431096,22.8002,-0.155149,
GPNoCur,23.0002,-0.513831,23.0002,-0.146269,
GPNoCur,23.2002,-0.60413,23.2002,-0.136552,
GPNoCur,23.4002,-0.701794,23.4002,-0.126354,
GPNoCur,23.6002,-0.806572,23.6002,-0.116112,
GPNoCur,23.8002,-0.918176,23.8002,-0.106085,
GPNoCur,24.0002,-1.03629,24.0002,-0.0962831,
GPNoCur,24.2002,-1.16055,24.2002,-0.0867995,
GPNoCur,24.4002,-1.2906,24.4002,-0.0776933,
GPNoCur,24.6002,-1.42601,24.6002,-0.0689973,
GPNoCur,24.8002,-1.56638,24.8002,-0.0607231,
GPNoCur,25.0002,-1.71125,25.0002,-0.0528662,
GPNoCur,25.2002,-1.86015,25.2002,-0.0454106,
GPNoCur,25.4002,-2.01262,25.4002,-0.0383326,
GPNoCur,25.6002,-2.16818,25.6002,-0.0316036,
GPNoCur,25.8002,-2.32633,25.8002,-0.0251926,
GPNoCur,26.0002,-2.48659,26.0002,-0.0190681,
GPNoCur,26.2002,-2.64847,26.2002,-0.0132,
GPNoCur,26.4002,-2.81147,26.4002,-0.00756039,
GPNoCur,26.6002,-2.97513,26.6002,-0.00212512,
GPNoCur,26.8002,-3.13897,26.8002,0.00312546,
GPNoCur,27.0002,-3.30254,27.0002,0.0082054,
GPNoCur,27.2002,-3.46541,27.2002,0.0129544,
GPNoCur,27.4002,-3.62718,27.4002,0.0173436,
GPNoCur,27.6002,-3.78748,27.6002,0.0214259,
GPNoCur,27.8002,-3.94599,27.8002,0.0252464,
GPNoCur,28.0002,-4.10242,28.0002,0.0288435,
GPNoCur,28.2002,-4.25651,28.2002,0.0322515,
GPNoCur,28.4002,-4.40803,28.4002,0.0355015,
GPNoCur,28.6002,-4.55678,28.6002,0.0386231,
GPNoCur,28.8002,-4.70256,28.8002,0.0416453,
GPNoCur,29.0002,-4.84523,29.0002,0.0445974,
GPNoCur,29.2002,-4.98463,29.2002,0.0475104,
GPNoCur,29.4002,-5.12063,29.4002,0.0504172,
GPNoCur,29.6002,-5.25311,29.6002,0.0533538,
GPNoCur,29.8002,-5.38195,29.8002,0.0563596,
GPNoCur,30.0002,-5.50704,30.0002,0.0594786,
GPNoCur,30.2002,-5.62828,30.2002,0.0627592,
GPNoCur,30.4002,-5.74555,30.4002,0.0662553,
GPNoCur,30.6002,-5.85875,30.6002,0.0720085,
GPNoCur,30.8002,-5.96762,30.8002,0.0816003,
GPNoCur,31.0002,-6.07173,31.0002,0.0936645,
GPNoCur,31.2002,-6.17055,31.2002,0.108341,
GPNoCur,31.4002,-6.26345,31.4002,0.125786,
GPNoCur,31.6002,-6.34972,31.6002,0.146151,
GPNoCur,31.8002,-6.42858,31.8002,0.169548,
GPNoCur,32.0002,-6.49917,32.0002,0.195989,
GPNoCur,32.2002,-6.5606,32.2002,0.225302,
GPNoCur,32.4002,-6.61192,32.4002,0.257014,
GPNoCur,32.6002,-6.65213,32.6002,0.29022,
GPNoCur,32.8002,-6.68021,32.8002,0.323466,
GPNoCur,33.0002,-6.69512,33.0002,0.354694,
GPNoCur,33.2002,-6.69581,33.2002,0.381338,
GPNoCur,33.4002,-6.68122,33.4002,0.400639,
GPNoCur,33.6002,-6.6503,33.6002,0.41016,
GPNoCur,33.8002,-6.602,33.8002,0.4084,
GPNoCur,34.0002,-6.53533,34.0002,0.395256,
GPNoCur,34.2002,-6.44924,34.2002,0.374652,
GPNoCur,34.4002,-6.34271,34.4002,0.34272,
GPNoCur,34.6002,-6.21487,34.6002,0.304353,
GPNoCur,34.8002,-6.0651,34.8002,0.264012,
GPNoCur,35.0002,-5.89304,35.0002,0.225009,
GPNoCur,35.2002,-5.69853,35.2002,0.189358,
GPNoCur,35.4002,-5.48168,35.4002,0.157976,
GPNoCur,35.6002,-5.24283,35.6002,0.131022,
GPNoCur,35.8002,-4.98255,35.8002,0.108211,
GPNoCur,36.0002,-4.70165,36.0002,0.0890453,
GPNoCur,36.2002,-4.4012,36.2002,0.072959,
GPNoCur,36.4002,-4.08246,36.4002,0.0593985,
GPNoCur,36.6002,-3.74698,36.6002,0.0478581,
GPNoCur,36.8002,-3.3965,36.8002,0.0378889,
GPNoCur,37.0002,-3.03305,37.0002,0.029095,
GPNoCur,37.2002,-2.65884,37.2002,0.0211201,
GPNoCur,37.4002,-2.27635,37.4002,0.0136301,
GPNoCur,37.6002,-1.88828,37.6002,0.00662136,
GPNoCur,37.8002,-1.49742,37.8002,0.00031721,
GPNoCur,38.0002,-1.10641,38.0002,-0.00571668,
GPNoCur,38.2002,-0.717801,38.2002,-0.0117289,
GPNoCur,38.4002,-0.334019,38.4002,-0.0179466,
GPNoCur,38.6002,0.0426428,38.6002,-0.0245916,
GPNoCur,38.8002,0.410032,38.8002,-0.0318931,
GPNoCur,39.0002,0.76615,39.0002,-0.0400975,
GPNoCur,39.2002,1.10916,39.2002,-0.0494762,
GPNoCur,39.4002,1.43741,39.4002,-0.0603295,
GPNoCur,39.6002,1.74943,39.6002,-0.0729834,
GPNoCur,39.8002,2.04394,39.8002,-0.0877765,
GPNoCur,40.0002,2.3199,40.0002,-0.105027,
GPNoCur,40.2002,2.57647,40.2002,-0.12497,
GPNoCur,40.4002,2.81305,40.4002,-0.147659,
GPNoCur,40.6002,3.02929,40.6002,-0.172807,
GPNoCur,40.8002,3.2251,40.8002,-0.199595,
GPNoCur,41.0002,3.40066,41.0002,-0.226463,
GPNoCur,41.2002,3.5565,41.2002,-0.244823,
GPNoCur,41.4002,3.69373,41.4002,-0.258997,
GPNoCur,41.6002,3.81358,41.6002,-0.267564,
GPNoCur,41.8002,3.91736,41.8002,-0.26953,
GPNoCur,42.0002,4.00641,42.0002,-0.264528,
GPNoCur,42.2002,4.08209,42.2002,-0.252871,
GPNoCur,42.4002,4.14578,42.4002,-0.235459,
GPNoCur,42.6002,4.19883,42.6002,-0.21359,
GPNoCur,42.8002,4.24257,42.8002,-0.188723,
GPNoCur,43.0002,4.27832,43.0002,-0.16229,
GPNoCur,43.2002,4.30731,43.2002,-0.135569,
GPNoCur,43.4002,4.33074,43.4002,-0.109628,
GPNoCur,43.6002,4.3497,43.6002,-0.0853324,
GPNoCur,43.8002,4.3652,43.8002,-0.0633726,
GPNoCur,44.0002,4.37814,44.0002,-0.0443121,
GPNoCur,44.2002,4.38928,44.2002,-0.0286286,
GPNoCur,44.4002,4.39926,44.4002,-0.0167467,
GPNoCur,44.6002,4.40855,44.6002,-0.0108589,
GPNoCur,44.8002,4.4174,44.8002,-0.00805718,
GPNoCur,45.0002,4.42593,45.0002,-0.00554027,
GPNoCur,45.2002,4.43423,45.2002,-0.00334334,
GPNoCur,45.4002,4.4424,45.4002,-0.00150129,
GPNoCur,45.6002,4.45051,45.6002,-4.88692e-05,
GPNoCur,45.8002,4.45861,45.8002,0.000979364,
GPNoCur,46.0002,4.46675,46.0002,0.00154896,
GPNoCur,46.2002,4.47495,46.2002,0.00162558,
GPNoCur,46.4002,4.48322,46.4002,0.00117491,
GPNoCur,46.6002,4.49152,46.6002,0.000162624,
GPNoCur,46.8002,4.49984,46.8002,-0.0014457,
GPNoCur,47.0002,4.50809,47.0002,-0.00368468,
GPNoCur,47.2002,4.5162,47.2002,-0.00658922,
GPNoCur,47.4002,4.52403,47.4002,-0.0101946,
GPNoCur,47.6002,4.53146,47.6002,-0.0145365,
GPNoCur,47.8002,4.5383,47.8002,-0.019651,
GPNoCur,48.0002,4.54435,48.0002,-0.0255739,
GPNoCur,48.2002,4.54933,48.2002,-0.0399051,
GPNoCur,48.4002,4.5527,48.4002,-0.0551816,
GPNoCur,48.6002,4.55386,48.6002,-0.0711601,
GPNoCur,48.8002,4.55218,48.8002,-0.0875705,
GPNoCur,49.0002,4.54699,49.0002,-0.104107,
GPNoCur,49.2002,4.53763,49.2002,-0.12042,
GPNoCur,49.4002,4.52343,49.4002,-0.136115,
GPNoCur,49.6002,4.50372,49.6002,-0.150756,
GPNoCur,49.8002,4.47787,49.8002,-0.163884,
GPNoCur,50.0002,4.44526,50.0002,-0.175038,
GPNoCur,50.2002,4.40531,50.2002,-0.183793,
GPNoCur,50.4002,4.35747,50.4002,-0.1898,
GPNoCur,50.6002,4.30126,50.6002,-0.192822,
GPNoCur,50.8002,4.23627,50.8002,-0.192763,
GPNoCur,51.0002,4.16213,51.0002,-0.189683,
GPNoCur,51.2002,4.07858,51.2002,-0.183789,
GPNoCur,51.4002,3.98543,51.4002,-0.175411,
GPNoCur,51.6002,3.8826,51.6002,-0.164806,
GPNoCur,51.8002,3.77012,51.8002,-0.153062,
GPNoCur,52.0002,3.64811,52.0002,-0.140966,
GPNoCur,52.2002,3.51675,52.2002,-0.12886,
GPNoCur,52.4002,3.37628,52.4002,-0.117005,
GPNoCur,52.6002,3.227,52.6002,-0.105584,
GPNoCur,52.8002,3.06926,52.8002,-0.0947175,
GPNoCur,53.0002,2.90346,53.0002,-0.0844724,
GPNoCur,53.2002,2.73004,53.2002,-0.0748729,
GPNoCur,53.4002,2.54949,53.4002,-0.0659123,
GPNoCur,53.6002,2.36234,53.6002,-0.0575616,
GPNoCur,53.8001,2.16912,53.8002,-0.049777,
GPNoCur,54.0001,1.97045,54.0002,-0.0425049,
GPNoCur,54.2001,1.76692,54.2002,-0.0356863,
GPNoCur,54.4001,1.55918,54.4002,-0.0292598,
GPNoCur,54.6001,1.34788,54.6002,-0.0231629,
GPNoCur,54.8001,1.1337,54.8002,-0.0173338,
GPNoCur,55.0001,0.917319,55.0002,-0.0117117,
GPNoCur,55.2001,0.699418,55.2002,-0.00675119,
GPNoCur,55.4001,0.480641,55.4002,-0.00179075,
GPNoCur,55.6001,0.261631,55.6002,0.00321245,
GPNoCur,55.8001,0.0430401,55.8002,0.0083041,
GPNoCur,56.0001,-0.174474,56.0002,0.0135327,
GPNoCur,56.2001,-0.390253,56.2002,0.0189497,
GPNoCur,56.4001,-0.603638,56.4002,0.0246089,
GPNoCur,56.6001,-0.813979,56.6002,0.0305668,
GPNoCur,56.8001,-1.02063,56.8002,0.0368822,
GPNoCur,57.0001,-1.22297,57.0002,0.0436153,
GPNoCur,57.2001,-1.42037,57.2002,0.0508263,
GPNoCur,57.4001,-1.61225,57.4002,0.0585744,
GPNoCur,57.6001,-1.79803,57.6002,0.066914,
GPNoCur,57.8001,-1.97717,57.8002,0.0758917,
GPNoCur,58.0001,-2.14916,58.0002,0.0855402,
GPNoCur,58.2001,-2.31351,58.2002,0.0958718,
GPNoCur,58.4001,-2.46979,58.4002,0.106869,
GPNoCur,58.6001,-2.6176,58.6002,0.119341,
GPNoCur,58.8001,-2.75651,58.8002,0.132694,
GPNoCur,59.0001,-2.88616,59.0002,0.145686,
GPNoCur,59.2001,-3.00627,59.2002,0.158023,
GPNoCur,59.4001,-3.11666,59.4002,0.169353,
GPNoCur,59.6001,-3.21727,59.6002,0.179291,
GPNoCur,59.8001,-3.30812,59.8002,0.187445,
GPNoCur,60.0001,-3.3893,60.0002,0.193457,
GPNoCur,60.2001,-3.46099,60.2002,0.197037,
GPNoCur,60.4001,-3.52345,60.4002,0.197995,
GPNoCur,60.6001,-3.57697,60.6002,0.196269,
GPNoCur,60.8001,-3.62192,60.8002,0.191923,
GPNoCur,61.0001,-3.65872,61.0002,0.185144,
GPNoCur,61.2001,-3.68781,61.2002,0.176222,
GPNoCur,61.4001,-3.70968,61.4002,0.165514,
GPNoCur,61.6001,-3.72485,61.6002,0.153414,
GPNoCur,61.8001,-3.73385,61.8002,0.140328,
GPNoCur,62.0001,-3.73723,62.0002,0.126639,
GPNoCur,62.2001,-3.73553,62.2002,0.115175,
GPNoCur,62.4001,-3.72922,62.4002,0.104262,
GPNoCur,62.6001,-3.71872,62.6002,0.0939744,
GPNoCur,62.8001,-3.70444,62.8002,0.0843587,
GPNoCur,63.0001,-3.68675,63.0002,0.0754391,
GPNoCur,63.2001,-3.666,63.2002,0.0672247,
GPNoCur,63.4001,-3.6425,63.4002,0.0597131,
GPNoCur,63.6001,-3.61657,63.6002,0.0528943,
GPNoCur,63.8001,-3.58845,63.8002,0.0467538,
GPNoCur,64.0001,-3.55841,64.0002,0.0412743,
GPNoCur,64.2001,-3.52665,64.2002,0.0364374,
GPNoCur,64.4001,-3.49337,64.4002,0.0322244,
GPNoCur,64.6001,-3.45875,64.6002,0.0286173,
GPNoCur,64.8001,-3.42292,64.8002,0.0255989,
GPNoCur,65.0001,-3.38602,65.0002,0.0231529,
GPNoCur,65.2001,-3.34814,65.2002,0.0212642,
GPNoCur,65.4001,-3.30936,65.4002,0.0199184,
GPNoCur,65.6001,-3.26974,65.6002,0.0188353,
GPNoCur,65.8001,-3.22932,65.8002,0.0177737,
GPNoCur,66.0001,-3.18814,66.0002,0.0169032,
GPNoCur,66.2001,-3.14624,66.2002,0.016202,
GPNoCur,66.4001,-3.10365,66.4002,0.0156481,
GPNoCur,66.6001,-3.06038,66.6002,0.0152201,
GPNoCur,66.8001,-3.01647,66.8002,0.0148966,
GPNoCur,67.0001,-2.97191,67.0002,0.0146568,
GPNoCur,67.2001,-2.92672,67.2002,0.0144796,
GPNoCur,67.4001,-2.88091,67.4002,0.0143446,
GPNoCur,67.6001,-2.83448,67.6002,0.0142314,
GPNoCur,67.8001,-2.78743,67.8002,0.0141197,
GPNoCur,68.0001,-2.73977,68.0002,0.0139894,
GPNoCur,68.2001,-2.6915,68.2002,0.013821,
GPNoCur,68.4001,-2.64263,68.4002,0.0135946,
GPNoCur,68.6001,-2.59316,68.6002,0.013291,
GPNoCur,68.8001,-2.54311,68.8002,0.012891,
GPNoCur,69.0001,-2.4925,69.0002,0.0123755,
GPNoCur,69.2001,-2.44135,69.2002,0.0115518,
GPNoCur,69.4001,-2.38968,69.4002,0.010646,
GPNoCur,69.6001,-2.33755,69.6002,0.00966506,
GPNoCur,69.8001,-2.28499,69.8002,0.00861559,
GPNoCur,70.0001,-2.23205,70.0002,0.00750409,
GPNoCur,70.2001,-2.17878,70.2002,0.00633689,
GPNoCur,70.4001,-2.12523,70.4002,0.00512016,
GPNoCur,70.6001,-2.07145,70.6002,0.00385992,
GPNoCur,70.8001,-2.0175,70.8002,0.00256205,
GPNoCur,71.0001,-1.96343,71.0002,0.00123231,
GPNoCur,71.2001,-1.90931,71.2002,-0.000123611,
GPNoCur,71.4001,-1.8552,71.4002,-0.00150012,
GPNoCur,71.6001,-1.80115,71.6002,-0.00289165,
GPNoCur,71.8001,-1.74723,71.8002,-0.00429267,
GPNoCur,72.0001,-1.69351,72.0002,-0.00569763,
GPNoCur,72.2001,-1.64003,72.2002,-0.00710096,
GPNoCur,72.4001,-1.58687,72.4002,-0.00849702,
GPNoCur,72.6001,-1.53409,72.6002,-0.00983747,
GPNoCur,72.8001,-1.48174,72.8002,-0.0111073,
GPNoCur,73.0001,-1.42988,73.0002,-0.0123439,
GPNoCur,73.2001,-1.37856,73.2002,-0.0135458,
GPNoCur,73.4001,-1.32784,73.4002,-0.0147114,
GPNoCur,73.6001,-1.27777,73.6002,-0.0158392,
GPNoCur,73.8001,-1.22839,73.8002,-0.0169271,
GPNoCur,74.0001,-1.17974,74.0002,-0.0179733,
GPNoCur,74.2001,-1.13188,74.2002,-0.0189758,
GPNoCur,74.4001,-1.08485,74.4002,-0.0199324,
GPNoCur,74.6001,-1.03867,74.6002,-0.0208408,
GPNoCur,74.8001,-0.993397,74.8002,-0.0216987,
GPNoCur,75.0001,-0.949057,75.0002,-0.0225035,
GPNoCur,75.2001,-0.905682,75.2002,-0.0232528,
GPNoCur,75.4001,-0.863302,75.4002,-0.0239439,
GPNoCur,75.6001,-0.821944,75.6002,-0.0245741,
GPNoCur,75.8001,-0.78163,75.8002,-0.0251406,
GPNoCur,76.0001,-0.742382,76.0002,-0.0256408,
GPNoCur,76.2001,-0.704217,76.2002,-0.0260794,
GPNoCur,76.4001,-0.667151,76.4002,-0.0264561,
GPNoCur,76.6001,-0.631197,76.6002,-0.0267716,
GPNoCur,76.8001,-0.596364,76.8002,-0.027027,
GPNoCur,77.0001,-0.56266,77.0002,-0.0272231,
GPNoCur,77.2001,-0.530089,77.2002,-0.0273611,
GPNoCur,77.4001,-0.498655,77.4002,-0.0274421,
GPNoCur,77.6001,-0.468358,77.6002,-0.0274672,
GPNoCur,77.8001,-0.439197,77.8002,-0.0274377,
GPNoCur,78.0001,-0.411166,78.0002,-0.0273549,
GPNoCur,78.2001,-0.384261,78.2002,-0.0272202,
GPNoCur,78.4001,-0.358472,78.4002,-0.027035,
GPNoCur,78.6001,-0.333791,78.6002,-0.0268008,
GPNoCur,78.8001,-0.310206,78.8002,-0.0265194,
GPNoCur,79.0001,-0.287702,79.0002,-0.0261922,
GPNoCur,79.2001,-0.266264,79.2002,-0.025821,
GPNoCur,79.4001,-0.245877,79.4002,-0.0254077,
GPNoCur,79.6001,-0.22652,79.6002,-0.0249561,
GPNoCur,79.8001,-0.208175,79.8002,-0.0244701,
GPNoCur,80.0001,-0.190821,80.0002,-0.0239503,
GPNoCur,80.2001,-0.174434,80.2002,-0.0233987,
GPNoCur,80.4001,-0.158993,80.4002,-0.0228177,
GPNoCur,80.6001,-0.144471,80.6002,-0.0222095,
GPNoCur,80.8001,-0.130845,80.8002,-0.0215765,
GPNoCur,81.0001,-0.118087,81.0002,-0.020921,
GPNoCur,81.2001,-0.106171,81.2002,-0.0202452,
GPNoCur,81.4001,-0.0950686,81.4002,-0.0195516,
GPNoCur,81.6001,-0.0847516,81.6002,-0.0188425,
GPNoCur,81.8001,-0.075191,81.8002,-0.0181202,
GPNoCur,82.0001,-0.0663575,82.0002,-0.017387,
GPNoCur,82.2001,-0.0582213,82.2002,-0.0166453,
GPNoCur,82.4001,-0.0507524,82.4002,-0.0158973,
GPNoCur,82.6001,-0.0439207,82.6002,-0.0151455,
GPNoCur,82.8001,-0.0376957,82.8002,-0.014392,
GPNoCur,83.0001,-0.0320471,83.0002,-0.0136392,
GPNoCur,83.2001,-0.0269448,83.2002,-0.0128919,
GPNoCur,83.4001,-0.0223585,83.4002,-0.0121491,
GPNoCur,83.6001,-0.0182586,83.6002,-0.0114124,
GPNoCur,83.8001,-0.0146155,83.8002,-0.0106835,
GPNoCur,84.0001,-0.0114,84.0002,-0.00996388,
GPNoCur,84.2001,-0.00858314,84.2002,-0.00925512,
GPNoCur,84.4001,-0.00613665,84.4002,-0.0085588,
GPNoCur,84.6001,-0.00403263,84.6002,-0.00787645,
GPNoCur,84.8001,-0.00224376,84.8002,-0.00720961,
GPNoCur,85.0001,-0.000743356,85.0002,-0.00655982,
GPNoCur,85.2001,0.000494572,85.2002,-0.00592859,
GPNoCur,85.4001,0.00149528,85.4002,-0.00531744,
GPNoCur,85.6001,0.00228321,85.6002,-0.00472789,
GPNoCur,85.8001,0.00288194,85.8002,-0.00416144,
GPNoCur,86.0001,0.00331413,86.0002,-0.0036196,
GPNoCur,86.2001,0.00360145,86.2002,-0.00310387,
GPNoCur,86.4001,0.00376452,86.4002,-0.00261574,
GPNoCur,86.6001,0.00382286,86.6002,-0.00215627,
GPNoCur,86.8001,0.00379486,86.8002,-0.0017263,
GPNoCur,87.0001,0.00369769,87.0002,-0.00132732,
GPNoCur,87.2001,0.00354733,87.2002,-0.000960535,
GPNoCur,87.4001,0.00335843,87.4002,-0.000627156,
GPNoCur,87.6001,0.00314432,87.6002,-0.000328389,
GPNoCur,87.8001,0.00291696,87.8002,-6.54397e-05,
GPNoCur,88.0001,0.00268686,88.0002,0.000160484,
GPNoCur,88.2001,0.00246304,88.2002,0.000348175,
GPNoCur,88.4001,0.00225302,88.4002,0.000496427,
GPNoCur,88.6001,0.00206272,88.6002,0.000604033,
GPNoCur,88.8001,0.00189644,88.8002,0.000669785,
GPNoCur,89.0001,0.0017568,89.0002,0.000692478,
GPNoCur,89.2001,0.00164472,89.2002,0.000670902,
GPNoCur,89.4001,0.00155931,89.4002,0.000603853,
GPNoCur,89.6001,0.00149791,89.6002,0.000490121,
GPNoCur,89.8001,0.00145594,89.8002,0.000328502,
DLIAPS,20.0002,-1.97088e-07,20,-0.0115028,
DLIAPS,20.1001,-2.92745e-07,20.0999,-0.0461709,
DLIAPS,20.2,-0.000230054,20.1998,-0.109945,
DLIAPS,20.2997,-0.00184231,20.2995,-0.139237,
DLIAPS,20.3992,-0.00483154,20.3991,-0.139483,
DLIAPS,20.4984,-0.00919224,20.4984,-0.139692,
DLIAPS,20.5974,-0.0149189,20.5976,-0.139862,
DLIAPS,20.6962,-0.0220058,20.6966,-0.13999,
DLIAPS,20.7947,-0.0304473,20.7955,-0.140071,
DLIAPS,20.8929,-0.0402377,20.8942,-0.140101,
DLIAPS,20.9909,-0.0513709,20.9928,-0.140077,
DLIAPS,21.0886,-0.0638407,21.0913,-0.139993,
DLIAPS,21.186,-0.0776407,21.1897,-0.139845,
DLIAPS,21.2831,-0.0927641,21.2879,-0.139628,
DLIAPS,21.3799,-0.109204,21.3861,-0.139337,
DLIAPS,21.4764,-0.126953,21.4843,-0.138969,
DLIAPS,21.5726,-0.146002,21.5823,-0.13852,
DLIAPS,21.6685,-0.166344,21.6803,-0.137985,
DLIAPS,21.764,-0.18797,21.7783,-0.137362,
DLIAPS,21.8592,-0.210871,21.8762,-0.136647,
DLIAPS,21.9541,-0.235035,21.9741,-0.13584,
DLIAPS,22.0486,-0.260454,22.0719,-0.134937,
DLIAPS,22.1427,-0.287115,22.1698,-0.133938,
DLIAPS,22.2365,-0.315007,22.2676,-0.132842,
DLIAPS,22.3299,-0.344117,22.3655,-0.131649,
DLIAPS,22.423,-0.374433,22.4633,-0.13036,
DLIAPS,22.5157,-0.405941,22.5612,-0.128975,
DLIAPS,22.608,-0.438626,22.6592,-0.127496,
DLIAPS,22.6999,-0.472474,22.7571,-0.125926,
DLIAPS,22.7914,-0.507469,22.8551,-0.124266,
DLIAPS,22.8826,-0.543594,22.9531,-0.122519,
DLIAPS,22.9733,-0.580834,23.0512,-0.120688,
DLIAPS,23.0637,-0.619171,23.1494,-0.118777,
DLIAPS,23.1537,-0.658586,23.2476,-0.11679,
DLIAPS,23.2432,-0.699062,23.346,-0.114729,
DLIAPS,23.3324,-0.740579,23.4443,-0.1126,
DLIAPS,23.4212,-0.783118,23.5428,-0.110407,
DLIAPS,23.5097,-0.82666,23.6414,-0.108154,
DLIAPS,23.5977,-0.871184,23.74,-0.105846,
DLIAPS,23.6853,-0.916669,23.8387,-0.103486,
DLIAPS,23.7726,-0.963094,23.9376,-0.10108,
DLIAPS,23.8595,-1.01044,24.0365,-0.0986314,
DLIAPS,23.946,-1.05868,24.1356,-0.096145,
DLIAPS,24.0321,-1.1078,24.2347,-0.0936248,
DLIAPS,24.1179,-1.15777,24.334,-0.0910748,
DLIAPS,24.2033,-1.20857,24.4334,-0.0884992,
DLIAPS,24.2884,-1.26018,24.5329,-0.0859018,
DLIAPS,24.3731,-1.31258,24.6325,-0.0832862,
DLIAPS,24.4575,-1.36574,24.7322,-0.0806558,
DLIAPS,24.5415,-1.41964,24.8321,-0.078014,
DLIAPS,24.6252,-1.47425,24.932,-0.0753639,
DLIAPS,24.7086,-1.52956,25.0321,-0.0727084,
DLIAPS,24.7917,-1.58555,25.1323,-0.0700502,
DLIAPS,24.8745,-1.64218,25.2326,-0.067392,
DLIAPS,24.957,-1.69944,25.333,-0.064736,
DLIAPS,25.0392,-1.7573,25.4336,-0.0620844,
DLIAPS,25.1212,-1.81574,25.5342,-0.0594392,
DLIAPS,25.2029,-1.87474,25.635,-0.0568022,
DLIAPS,25.2844,-1.93427,25.7359,-0.0541749,
DLIAPS,25.3656,-1.99432,25.8369,-0.0515589,
DLIAPS,25.4466,-2.05485,25.938,-0.0489553,
DLIAPS,25.5274,-2.11585,26.0393,-0.0463652,
DLIAPS,25.6079,-2.1773,26.1406,-0.0437898,
DLIAPS,25.6883,-2.23917,26.242,-0.0412296,
DLIAPS,25.7686,-2.30144,26.3436,-0.0386853,
DLIAPS,25.8486,-2.36409,26.4453,-0.0361574,
DLIAPS,25.9285,-2.4271,26.547,-0.0336463,
DLIAPS,26.0083,-2.49045,26.6489,-0.0311521,
DLIAPS,26.088,-2.55411,26.7508,-0.028675,
DLIAPS,26.1675,-2.61806,26.8529,-0.0262149,
DLIAPS,26.2469,-2.68229,26.9551,-0.0237715,
DLIAPS,26.3263,-2.74676,27.0573,-0.0213446,
DLIAPS,26.4056,-2.81147,27.1596,-0.0189337,
DLIAPS,26.4848,-2.87639,27.2621,-0.0165383,
DLIAPS,26.564,-2.94149,27.3646,-0.0141576,
DLIAPS,26.6431,-3.00676,27.4672,-0.0117909,
DLIAPS,26.7222,-3.07218,27.5698,-0.00943733,
DLIAPS,26.8014,-3.13772,27.6726,-0.00709573,
DLIAPS,26.8805,-3.20337,27.7754,-0.00476496,
DLIAPS,26.9597,-3.26909,27.8783,-0.00244373,
DLIAPS,27.0389,-3.33489,27.9812,-0.000130618,
DLIAPS,27.1181,-3.40072,28.0842,0.00217593,
DLIAPS,27.1974,-3.46657,28.1873,0.00447761,
DLIAPS,27.2768,-3.53242,28.2905,0.00677621,
DLIAPS,27.3562,-3.59825,28.3936,0.00907372,
DLIAPS,27.4358,-3.66403,28.4969,0.0113722,
DLIAPS,27.5154,-3.72975,28.6001,0.0136739,
DLIAPS,27.5952,-3.79538,28.7034,0.0159813,
DLIAPS,27.6751,-3.86089,28.8068,0.0182968,
DLIAPS,27.7552,-3.92627,28.9101,0.0206232,
DLIAPS,27.8354,-3.99149,29.0135,0.0229633,
DLIAPS,27.9158,-4.05653,29.1169,0.0253201,
DLIAPS,27.9963,-4.12136,29.2203,0.0276969,
DLIAPS,28.0771,-4.18596,29.3237,0.0300969,
DLIAPS,28.158,-4.25031,29.4271,0.0325238,
DLIAPS,28.2391,-4.31437,29.5305,0.0349812,
DLIAPS,28.3205,-4.37813,29.6339,0.037473,
DLIAPS,28.4021,-4.44155,29.7372,0.0400034,
DLIAPS,28.4839,-4.50461,29.8405,0.0425767,
DLIAPS,28.5659,-4.56728,29.9437,0.0451973,
DLIAPS,28.6482,-4.62953,30.0469,0.0478701,
DLIAPS,28.7307,-4.69134,30.15,0.0505998,
DLIAPS,28.8135,-4.75266,30.253,0.0533916,
DLIAPS,28.8966,-4.81348,30.356,0.0562511,
DLIAPS,28.9799,-4.87375,30.4588,0.0591837,
DLIAPS,29.0635,-4.93345,30.5615,0.0621953,
DLIAPS,29.1474,-4.99254,30.6641,0.0652919,
DLIAPS,29.2315,-5.05099,30.7666,0.0684798,
DLIAPS,29.3159,-5.10877,30.8689,0.0717655,
DLIAPS,29.4007,-5.16583,30.971,0.0751559,
DLIAPS,29.4857,-5.22214,31.073,0.0786579,
DLIAPS,29.571,-5.27766,31.1748,0.0822785,
DLIAPS,29.6565,-5.33235,31.2763,0.0860252,
DLIAPS,29.7424,-5.38618,31.3777,0.0899055,
DLIAPS,29.8285,-5.4391,31.4788,0.0939269,
DLIAPS,29.915,-5.49107,31.5796,0.0980973,
DLIAPS,30.0017,-5.54205,31.6802,0.102424,
DLIAPS,30.0887,-5.59199,31.7805,0.106916,
DLIAPS,30.1759,-5.64086,31.8805,0.111579,
DLIAPS,30.2634,-5.6886,31.9802,0.116422,
DLIAPS,30.3512,-5.73517,32.0796,0.121452,
DLIAPS,30.4392,-5.78052,32.1786,0.126676,
DLIAPS,30.5275,-5.82461,32.2772,0.132099,
DLIAPS,30.616,-5.86738,32.3755,0.137728,
DLIAPS,30.7047,-5.90879,32.4735,0.143566,
DLIAPS,30.7936,-5.9488,32.571,0.149618,
DLIAPS,30.8828,-5.98734,32.6681,0.155886,
DLIAPS,30.9721,-6.02437,32.7648,0.162369,
DLIAPS,31.0616,-6.05984,32.861,0.169067,
DLIAPS,31.1512,-6.0937,32.9569,0.175977,
DLIAPS,31.241,-6.1259,33.0522,0.183091,
DLIAPS,31.3309,-6.15638,33.1472,0.1904,
DLIAPS,31.4209,-6.1851,33.2417,0.197893,
DLIAPS,31.511,-6.21201,33.3357,0.205553,
DLIAPS,31.6012,-6.23706,33.4293,0.213359,
DLIAPS,31.6914,-6.26019,33.5224,0.220926,
DLIAPS,31.7817,-6.28136,33.6151,0.226859,
DLIAPS,31.8719,-6.30053,33.7073,0.230444,
DLIAPS,31.9621,-6.31771,33.7992,0.232975,
DLIAPS,32.0522,-6.33289,33.8906,0.235432,
DLIAPS,32.1423,-6.34607,33.9816,0.237808,
DLIAPS,32.2323,-6.35727,34.0723,0.240095,
DLIAPS,32.3222,-6.36646,34.1627,0.242286,
DLIAPS,32.4119,-6.37367,34.2527,0.244371,
DLIAPS,32.5015,-6.37889,34.3424,0.246344,
DLIAPS,32.5909,-6.38212,34.4318,0.248199,
DLIAPS,32.68,-6.38336,34.521,0.249927,
DLIAPS,32.769,-6.38262,34.6099,0.251523,
DLIAPS,32.8576,-6.37991,34.6987,0.252981,
DLIAPS,32.946,-6.37521,34.7872,0.254295,
DLIAPS,33.0341,-6.36854,34.8755,0.25546,
DLIAPS,33.1219,-6.3599,34.9637,0.256472,
DLIAPS,33.2094,-6.3493,35.0518,0.257327,
DLIAPS,33.2964,-6.33673,35.1398,0.258021,
DLIAPS,33.3831,-6.3222,35.2277,0.258552,
DLIAPS,33.4693,-6.30572,35.3155,0.258918,
DLIAPS,33.5552,-6.28729,35.4033,0.259116,
DLIAPS,33.6405,-6.26692,35.491,0.259147,
DLIAPS,33.7254,-6.24461,35.5788,0.259009,
DLIAPS,33.8098,-6.22037,35.6666,0.258703,
DLIAPS,33.8937,-6.1942,35.7545,0.258229,
DLIAPS,33.977,-6.1661,35.8424,0.25759,
DLIAPS,34.0598,-6.1361,35.9304,0.256787,
DLIAPS,34.142,-6.10418,36.0186,0.255822,
DLIAPS,34.2235,-6.07037,36.1069,0.254699,
DLIAPS,34.3045,-6.03466,36.1954,0.253422,
DLIAPS,34.3847,-5.99706,36.284,0.251994,
DLIAPS,34.4644,-5.95758,36.3729,0.250422,
DLIAPS,34.5433,-5.91623,36.462,0.248709,
DLIAPS,34.6215,-5.87301,36.5513,0.246862,
DLIAPS,34.699,-5.82794,36.641,0.244886,
DLIAPS,34.7757,-5.78102,36.7309,0.242789,
DLIAPS,34.8516,-5.73226,36.8211,0.240577,
DLIAPS,34.9268,-5.68167,36.9117,0.238257,
DLIAPS,35.0011,-5.62925,37.0027,0.235836,
DLIAPS,35.0746,-5.57503,37.094,0.233322,
DLIAPS,35.1473,-5.51899,37.1858,0.230723,
DLIAPS,35.219,-5.46117,37.2779,0.227336,
DLIAPS,35.2899,-5.40155,37.3705,0.221825,
DLIAPS,35.3599,-5.34019,37.4636,0.214308,
DLIAPS,35.4289,-5.27713,37.5571,0.206221,
DLIAPS,35.4971,-5.21242,37.6511,0.198259,
DLIAPS,35.5644,-5.14612,37.7456,0.190446,
DLIAPS,35.6308,-5.07828,37.8405,0.182797,
DLIAPS,35.6964,-5.00896,37.9359,0.175329,
DLIAPS,35.7611,-4.93821,38.0318,0.16805,
DLIAPS,35.8249,-4.86609,38.1281,0.16097,
DLIAPS,35.8879,-4.79264,38.2249,0.154093,
DLIAPS,35.9501,-4.71793,38.3221,0.147421,
DLIAPS,36.0114,-4.64199,38.4197,0.140955,
DLIAPS,36.072,-4.56489,38.5178,0.134696,
DLIAPS,36.1318,-4.48666,38.6162,0.128639,
DLIAPS,36.1908,-4.40738,38.7151,0.122781,
DLIAPS,36.2491,-4.32707,38.8143,0.117118,
DLIAPS,36.3066,-4.24579,38.9139,0.111646,
DLIAPS,36.3635,-4.16358,39.0138,0.106357,
DLIAPS,36.4196,-4.0805,39.1141,0.101245,
DLIAPS,36.4751,-3.99658,39.2147,0.0963037,
DLIAPS,36.53,-3.91187,39.3156,0.0915268,
DLIAPS,36.5842,-3.82642,39.4168,0.0869067,
DLIAPS,36.6378,-3.74025,39.5183,0.0824362,
DLIAPS,36.6908,-3.65342,39.62,0.0781085,
DLIAPS,36.7432,-3.56597,39.722,0.0739166,
DLIAPS,36.7951,-3.47792,39.8242,0.0698534,
DLIAPS,36.8465,-3.38932,39.9266,0.0659119,
DLIAPS,36.8973,-3.30021,40.0292,0.0620856,
DLIAPS,36.9477,-3.21061,40.132,0.0583682,
DLIAPS,36.9976,-3.12057,40.235,0.054753,
DLIAPS,37.0471,-3.03011,40.3381,0.0512339,
DLIAPS,37.0962,-2.93927,40.4413,0.0478049,
DLIAPS,37.1449,-2.84807,40.5447,0.0444604,
DLIAPS,37.1932,-2.75656,40.6482,0.0411948,
DLIAPS,37.2412,-2.66475,40.7518,0.0380024,
DLIAPS,37.2889,-2.57267,40.8555,0.0348781,
DLIAPS,37.3362,-2.48036,40.9592,0.031817,
DLIAPS,37.3833,-2.38783,41.063,0.0288142,
DLIAPS,37.4301,-2.29512,41.1669,0.0258648,
DLIAPS,37.4767,-2.20224,41.2708,0.0229642,
DLIAPS,37.5231,-2.10923,41.3748,0.0201082,
DLIAPS,37.5693,-2.0161,41.4787,0.0172924,
DLIAPS,37.6154,-1.92288,41.5827,0.0145126,
DLIAPS,37.6613,-1.82958,41.6867,0.0117648,
DLIAPS,37.7071,-1.73624,41.7906,0.00904495,
DLIAPS,37.7528,-1.64288,41.8946,0.00634935,
DLIAPS,37.7984,-1.5495,41.9985,0.00367423,
DLIAPS,37.844,-1.45614,42.1024,0.00101594,
DLIAPS,37.8895,-1.36281,42.2062,-0.00162909,
DLIAPS,37.935,-1.26953,42.31,-0.00426433,
DLIAPS,37.9806,-1.17632,42.4138,-0.00689314,
DLIAPS,38.0262,-1.08321,42.5175,-0.00951883,
DLIAPS,38.0718,-0.990198,42.6211,-0.0121446,
DLIAPS,38.1175,-0.897318,42.7246,-0.0147738,
DLIAPS,38.1634,-0.804584,42.828,-0.0174094,
DLIAPS,38.2093,-0.712015,42.9314,-0.0200544,
DLIAPS,38.2554,-0.619628,43.0346,-0.0227117,
DLIAPS,38.3017,-0.527442,43.1378,-0.0253843,
DLIAPS,38.3482,-0.435476,43.2408,-0.028075,
DLIAPS,38.3949,-0.343748,43.3438,-0.0307865,
DLIAPS,38.4418,-0.252276,43.4466,-0.0335213,
DLIAPS,38.489,-0.16108,43.5492,-0.036282,
DLIAPS,38.5364,-0.0701778,43.6518,-0.0390713,
DLIAPS,38.5842,0.0204111,43.7542,-0.0418912,
DLIAPS,38.6323,0.110667,43.8564,-0.044744,
DLIAPS,38.6807,0.200571,43.9586,-0.0476317,
DLIAPS,38.7294,0.290103,44.0605,-0.0505562,
DLIAPS,38.7786,0.379243,44.1623,-0.0535195,
DLIAPS,38.8282,0.46797,44.2639,-0.0565228,
DLIAPS,38.8781,0.556263,44.3654,-0.0595674,
DLIAPS,38.9286,0.644102,44.4667,-0.0626547,
DLIAPS,38.9795,0.731465,44.5678,-0.0657855,
DLIAPS,39.0309,0.818329,44.6687,-0.0689602,
DLIAPS,39.0828,0.904674,44.7695,-0.0721789,
DLIAPS,39.1352,0.990475,44.87,-0.0754417,
DLIAPS,39.1881,1.07571,44.9704,-0.0787484,
DLIAPS,39.2417,1.16036,45.0705,-0.0820977,
DLIAPS,39.2958,1.24439,45.1705,-0.0854881,
DLIAPS,39.3505,1.32779,45.2702,-0.0889182,
DLIAPS,39.4058,1.41053,45.3697,-0.0923855,
DLIAPS,39.4618,1.49258,45.4691,-0.0958869,
DLIAPS,39.5184,1.57392,45.5682,-0.0994188,
DLIAPS,39.5757,1.65452,45.6671,-0.102977,
DLIAPS,39.6337,1.73437,45.7657,-0.106557,
DLIAPS,39.6924,1.81343,45.8642,-0.110153,
DLIAPS,39.7519,1.89167,45.9625,-0.113757,
DLIAPS,39.812,1.96908,46.0605,-0.117364,
DLIAPS,39.8729,2.04563,46.1583,-0.120965,
DLIAPS,39.9346,2.12128,46.256,-0.124551,
DLIAPS,39.9971,2.19602,46.3534,-0.128111,
DLIAPS,40.0603,2.26982,46.4506,-0.131637,
DLIAPS,40.1244,2.34266,46.5476,-0.135115,
DLIAPS,40.1893,2.4145,46.6444,-0.138534,
DLIAPS,40.255,2.48533,46.741,-0.141881,
DLIAPS,40.3215,2.55512,46.8374,-0.145141,
DLIAPS,40.3889,2.62384,46.9337,-0.148301,
DLIAPS,40.4572,2.69147,47.0297,-0.151345,
DLIAPS,40.5263,2.758,47.1257,-0.154258,
DLIAPS,40.5962,2.82339,47.2214,-0.157024,
DLIAPS,40.6671,2.88762,47.317,-0.159627,
DLIAPS,40.7388,2.95068,47.4125,-0.162051,
DLIAPS,40.8113,3.01255,47.5079,-0.164281,
DLIAPS,40.8848,3.0732,47.6032,-0.166302,
DLIAPS,40.9591,3.13262,47.6983,-0.168098,
DLIAPS,41.0343,3.1908,47.7934,-0.169655,
DLIAPS,41.1104,3.24771,47.8884,-0.170963,
DLIAPS,41.1874,3.30335,47.9834,-0.172007,
DLIAPS,41.2652,3.3577,48.0783,-0.172779,
DLIAPS,41.3439,3.41076,48.1732,-0.173271,
DLIAPS,41.4234,3.46251,48.2681,-0.173476,
DLIAPS,41.5038,3.51294,48.363,-0.17339,
DLIAPS,41.585,3.56205,48.4579,-0.17301,
DLIAPS,41.6671,3.60985,48.5529,-0.172337,
DLIAPS,41.7499,3.65631,48.6479,-0.171372,
DLIAPS,41.8336,3.70146,48.7429,-0.17012,
DLIAPS,41.9181,3.74528,48.8381,-0.168587,
DLIAPS,42.0033,3.78778,48.9333,-0.166782,
DLIAPS,42.0893,3.82896,49.0287,-0.164715,
DLIAPS,42.176,3.86884,49.1242,-0.162398,
DLIAPS,42.2635,3.90743,49.2198,-0.159846,
DLIAPS,42.3517,3.94472,49.3155,-0.157074,
DLIAPS,42.4406,3.98075,49.4114,-0.154099,
DLIAPS,42.5302,4.01551,49.5075,-0.150939,
DLIAPS,42.6204,4.04903,49.6037,-0.147612,
DLIAPS,42.7113,4.08133,49.7002,-0.144138,
DLIAPS,42.8027,4.11242,49.7968,-0.140538,
DLIAPS,42.8948,4.14232,49.8936,-0.13683,
DLIAPS,42.9875,4.17106,49.9907,-0.133035,
DLIAPS,43.0807,4.19866,50.0879,-0.129173,
DLIAPS,43.1745,4.22514,50.1853,-0.125262,
DLIAPS,43.2688,4.25053,50.283,-0.121323,
DLIAPS,43.3636,4.27486,50.3809,-0.117372,
DLIAPS,43.4589,4.29814,50.4789,-0.113427,
DLIAPS,43.5546,4.3204,50.5772,-0.109505,
DLIAPS,43.6508,4.34168,50.6757,-0.105621,
DLIAPS,43.7474,4.362,50.7745,-0.10179,
DLIAPS,43.8444,4.38139,50.8734,-0.0980259,
DLIAPS,43.9418,4.39988,50.9725,-0.0943404,
DLIAPS,44.0396,4.41748,51.0719,-0.0907456,
DLIAPS,44.1377,4.43424,51.1714,-0.0872518,
DLIAPS,44.2361,4.45017,51.2711,-0.0838688,
DLIAPS,44.3349,4.46531,51.371,-0.0806049,
DLIAPS,44.4339,4.47968,51.4711,-0.077468,
DLIAPS,44.5332,4.4933,51.5713,-0.0744648,
DLIAPS,44.6328,4.5062,51.6717,-0.0716013,
DLIAPS,44.7326,4.5184,51.7723,-0.0688827,
DLIAPS,44.8327,4.52993,51.873,-0.0663135,
DLIAPS,44.9329,4.5408,51.9738,-0.0638975,
DLIAPS,45.0334,4.55104,52.0748,-0.0616382,
DLIAPS,45.134,4.56066,52.1759,-0.0595383,
DLIAPS,45.2348,4.56969,52.2771,-0.0576002,
DLIAPS,45.3357,4.57814,52.3784,-0.0558258,
DLIAPS,45.4368,4.58603,52.4798,-0.0542166,
DLIAPS,45.538,4.59337,52.5813,-0.0527739,
DLIAPS,45.6394,4.60017,52.6828,-0.0514985,
DLIAPS,45.7408,4.60644,52.7844,-0.0503909,
DLIAPS,45.8423,4.6122,52.8861,-0.0494515,
DLIAPS,45.9439,4.61745,52.9878,-0.0486802,
DLIAPS,46.0455,4.6222,53.0896,-0.0480767,
DLIAPS,46.1472,4.62645,53.1913,-0.0476406,
DLIAPS,46.2489,4.63021,53.2931,-0.0473711,
DLIAPS,46.3506,4.63349,53.3949,-0.0472671,
DLIAPS,46.4524,4.63627,53.4967,-0.0473273,
DLIAPS,46.5542,4.63856,53.5985,-0.0475503,
DLIAPS,46.6559,4.64036,53.7003,-0.0479343,
DLIAPS,46.7577,4.64166,53.802,-0.0484771,
DLIAPS,46.8594,4.64247,53.9037,-0.0491764,
DLIAPS,46.961,4.64276,54.0054,-0.0500297,
DLIAPS,47.0626,4.64254,54.107,-0.0510339,
DLIAPS,47.1642,4.64179,54.2085,-0.0521859,
DLIAPS,47.2657,4.6405,54.31,-0.053482,
DLIAPS,47.3671,4.63867,54.4114,-0.0549183,
DLIAPS,47.4684,4.63627,54.5128,-0.0564906,
DLIAPS,47.5696,4.6333,54.614,-0.058194,
DLIAPS,47.6706,4.62973,54.7152,-0.0600235,
DLIAPS,47.7716,4.62556,54.8162,-0.0619735,
DLIAPS,47.8724,4.62076,54.9171,-0.0640379,
DLIAPS,47.9731,4.61531,55.018,-0.0662103,
DLIAPS,48.0736,4.6092,55.1187,-0.0684837,
DLIAPS,48.1739,4.60241,55.2192,-0.0708503,
DLIAPS,48.2741,4.59491,55.3197,-0.0733021,
DLIAPS,48.3741,4.58669,55.42,-0.0758305,
DLIAPS,48.4739,4.57771,55.5202,-0.0784263,
DLIAPS,48.5734,4.56797,55.6202,-0.0810798,
DLIAPS,48.6728,4.55744,55.7201,-0.083781,
DLIAPS,48.7719,4.5461,55.8199,-0.0865192,
DLIAPS,48.8707,4.53391,55.9195,-0.0892835,
DLIAPS,48.9693,4.52087,56.0189,-0.0920626,
DLIAPS,49.0676,4.50695,56.1182,-0.0948448,
DLIAPS,49.1657,4.49213,56.2174,-0.0976181,
DLIAPS,49.2634,4.47638,56.3164,-0.10037,
DLIAPS,49.3608,4.45969,56.4152,-0.103089,
DLIAPS,49.458,4.44203,56.5139,-0.105763,
DLIAPS,49.5547,4.42339,56.6125,-0.108378,
DLIAPS,49.6512,4.40375,56.7109,-0.110923,
DLIAPS,49.7473,4.38308,56.8092,-0.113385,
DLIAPS,49.843,4.36137,56.9074,-0.115752,
DLIAPS,49.9383,4.3386,57.0054,-0.118013,
DLIAPS,50.0333,4.31477,57.1033,-0.120157,
DLIAPS,50.1279,4.28985,57.2011,-0.122173,
DLIAPS,50.222,4.26383,57.2987,-0.12405,
DLIAPS,50.3157,4.2367,57.3963,-0.12578,
DLIAPS,50.409,4.20845,57.4938,-0.127355,
DLIAPS,50.5019,4.17908,57.5912,-0.128765,
DLIAPS,50.5943,4.14856,57.6885,-0.130005,
DLIAPS,50.6862,4.11691,57.7857,-0.131068,
DLIAPS,50.7777,4.0841,57.8829,-0.13195,
DLIAPS,50.8687,4.05015,57.98,-0.132648,
DLIAPS,50.9592,4.01504,58.0771,-0.133158,
DLIAPS,51.0492,3.97878,58.1741,-0.133478,
DLIAPS,51.1387,3.94136,58.2711,-0.133609,
DLIAPS,51.2277,3.9028,58.3681,-0.133551,
DLIAPS,51.3161,3.86309,58.4651,-0.133305,
DLIAPS,51.4041,3.82223,58.5621,-0.132874,
DLIAPS,51.4915,3.78024,58.6591,-0.132263,
DLIAPS,51.5785,3.73712,58.7561,-0.131474,
DLIAPS,51.6648,3.69289,58.8531,-0.130515,
DLIAPS,51.7507,3.64754,58.9502,-0.129389,
DLIAPS,51.836,3.6011,59.0474,-0.128105,
DLIAPS,51.9208,3.55356,59.1446,-0.126668,
DLIAPS,52.005,3.50496,59.2418,-0.125086,
DLIAPS,52.0887,3.4553,59.3391,-0.123368,
DLIAPS,52.1719,3.4046,59.4366,-0.121521,
DLIAPS,52.2545,3.35286,59.534,-0.119554,
DLIAPS,52.3366,3.30012,59.6316,-0.117474,
DLIAPS,52.4182,3.24639,59.7293,-0.115291,
DLIAPS,52.4993,3.19169,59.8271,-0.113012,
DLIAPS,52.5798,3.13603,59.925,-0.110646,
DLIAPS,52.6598,3.07943,60.023,-0.108201,
DLIAPS,52.7393,3.02192,60.1211,-0.105685,
DLIAPS,52.8183,2.96352,60.2193,-0.103105,
DLIAPS,52.8968,2.90425,60.3177,-0.100468,
DLIAPS,52.9748,2.84413,60.4162,-0.097782,
DLIAPS,53.0523,2.78318,60.5148,-0.0950528,
DLIAPS,53.1293,2.72142,60.6135,-0.092287,
DLIAPS,53.2059,2.65889,60.7124,-0.0894901,
DLIAPS,53.282,2.5956,60.8114,-0.0866678,
DLIAPS,53.3577,2.53157,60.9105,-0.083825,
DLIAPS,53.433,2.46683,61.0098,-0.0809662,
DLIAPS,53.5078,2.4014,61.1092,-0.0780958,
DLIAPS,53.5822,2.3353,61.2087,-0.0752178,
DLIAPS,53.6562,2.26857,61.3083,-0.0723354,
DLIAPS,53.7298,2.20122,61.4081,-0.0694518,
DLIAPS,53.803,2.13328,61.508,-0.0665699,
DLIAPS,53.8758,2.06477,61.608,-0.063692,
DLIAPS,53.9484,1.99572,61.7081,-0.0608202,
DLIAPS,54.0205,1.92614,61.8084,-0.0579563,
DLIAPS,54.0924,1.85607,61.9087,-0.0551018,
DLIAPS,54.1639,1.78553,62.0092,-0.052258,
DLIAPS,54.2351,1.71454,62.1098,-0.0494256,
DLIAPS,54.3061,1.64312,62.2104,-0.0466056,
DLIAPS,54.3768,1.5713,62.3112,-0.0437983,
DLIAPS,54.4472,1.49911,62.412,-0.0410041,
DLIAPS,54.5174,1.42656,62.513,-0.038223,
DLIAPS,54.5873,1.35368,62.614,-0.035455,
DLIAPS,54.6571,1.28049,62.7151,-0.0326999,
DLIAPS,54.7267,1.20702,62.8163,-0.0299571,
DLIAPS,54.7961,1.13329,62.9176,-0.0272262,
DLIAPS,54.8653,1.05931,63.0189,-0.0245065,
DLIAPS,54.9344,0.98513,63.1202,-0.0217972,
DLIAPS,55.0033,0.910753,63.2217,-0.0190975,
DLIAPS,55.0722,0.836206,63.3232,-0.0164063,
DLIAPS,55.1409,0.761514,63.4247,-0.0137226,
DLIAPS,55.2096,0.686697,63.5262,-0.0110453,
DLIAPS,55.2782,0.61178,63.6278,-0.00837303,
DLIAPS,55.3468,0.536785,63.7294,-0.00570467,
DLIAPS,55.4153,0.461734,63.8311,-0.0030389,
DLIAPS,55.4839,0.386651,63.9327,-0.000374376,
DLIAPS,55.5524,0.311557,64.0344,0.00229027,
DLIAPS,55.6209,0.236477,64.1361,0.0049564,
DLIAPS,55.6895,0.161431,64.2377,0.00762541,
DLIAPS,55.7582,0.0864445,64.3394,0.0102987,
DLIAPS,55.8269,0.011539,64.441,0.0129776,
DLIAPS,55.8957,-0.0632623,64.5427,0.0156635,
DLIAPS,55.9646,-0.137936,64.6443,0.0183577,
DLIAPS,56.0336,-0.212459,64.7458,0.0210616,
DLIAPS,56.1028,-0.286809,64.8474,0.0237763,
DLIAPS,56.1721,-0.36096,64.9489,0.0265031,
DLIAPS,56.2415,-0.434891,65.0503,0.0292432,
DLIAPS,56.3112,-0.508578,65.1517,0.0319975,
DLIAPS,56.381,-0.581995,65.2531,0.0347672,
DLIAPS,56.4511,-0.65512,65.3543,0.037553,
DLIAPS,56.5214,-0.727928,65.4555,0.0403558,
DLIAPS,56.5919,-0.800395,65.5567,0.0431763,
DLIAPS,56.6627,-0.872495,65.6577,0.046015,
DLIAPS,56.7338,-0.944205,65.7587,0.0488722,
DLIAPS,56.8052,-1.0155,65.8596,0.0517483,
DLIAPS,56.8768,-1.08635,65.9603,0.0546433,
DLIAPS,56.9488,-1.15674,66.061,0.0575571,
DLIAPS,57.0211,-1.22664,66.1616,0.0604894,
DLIAPS,57.0938,-1.29602,66.262,0.0634395,
DLIAPS,57.1668,-1.36485,66.3624,0.0664067,
DLIAPS,57.2402,-1.43312,66.4626,0.06939,
DLIAPS,57.3139,-1.50079,66.5627,0.072388,
DLIAPS,57.3881,-1.56784,66.6627,0.0753991,
DLIAPS,57.4627,-1.63425,66.7625,0.0784214,
DLIAPS,57.5376,-1.69998,66.8622,0.0814527,
DLIAPS,57.6131,-1.76501,66.9618,0.0844903,
DLIAPS,57.6889,-1.82931,67.0613,0.0875313,
DLIAPS,57.7652,-1.89286,67.1606,0.0905724,
DLIAPS,57.8419,-1.95563,67.2597,0.0936097,
DLIAPS,57.9192,-2.0176,67.3587,0.0966391,
DLIAPS,57.9968,-2.07873,67.4576,0.0996562,
DLIAPS,58.075,-2.13901,67.5563,0.102656,
DLIAPS,58.1537,-2.1984,67.6548,0.105632,
DLIAPS,58.2328,-2.25689,67.7533,0.10858,
DLIAPS,58.3125,-2.31444,67.8515,0.111493,
DLIAPS,58.3927,-2.37103,67.9497,0.114365,
DLIAPS,58.4733,-2.42663,68.0476,0.117188,
DLIAPS,58.5545,-2.48123,68.1455,0.119954,
DLIAPS,58.6362,-2.53479,68.2432,0.122657,
DLIAPS,58.7184,-2.5873,68.3407,0.125287,
DLIAPS,58.8012,-2.63873,68.4382,0.127837,
DLIAPS,58.8845,-2.68906,68.5355,0.130299,
DLIAPS,58.9683,-2.73827,68.6326,0.132662,
DLIAPS,59.0526,-2.78633,68.7297,0.13492,
DLIAPS,59.1374,-2.83323,68.8266,0.137062,
DLIAPS,59.2228,-2.87895,68.9235,0.13908,
DLIAPS,59.3087,-2.92347,69.0202,0.140966,
DLIAPS,59.3951,-2.96678,69.1169,0.142712,
DLIAPS,59.482,-3.00885,69.2134,0.144309,
DLIAPS,59.5694,-3.04967,69.3099,0.14575,
DLIAPS,59.6573,-3.08923,69.4063,0.147028,
DLIAPS,59.7457,-3.12752,69.5027,0.148137,
DLIAPS,59.8346,-3.16452,69.599,0.149071,
DLIAPS,59.924,-3.20022,69.6952,0.149825,
DLIAPS,60.0139,-3.23462,69.7914,0.150395,
DLIAPS,60.1042,-3.2677,69.8876,0.150779,
DLIAPS,60.195,-3.29947,69.9838,0.150973,
DLIAPS,60.2862,-3.32992,70.08,0.150977,
DLIAPS,60.3779,-3.35903,70.1761,0.15079,
DLIAPS,60.47,-3.38682,70.2723,0.150413,
DLIAPS,60.5625,-3.41328,70.3685,0.149848,
DLIAPS,60.6554,-3.43841,70.4648,0.149098,
DLIAPS,60.7487,-3.46221,70.561,0.148167,
DLIAPS,60.8423,-3.48469,70.6574,0.147058,
DLIAPS,60.9364,-3.50585,70.7538,0.145779,
DLIAPS,61.0307,-3.52571,70.8502,0.144335,
DLIAPS,61.1255,-3.54426,70.9467,0.142733,
DLIAPS,61.2205,-3.56152,71.0434,0.140981,
DLIAPS,61.3159,-3.57749,71.1401,0.139088,
DLIAPS,61.4116,-3.5922,71.2369,0.137063,
DLIAPS,61.5075,-3.60564,71.3338,0.134914,
DLIAPS,61.6038,-3.61785,71.4308,0.132653,
DLIAPS,61.7003,-3.62882,71.5279,0.130287,
DLIAPS,61.797,-3.63859,71.6251,0.127828,
DLIAPS,61.894,-3.64716,71.7225,0.125285,
DLIAPS,61.9912,-3.65456,71.8199,0.122668,
DLIAPS,62.0886,-3.6608,71.9175,0.119988,
DLIAPS,62.1862,-3.66591,72.0153,0.117253,
DLIAPS,62.284,-3.6699,72.1131,0.114472,
DLIAPS,62.3819,-3.6728,72.2111,0.111656,
DLIAPS,62.48,-3.67463,72.3093,0.108812,
DLIAPS,62.5783,-3.67541,72.4075,0.105949,
DLIAPS,62.6767,-3.67516,72.5059,0.103074,
DLIAPS,62.7752,-3.67392,72.6045,0.100196,
DLIAPS,62.8739,-3.6717,72.7031,0.0973198,
DLIAPS,62.9726,-3.66853,72.8019,0.0944536,
DLIAPS,63.0714,-3.66443,72.9008,0.0916028,
DLIAPS,63.1704,-3.65943,72.9999,0.0887733,
DLIAPS,63.2694,-3.65355,73.0991,0.0859701,
DLIAPS,63.3684,-3.64682,73.1983,0.0831981,
DLIAPS,63.4675,-3.63927,73.2978,0.0804615,
DLIAPS,63.5667,-3.63091,73.3973,0.0777643,
DLIAPS,63.6659,-3.62177,73.4969,0.0751101,
DLIAPS,63.7651,-3.61188,73.5966,0.0725021,
DLIAPS,63.8644,-3.60126,73.6965,0.0699429,
DLIAPS,63.9637,-3.58994,73.7964,0.0674352,
DLIAPS,64.063,-3.57794,73.8964,0.0649811,
DLIAPS,64.1623,-3.56528,73.9965,0.0625825,
DLIAPS,64.2616,-3.55198,74.0967,0.0602408,
DLIAPS,64.3609,-3.53808,74.197,0.0579575,
DLIAPS,64.4602,-3.52359,74.2973,0.0557335,
DLIAPS,64.5595,-3.50854,74.3977,0.0535697,
DLIAPS,64.6587,-3.49294,74.4982,0.0514666,
DLIAPS,64.758,-3.47682,74.5987,0.0494246,
DLIAPS,64.8572,-3.46019,74.6993,0.0474438,
DLIAPS,64.9563,-3.44309,74.8,0.0455244,
DLIAPS,65.0555,-3.42552,74.9006,0.0436659,
DLIAPS,65.1546,-3.40751,75.0014,0.0418683,
DLIAPS,65.2536,-3.38908,75.1021,0.0401309,
DLIAPS,65.3527,-3.37024,75.2029,0.0384531,
DLIAPS,65.4516,-3.35101,75.3037,0.0368342,
DLIAPS,65.5505,-3.33141,75.4046,0.0352734,
DLIAPS,65.6494,-3.31145,75.5055,0.0337697,
DLIAPS,65.7482,-3.29115,75.6063,0.032322,
DLIAPS,65.847,-3.27053,75.7072,0.0309292,
DLIAPS,65.9457,-3.2496,75.8081,0.0295902,
DLIAPS,66.0444,-3.22837,75.9091,0.0283036,
DLIAPS,66.143,-3.20686,76.01,0.0270681,
DLIAPS,66.2415,-3.18508,76.1109,0.0258823,
DLIAPS,66.34,-3.16304,76.2118,0.0247447,
DLIAPS,66.4384,-3.14076,76.3127,0.0236539,
DLIAPS,66.5368,-3.11824,76.4137,0.0226083,
DLIAPS,66.6351,-3.0955,76.5146,0.0216064,
DLIAPS,66.7334,-3.07255,76.6155,0.0206465,
DLIAPS,66.8315,-3.0494,76.7163,0.019727,
DLIAPS,66.9297,-3.02606,76.8172,0.0188464,
DLIAPS,67.0277,-3.00253,76.9181,0.0180028,
DLIAPS,67.1258,-2.97883,77.0189,0.0171947,
DLIAPS,67.2237,-2.95496,77.1197,0.0164203,
DLIAPS,67.3216,-2.93094,77.2205,0.015678,
DLIAPS,67.4194,-2.90676,77.3213,0.014966,
DLIAPS,67.5172,-2.88245,77.4221,0.0142828,
DLIAPS,67.615,-2.85799,77.5228,0.0136266,
DLIAPS,67.7126,-2.83341,77.6235,0.0129957,
DLIAPS,67.8102,-2.80871,77.7242,0.0123886,
DLIAPS,67.9078,-2.78389,77.8249,0.0118036,
DLIAPS,68.0053,-2.75896,77.9255,0.0112391,
DLIAPS,68.1028,-2.73393,78.0262,0.0106936,
DLIAPS,68.2002,-2.70879,78.1268,0.0101656,
DLIAPS,68.2976,-2.68357,78.2273,0.00965345,
DLIAPS,68.3949,-2.65825,78.3279,0.00915584,
DLIAPS,68.4921,-2.63285,78.4284,0.00867133,
DLIAPS,68.5894,-2.60738,78.5289,0.00819858,
DLIAPS,68.6866,-2.58182,78.6294,0.00773626,
DLIAPS,68.7837,-2.5562,78.7299,0.00728314,
DLIAPS,68.8808,-2.53052,78.8303,0.00683802,
DLIAPS,68.9778,-2.50477,78.9307,0.00639976,
DLIAPS,69.0749,-2.47897,79.0311,0.00596727,
DLIAPS,69.1719,-2.45311,79.1315,0.00553954,
DLIAPS,69.2688,-2.42721,79.2318,0.00511561,
DLIAPS,69.3657,-2.40126,79.3322,0.00469457,
DLIAPS,69.4626,-2.37527,79.4325,0.00427559,
DLIAPS,69.5595,-2.34924,79.5328,0.0038579,
DLIAPS,69.6563,-2.32318,79.633,0.00344076,
DLIAPS,69.7531,-2.2971,79.7333,0.00302354,
DLIAPS,69.8498,-2.27099,79.8335,0.00260561,
DLIAPS,69.9466,-2.24485,79.9337,0.00218645,
DLIAPS,70.0433,-2.2187,80.0339,0.00176557,
DLIAPS,70.14,-2.19254,80.1341,0.00134253,
DLIAPS,70.2367,-2.16637,80.2343,0.000916964,
DLIAPS,70.3334,-2.1402,80.3344,0.000488546,
DLIAPS,70.43,-2.11402,80.4346,5.70046e-05,
DLIAPS,70.5267,-2.08785,80.5347,-0.000377882,
DLIAPS,70.6233,-2.06168,80.6348,-0.000816289,
DLIAPS,70.7199,-2.03553,80.7349,-0.00125834,
DLIAPS,70.8165,-2.00939,80.835,-0.00170413,
DLIAPS,70.9131,-1.98327,80.9351,-0.00215368,
DLIAPS,71.0097,-1.95717,81.0351,-0.002607,
DLIAPS,71.1063,-1.93111,81.1352,-0.00306405,
DLIAPS,71.2029,-1.90507,81.2352,-0.00352476,
DLIAPS,71.2995,-1.87907,81.3352,-0.003989,
DLIAPS,71.3961,-1.85311,81.4352,-0.00445664,
DLIAPS,71.4927,-1.8272,81.5352,-0.0049275,
DLIAPS,71.5893,-1.80134,81.6352,-0.00540137,
DLIAPS,71.6859,-1.77553,81.7352,-0.00587802,
DLIAPS,71.7825,-1.74978,81.8352,-0.00635719,
DLIAPS,71.8791,-1.7241,81.9352,-0.00683861,
DLIAPS,71.9757,-1.69848,82.0352,-0.00732198,
DLIAPS,72.0724,-1.67294,82.1351,-0.00780697,
DLIAPS,72.169,-1.64747,82.2351,-0.00829325,
DLIAPS,72.2657,-1.62208,82.335,-0.00878046,
DLIAPS,72.3624,-1.59678,82.435,-0.00926825,
DLIAPS,72.4591,-1.57158,82.5349,-0.00975622,
DLIAPS,72.5558,-1.54646,82.6348,-0.010244,
DLIAPS,72.6526,-1.52145,82.7347,-0.0107312,
DLIAPS,72.7493,-1.49654,82.8347,-0.0112174,
DLIAPS,72.8461,-1.47175,82.9346,-0.0117022,
DLIAPS,72.9429,-1.44706,83.0345,-0.0121852,
DLIAPS,73.0397,-1.4225,83.1344,-0.012666,
DLIAPS,73.1366,-1.39806,83.2343,-0.0131441,
DLIAPS,73.2335,-1.37375,83.3342,-0.0136192,
DLIAPS,73.3304,-1.34957,83.4341,-0.0140908,
DLIAPS,73.4274,-1.32552,83.534,-0.0145585,
DLIAPS,73.5244,-1.30162,83.6338,-0.0150219,
DLIAPS,73.6214,-1.27787,83.7337,-0.0154806,
DLIAPS,73.7184,-1.25427,83.8336,-0.0159342,
DLIAPS,73.8155,-1.23082,83.9335,-0.0163823,
DLIAPS,73.9126,-1.20753,84.0333,-0.0168244,
DLIAPS,74.0098,-1.18441,84.1332,-0.0172603,
DLIAPS,74.1069,-1.16145,84.2331,-0.0176894,
DLIAPS,74.2042,-1.13867,84.3329,-0.0181115,
DLIAPS,74.3014,-1.11606,84.4328,-0.0185262,
DLIAPS,74.3987,-1.09364,84.5326,-0.018933,
DLIAPS,74.4961,-1.0714,84.6325,-0.0193317,
DLIAPS,74.5935,-1.04934,84.7323,-0.019722,
DLIAPS,74.6909,-1.02748,84.8322,-0.0201034,
DLIAPS,74.7883,-1.00582,84.932,-0.0204757,
DLIAPS,74.8858,-0.984356,85.0318,-0.0208386,
DLIAPS,74.9834,-0.963096,85.1317,-0.0211917,
DLIAPS,75.081,-0.942042,85.2315,-0.0215349,
DLIAPS,75.1786,-0.921198,85.3313,-0.0218678,
DLIAPS,75.2763,-0.900568,85.4312,-0.0221901,
DLIAPS,75.374,-0.880155,85.531,-0.0225017,
DLIAPS,75.4718,-0.859962,85.6308,-0.0228022,
DLIAPS,75.5696,-0.839992,85.7307,-0.0230915,
DLIAPS,75.6674,-0.820248,85.8305,-0.0233694,
DLIAPS,75.7653,-0.800733,85.9303,-0.0236357,
DLIAPS,75.8633,-0.781448,86.0301,-0.0238901,
DLIAPS,75.9612,-0.762398,86.1299,-0.0241326,
DLIAPS,76.0593,-0.743584,86.2298,-0.0243629,
DLIAPS,76.1573,-0.725009,86.3296,-0.024581,
DLIAPS,76.2555,-0.706675,86.4294,-0.0247867,
DLIAPS,76.3536,-0.688584,86.5292,-0.0249799,
DLIAPS,76.4518,-0.670737,86.629,-0.0251606,
DLIAPS,76.5501,-0.653138,86.7288,-0.0253285,
DLIAPS,76.6484,-0.635787,86.8286,-0.0254838,
DLIAPS,76.7467,-0.618687,86.9284,-0.0256262,
DLIAPS,76.8451,-0.601838,87.0283,-0.0257558,
DLIAPS,76.9435,-0.585242,87.1281,-0.0258725,
DLIAPS,77.042,-0.5689,87.2279,-0.0259764,
DLIAPS,77.1405,-0.552814,87.3277,-0.0260674,
DLIAPS,77.239,-0.536984,87.4275,-0.0261456,
DLIAPS,77.3376,-0.521411,87.5273,-0.026211,
DLIAPS,77.4362,-0.506097,87.6271,-0.0262635,
DLIAPS,77.5349,-0.491041,87.7269,-0.0263033,
DLIAPS,77.6336,-0.476243,87.8267,-0.0263305,
DLIAPS,77.7324,-0.461706,87.9265,-0.026345,
DLIAPS,77.8311,-0.447428,88.0264,-0.0263471,
DLIAPS,77.93,-0.433409,88.1262,-0.0263367,
DLIAPS,78.0288,-0.419651,88.226,-0.026314,
DLIAPS,78.1277,-0.406152,88.3258,-0.0262791,
DLIAPS,78.2267,-0.392912,88.4256,-0.0262322,
DLIAPS,78.3256,-0.379931,88.5254,-0.0261734,
DLIAPS,78.4246,-0.367209,88.6253,-0.0261028,
DLIAPS,78.5237,-0.354744,88.7251,-0.0260207,
DLIAPS,78.6228,-0.342537,88.8249,-0.0259271,
DLIAPS,78.7219,-0.330586,88.9247,-0.0258222,
DLIAPS,78.821,-0.31889,89.0246,-0.0257063,
DLIAPS,78.9202,-0.307449,89.1244,-0.0255795,
DLIAPS,79.0194,-0.29626,89.2242,-0.0254421,
DLIAPS,79.1186,-0.285323,89.324,-0.0252942,
DLIAPS,79.2179,-0.274637,89.4239,-0.025136,
DLIAPS,79.3172,-0.2642,89.5237,-0.0249679,
DLIAPS,79.4165,-0.25401,89.6236,-0.02479,
DLIAPS,79.5158,-0.244065,89.7234,-0.0246025,
DLIAPS,79.6152,-0.234365,89.8233,-0.0244058,
DLIAPS,79.7146,-0.224906,89.9231,-0.0242,
DLIAPS,79.814,-0.215688,90.0229,-0.0239854,
DLIAPS,79.9135,-0.206707,90.1228,-0.0237623,
DLIAPS,80.0129,-0.197962,90.2227,-0.0235309,
DLIAPS,80.1124,-0.189451,90.3225,-0.0232915,
DLIAPS,80.2119,-0.181171,90.4224,-0.0230444,
DLIAPS,80.3115,-0.173119,90.5222,-0.0227898,
DLIAPS,80.411,-0.165295,90.6221,-0.022528,
DLIAPS,80.5106,-0.157693,90.722,-0.0222594,
DLIAPS,80.6102,-0.150314,90.8218,-0.0219841,
DLIAPS,80.7098,-0.143152,90.9217,-0.0217025,
DLIAPS,80.8095,-0.136206,91.0216,-0.0214149,
DLIAPS,80.9091,-0.129474,91.1215,-0.0211215,
DLIAPS,81.0088,-0.122951,91.2214,-0.0208226,
DLIAPS,81.1085,-0.116636,91.3213,-0.0205185,
DLIAPS,81.2082,-0.110524,91.4211,-0.0202095,
DLIAPS,81.3079,-0.104614,91.521,-0.019896,
DLIAPS,81.4076,-0.0989023,91.6209,-0.0195781,
DLIAPS,81.5074,-0.0933851,91.7208,-0.0192562,
DLIAPS,81.6071,-0.0880597,91.8207,-0.0189305,
DLIAPS,81.7069,-0.0829228,91.9206,-0.0186014,
DLIAPS,81.8067,-0.0779713,92.0205,-0.0182691,
DLIAPS,81.9065,-0.0732017,92.1204,-0.017934,
DLIAPS,82.0063,-0.0686109,92.2204,-0.0175962,
DLIAPS,82.1061,-0.0641954,92.3203,-0.0172561,
DLIAPS,82.2059,-0.059952,92.4202,-0.016914,
DLIAPS,82.3058,-0.0558772,92.5201,-0.0165701,
DLIAPS,82.4056,-0.0519675,92.62,-0.0162246,
DLIAPS,82.5055,-0.0482197,92.7199,-0.015878,
DLIAPS,82.6053,-0.0446302,92.8199,-0.0155304,
DLIAPS,82.7052,-0.0411957,92.9198,-0.015182,
DLIAPS,82.8051,-0.0379126,93.0197,-0.0148332,
DLIAPS,82.9049,-0.0347774,93.1196,-0.0144842,
DLIAPS,83.0048,-0.0317868,93.2196,-0.0141352,
DLIAPS,83.1047,-0.0289372,93.3195,-0.0137865,
DLIAPS,83.2046,-0.0262253,93.4194,-0.0134383,
DLIAPS,83.3045,-0.0236474,93.5194,-0.0130909,
DLIAPS,83.4044,-0.0212002,93.6193,-0.0127444,
DLIAPS,83.5043,-0.0188802,93.7192,-0.0123991,
DLIAPS,83.6042,-0.016684,93.8192,-0.0120552,
DLIAPS,83.7042,-0.0146081,93.9191,-0.0117129,
DLIAPS,83.8041,-0.0126492,94.0191,-0.0113724,
DLIAPS,83.904,-0.0108038,94.119,-0.011034,
DLIAPS,84.0039,-0.00906861,94.2189,-0.0106977,
DLIAPS,84.1039,-0.00744022,94.3189,-0.0103637,
DLIAPS,84.2038,-0.00591533,94.4188,-0.0100323,
DLIAPS,84.3037,-0.00449063,94.5188,-0.00970364,
DLIAPS,84.4037,-0.00316283,94.6187,-0.00937781,
DLIAPS,84.5036,-0.00192868,94.7187,-0.00905497,
DLIAPS,84.6036,-0.000784968,94.8186,-0.00873528,
DLIAPS,84.7035,0.000271501,94.9186,-0.00841887,
DLIAPS,84.8034,0.00124389,95.0185,-0.00810585,
DLIAPS,84.9034,0.00213531,95.1185,-0.00779635,
DLIAPS,85.0033,0.00294887,95.2184,-0.00749046,
DLIAPS,85.1033,0.00368762,95.3184,-0.0071883,
DLIAPS,85.2032,0.00435456,95.4183,-0.00688993,
DLIAPS,85.3032,0.0049527,95.5182,-0.00659544,
DLIAPS,85.4031,0.00548495,95.6182,-0.0063049,
DLIAPS,85.503,0.00595424,95.7181,-0.00601837,
DLIAPS,85.603,0.00636341,95.8181,-0.0057359,
DLIAPS,85.7029,0.0067153,95.918,-0.00545752,
DLIAPS,85.8029,0.00701268,96.018,-0.00518326,
DLIAPS,85.9028,0.00725829,96.1179,-0.00491315,
DLIAPS,86.0028,0.00745483,96.2179,-0.00464719,
DLIAPS,86.1027,0.00760496,96.3178,-0.00438537,
DLIAPS,86.2027,0.00771129,96.4178,-0.0041277,
DLIAPS,86.3026,0.00777641,96.5177,-0.00387415,
DLIAPS,86.4026,0.00780283,96.6177,-0.00362468,
DLIAPS,86.5025,0.00779306,96.7176,-0.00337925,
DLIAPS,86.6024,0.00774955,96.8175,-0.00313781,
DLIAPS,86.7024,0.00767471,96.9175,-0.00290031,
DLIAPS,86.8023,0.0075709,97.0174,-0.00266666,
DLIAPS,86.9023,0.00744047,97.1174,-0.00243679,
DLIAPS,87.0022,0.00728572,97.2173,-0.00221061,
DLIAPS,87.1021,0.00710889,97.3172,-0.00198802,
DLIAPS,87.2021,0.00691222,97.4172,-0.0017689,
DLIAPS,87.302,0.00669789,97.5171,-0.00155315,
DLIAPS,87.402,0.00646806,97.617,-0.00134064,
DLIAPS,87.5019,0.00622486,97.717,-0.00113124,
DLIAPS,87.6018,0.00597036,97.8169,-0.000924799,
DLIAPS,87.7018,0.00570664,97.9169,-0.000721184,
DLIAPS,87.8017,0.00543572,98.0168,-0.00052024,
DLIAPS,87.9016,0.00515962,98.1167,-0.00032181,
DLIAPS,88.0015,0.00488031,98.2166,-0.000125733,
DLIAPS,88.1015,0.00459975,98.3166,6.81557e-05,
DLIAPS,88.2014,0.00431988,98.4165,0.000260024,
DLIAPS,88.3013,0.00404262,98.5164,0.000450042,
DLIAPS,88.4013,0.00376985,98.6164,0.000638379,
DLIAPS,88.5012,0.00350347,98.7163,0.000825206,
DLIAPS,88.6011,0.00324533,98.8162,0.00101069,
DLIAPS,88.701,0.00299729,98.9161,0.001195,
DLIAPS,88.801,0.00276119,99.0161,0.00137829,
DLIAPS,88.9009,0.00253885,99.116,0.00156073,
DLIAPS,89.0008,0.0023321,99.2159,0.00174245,
DLIAPS,89.1007,0.00214275,99.3158,0.00192361,
DLIAPS,89.2006,0.00197261,99.4157,0.00210432,
DLIAPS,89.3006,0.00182348,99.5157,0.00228472,
DLIAPS,89.4005,0.00169716,99.6156,0.00246489,
DLIAPS,89.5004,0.00159545,99.7155,0.00264492,
DLIAPS,89.6003,0.00152015,99.8154,0.00282489,
DLIAPS,89.7002,0.00147305,99.9153,0.00220865,
DLIAPS,89.8001,0.00145594,100.015,0.00150243,
GPCur,20.0002,-9.37424e-08,20.0002,-1.46512e-06,
GPCur,20.2002,-0.000191364,20.2002,-0.0280368,
GPCur,20.4002,-0.00149584,20.4002,-0.0535781,
GPCur,20.6002,-0.0049358,20.6002,-0.0766618,
GPCur,20.8002,-0.0114371,20.8002,-0.097282,
GPCur,21.0002,-0.0218323,21.0002,-0.115393,
GPCur,21.2002,-0.0368634,21.2002,-0.130922,
GPCur,21.4002,-0.0571851,21.4002,-0.143789,
GPCur,21.6002,-0.0833676,21.6002,-0.153931,
GPCur,21.8002,-0.1159,21.8002,-0.161326,
GPCur,22.0002,-0.155193,22.0002,-0.166006,
GPCur,22.2002,-0.20158,22.2002,-0.168075,
GPCur,22.4002,-0.255326,22.4002,-0.167707,
GPCur,22.6002,-0.316624,22.6002,-0.16514,
GPCur,22.8002,-0.385599,22.8002,-0.160662,
GPCur,23.0002,-0.462316,23.0002,-0.154592,
GPCur,23.2002,-0.546778,23.2002,-0.14726,
GPCur,23.4002,-0.63893,23.4002,-0.138984,
GPCur,23.6002,-0.738663,23.6002,-0.130049,
GPCur,23.8002,-0.845817,23.8002,-0.120722,
GPCur,24.0002,-0.960183,24.0002,-0.11124,
GPCur,24.2002,-1.0815,24.2002,-0.101774,
GPCur,24.4002,-1.20948,24.4002,-0.0924576,
GPCur,24.6002,-1.34379,24.6002,-0.0833849,
GPCur,24.8002,-1.48404,24.8002,-0.0746174,
GPCur,25.0002,-1.62985,25.0002,-0.066189,
GPCur,25.2002,-1.78076,25.2002,-0.0581116,
GPCur,25.4002,-1.93632,25.4002,-0.0503794,
GPCur,25.6002,-2.09604,25.6002,-0.0429734,
GPCur,25.8002,-2.25941,25.8002,-0.0358648,
GPCur,26.0002,-2.42591,26.0002,-0.0290174,
GPCur,26.2002,-2.59499,26.2002,-0.0223903,
GPCur,26.4002,-2.7661,26.4002,-0.0159392,
GPCur,26.6002,-2.93867,26.6002,-0.00961773,
GPCur,26.8002,-3.11213,26.8002,-0.0033782,
GPCur,27.0002,-3.2859,27.0002,0.00282754,
GPCur,27.2002,-3.45941,27.2002,0.00900046,
GPCur,27.4002,-3.63209,27.4002,0.0152118,
GPCur,27.6002,-3.80337,27.6002,0.0215159,
GPCur,27.8002,-3.9727,27.8002,0.0279653,
GPCur,28.0002,-4.13954,28.0002,0.0346102,
GPCur,28.2002,-4.30335,28.2002,0.0414985,
GPCur,28.4002,-4.46362,28.4002,0.0486742,
GPCur,28.6002,-4.61986,28.6002,0.0561765,
GPCur,28.8002,-4.77158,28.8002,0.0640378,
GPCur,29.0002,-4.91832,29.0002,0.0722812,
GPCur,29.2002,-5.05965,29.2002,0.0809176,
GPCur,29.4002,-5.19516,29.4002,0.0899419,
GPCur,29.6002,-5.32446,29.6002,0.0993282,
GPCur,29.8002,-5.4472,29.8002,0.109026,
GPCur,30.0002,-5.56306,30.0002,0.118952,
GPCur,30.2002,-5.67174,30.2002,0.128992,
GPCur,30.4002,-5.77299,30.4002,0.13899,
GPCur,30.6002,-5.86659,30.6002,0.149892,
GPCur,30.8002,-5.9523,30.8002,0.161039,
GPCur,31.0002,-6.0299,31.0002,0.170968,
GPCur,31.2002,-6.09923,31.2002,0.179531,
GPCur,31.4002,-6.16021,31.4002,0.186613,
GPCur,31.6002,-6.21282,31.6002,0.192156,
GPCur,31.8002,-6.25705,31.8002,0.196169,
GPCur,32.0002,-6.29296,32.0002,0.198733,
GPCur,32.2002,-6.32062,32.2002,0.200001,
GPCur,32.4002,-6.34011,32.4002,0.200188,
GPCur,32.6002,-6.35153,32.6002,0.199554,
GPCur,32.8002,-6.35494,32.8002,0.198388,
GPCur,33.0002,-6.35042,33.0002,0.196987,
GPCur,33.2002,-6.33799,33.2002,0.195634,
GPCur,33.4002,-6.31765,33.4002,0.194585,
GPCur,33.6002,-6.28935,33.6002,0.194049,
GPCur,33.8002,-6.25298,33.8002,0.194172,
GPCur,34.0002,-6.20836,34.0002,0.195031,
GPCur,34.2002,-6.15523,34.2002,0.194539,
GPCur,34.4002,-6.09333,34.4002,0.193063,
GPCur,34.6002,-6.0224,34.6002,0.190495,
GPCur,34.8002,-5.94216,34.8002,0.186781,
GPCur,35.0002,-5.85234,35.0002,0.181921,
GPCur,35.2002,-5.75266,35.2002,0.175971,
GPCur,35.4002,-5.64287,35.4002,0.169034,
GPCur,35.6002,-5.5227,35.6002,0.161252,
GPCur,35.8002,-5.39192,35.8002,0.152794,
GPCur,36.0002,-5.25033,36.0002,0.143843,
GPCur,36.2002,-5.09773,36.2002,0.134584,
GPCur,36.4002,-4.93398,36.4002,0.125189,
GPCur,36.6002,-4.75897,36.6002,0.115817,
GPCur,36.8002,-4.57263,36.8002,0.106599,
GPCur,37.0002,-4.37493,37.0002,0.0976424,
GPCur,37.2002,-4.16591,37.2002,0.0890274,
GPCur,37.4002,-3.94564,37.4002,0.0808086,
GPCur,37.6002,-3.7143,37.6002,0.072936,
GPCur,37.8002,-3.4721,37.8002,0.0653562,
GPCur,38.0002,-3.21937,38.0002,0.058176,
GPCur,38.2002,-2.95655,38.2002,0.0514196,
GPCur,38.4002,-2.68414,38.4002,0.0450833,
GPCur,38.6002,-2.40275,38.6002,0.0391428,
GPCur,38.8002,-2.11306,38.8002,0.0335591,
GPCur,39.0002,-1.81586,39.0002,0.0282819,
GPCur,39.2002,-1.51201,39.2002,0.0232526,
GPCur,39.4002,-1.20245,39.4002,0.0184053,
GPCur,39.6002,-0.88821,39.6002,0.0136668,
GPCur,39.8002,-0.570398,39.8002,0.00895594,
GPCur,40.0002,-0.250198,40.0002,0.00418068,
GPCur,40.2002,0.071125,40.2002,-0.000764937,
GPCur,40.4002,0.392235,40.4002,-0.00600628,
GPCur,40.6002,0.711719,40.6002,-0.0116956,
GPCur,40.8002,1.02809,40.8002,-0.0180224,
GPCur,41.0002,1.3398,41.0002,-0.0252287,
GPCur,41.2002,1.64491,41.2002,-0.0408844,
GPCur,41.4002,1.94044,41.4002,-0.0564424,
GPCur,41.6002,2.22371,41.6002,-0.0724547,
GPCur,41.8002,2.49263,41.8002,-0.0892277,
GPCur,42.0002,2.74571,42.0002,-0.10683,
GPCur,42.2002,2.98196,42.2002,-0.125068,
GPCur,42.4002,3.20085,42.4002,-0.143457,
GPCur,42.6002,3.40225,42.6002,-0.161205,
GPCur,42.8002,3.58642,42.8002,-0.177253,
GPCur,43.0002,3.75388,43.0002,-0.19038,
GPCur,43.2002,3.90544,43.2002,-0.199397,
GPCur,43.4002,4.0421,43.4002,-0.203378,
GPCur,43.6002,4.165,43.6002,-0.201887,
GPCur,43.8002,4.27539,43.8002,-0.195119,
GPCur,44.0002,4.37457,44.0002,-0.18392,
GPCur,44.2002,4.46382,44.2002,-0.16968,
GPCur,44.4002,4.54437,44.4002,-0.154162,
GPCur,44.6002,4.61733,44.6002,-0.143231,
GPCur,44.8002,4.68347,44.8002,-0.136805,
GPCur,45.0002,4.74331,45.0002,-0.130781,
GPCur,45.2002,4.79726,45.2002,-0.125333,
GPCur,45.4002,4.84569,45.4002,-0.120592,
GPCur,45.6002,4.88892,45.6002,-0.116648,
GPCur,45.8002,4.92718,45.8002,-0.11356,
GPCur,46.0002,4.96067,46.0002,-0.111357,
GPCur,46.2002,4.98954,46.2002,-0.110041,
GPCur,46.4002,5.01389,46.4002,-0.109596,
GPCur,46.6002,5.03377,46.6002,-0.109986,
GPCur,46.8002,5.04919,46.8002,-0.111159,
GPCur,47.0002,5.06014,47.0002,-0.113048,
GPCur,47.2002,5.06655,47.2002,-0.115574,
GPCur,47.4002,5.06833,47.4002,-0.118645,
GPCur,47.6002,5.06536,47.6002,-0.122155,
GPCur,47.8002,5.0575,47.8002,-0.125989,
GPCur,48.0002,5.04458,48.0002,-0.130021,
GPCur,48.2002,5.0264,48.2002,-0.135411,
GPCur,48.4002,5.00272,48.4002,-0.140558,
GPCur,48.6002,4.97326,48.6002,-0.145257,
GPCur,48.8002,4.93776,48.8002,-0.149311,
GPCur,49.0002,4.89596,49.0002,-0.152537,
GPCur,49.2002,4.84758,49.2002,-0.154774,
GPCur,49.4002,4.79238,49.4002,-0.155894,
GPCur,49.6002,4.73012,49.6002,-0.155808,
GPCur,49.8002,4.6606,49.8002,-0.154468,
GPCur,50.0002,4.58361,50.0002,-0.151876,
GPCur,50.2002,4.49901,50.2002,-0.148075,
GPCur,50.4002,4.40667,50.4002,-0.143149,
GPCur,50.6002,4.3065,50.6002,-0.137213,
GPCur,50.8002,4.19848,50.8002,-0.130403,
GPCur,51.0002,4.0826,51.0002,-0.122867,
GPCur,51.2002,3.95896,51.2002,-0.114752,
GPCur,51.4002,3.82766,51.4002,-0.106197,
GPCur,51.6002,3.6889,51.6002,-0.0975469,
GPCur,51.8002,3.54292,51.8002,-0.0891978,
GPCur,52.0002,3.39001,52.0002,-0.0811123,
GPCur,52.2002,3.23047,52.2002,-0.0733507,
GPCur,52.4002,3.06464,52.4002,-0.0659483,
GPCur,52.6002,2.8929,52.6002,-0.0589206,
GPCur,52.8002,2.71565,52.8002,-0.0522675,
GPCur,53.0002,2.53332,53.0002,-0.0459776,
GPCur,53.2002,2.34635,53.2002,-0.0400314,
GPCur,53.4002,2.15521,53.4002,-0.0344038,
GPCur,53.6002,1.96037,53.6002,-0.0290664,
GPCur,53.8001,1.76233,53.8002,-0.0239889,
GPCur,54.0001,1.56159,54.0002,-0.0191406,
GPCur,54.2001,1.35865,54.2002,-0.0144911,
GPCur,54.4001,1.15402,54.4002,-0.010011,
GPCur,54.6001,0.948214,54.6002,-0.00567263,
GPCur,54.8001,0.741734,54.8002,-0.00145049,
GPCur,55.0001,0.535081,55.0002,0.00267844,
GPCur,55.2001,0.328743,55.2002,0.00664124,
GPCur,55.4001,0.123191,55.4002,0.0105686,
GPCur,55.6001,-0.0811212,55.6002,0.0144926,
GPCur,55.8001,-0.283751,55.8002,0.0184431,
GPCur,56.0001,-0.484269,56.0002,0.0224477,
GPCur,56.2001,-0.682261,56.2002,0.0265323,
GPCur,56.4001,-0.877329,56.4002,0.0307209,
GPCur,56.6001,-1.06909,56.6002,0.0350355,
GPCur,56.8001,-1.25717,56.8002,0.039496,
GPCur,57.0001,-1.44123,57.0002,0.0441197,
GPCur,57.2001,-1.62093,57.2002,0.0489207,
GPCur,57.4001,-1.79596,57.4002,0.0539095,
GPCur,57.6001,-1.96602,57.6002,0.059092,
GPCur,57.8001,-2.13083,57.8002,0.0644684,
GPCur,58.0001,-2.29015,58.0002,0.0700322,
GPCur,58.2001,-2.44374,58.2002,0.0757688,
GPCur,58.4001,-2.59138,58.4002,0.0816541,
GPCur,58.6001,-2.73288,58.6002,0.0877347,
GPCur,58.8001,-2.86808,58.8002,0.0939754,
GPCur,59.0001,-2.99681,59.0002,0.100258,
GPCur,59.2001,-3.11894,59.2002,0.106535,
GPCur,59.4001,-3.23438,59.4002,0.112751,
GPCur,59.6001,-3.34302,59.6002,0.11884,
GPCur,59.8001,-3.44481,59.8002,0.124727,
GPCur,60.0001,-3.53969,60.0002,0.130334,
GPCur,60.2001,-3.62765,60.2002,0.135576,
GPCur,60.4001,-3.70867,60.4002,0.140367,
GPCur,60.6001,-3.78276,60.6002,0.144623,
GPCur,60.8001,-3.84996,60.8002,0.148265,
GPCur,61.0001,-3.9103,61.0002,0.151224,
GPCur,61.2001,-3.96384,61.2002,0.15344,
GPCur,61.4001,-4.01065,61.4002,0.154871,
GPCur,61.6001,-4.05083,61.6002,0.15549,
GPCur,61.8001,-4.08447,61.8002,0.15529,
GPCur,62.0001,-4.11169,62.0002,0.154282,
GPCur,62.2001,-4.13259,62.2002,0.15255,
GPCur,62.4001,-4.14733,62.4002,0.15009,
GPCur,62.6001,-4.15603,62.6002,0.146954,
GPCur,62.8001,-4.15884,62.8002,0.143206,
GPCur,63.0001,-4.15593,63.0002,0.138916,
GPCur,63.2001,-4.14745,63.2002,0.134162,
GPCur,63.4001,-4.13359,63.4002,0.129019,
GPCur,63.6001,-4.11451,63.6002,0.123567,
GPCur,63.8001,-4.0904,63.8002,0.117879,
GPCur,64.0001,-4.06145,64.0002,0.112024,
GPCur,64.2001,-4.02785,64.2002,0.106067,
GPCur,64.4001,-3.98981,64.4002,0.100064,
GPCur,64.6001,-3.94752,64.6002,0.0940655,
GPCur,64.8001,-3.90119,64.8002,0.0881134,
GPCur,65.0001,-3.85101,65.0002,0.0822436,
GPCur,65.2001,-3.79721,65.2002,0.0764855,
GPCur,65.4001,-3.73999,65.4002,0.0708624,
GPCur,65.6001,-3.67956,65.6002,0.0653874,
GPCur,65.8001,-3.61613,65.8002,0.0600764,
GPCur,66.0001,-3.5499,66.0002,0.0549404,
GPCur,66.2001,-3.4811,66.2002,0.0499803,
GPCur,66.4001,-3.40991,66.4002,0.0451951,
GPCur,66.6001,-3.33655,66.6002,0.0405818,
GPCur,66.8001,-3.26122,66.8002,0.0361365,
GPCur,67.0001,-3.18411,67.0002,0.031854,
GPCur,67.2001,-3.10543,67.2002,0.0277288,
GPCur,67.4001,-3.02537,67.4002,0.0237552,
GPCur,67.6001,-2.94412,67.6002,0.0199272,
GPCur,67.8001,-2.86186,67.8002,0.0162393,
GPCur,68.0001,-2.77878,68.0002,0.0126863,
GPCur,68.2001,-2.69505,68.2002,0.00926345,
GPCur,68.4001,-2.61085,68.4002,0.00596677,
GPCur,68.6001,-2.52634,68.6002,0.00279297,
GPCur,68.8001,-2.44169,68.8002,-0.000260358,
GPCur,69.0001,-2.35705,69.0002,-0.00319471,
GPCur,69.2001,-2.27258,69.2002,-0.00599349,
GPCur,69.4001,-2.18841,69.4002,-0.00868185,
GPCur,69.6001,-2.10468,69.6002,-0.0112654,
GPCur,69.8001,-2.02153,69.8002,-0.0137489,
GPCur,70.0001,-1.93907,70.0002,-0.0161361,
GPCur,70.2001,-1.85743,70.2002,-0.0184301,
GPCur,70.4001,-1.77672,70.4002,-0.0206331,
GPCur,70.6001,-1.69703,70.6002,-0.0227467,
GPCur,70.8001,-1.61848,70.8002,-0.0247716,
GPCur,71.0001,-1.54115,71.0002,-0.0267081,
GPCur,71.2001,-1.46514,71.2002,-0.0285556,
GPCur,71.4001,-1.39051,71.4002,-0.0303134,
GPCur,71.6001,-1.31736,71.6002,-0.0319797,
GPCur,71.8001,-1.24574,71.8002,-0.0335529,
GPCur,72.0001,-1.17573,72.0002,-0.0350304,
GPCur,72.2001,-1.10737,72.2002,-0.0364097,
GPCur,72.4001,-1.04073,72.4002,-0.0376878,
GPCur,72.6001,-0.975845,72.6002,-0.0388657,
GPCur,72.8001,-0.912759,72.8002,-0.0399466,
GPCur,73.0001,-0.851508,73.0002,-0.0409278,
GPCur,73.2001,-0.792122,73.2002,-0.0418088,
GPCur,73.4001,-0.734626,73.4002,-0.0425892,
GPCur,73.6001,-0.679042,73.6002,-0.043269,
GPCur,73.8001,-0.625386,73.8002,-0.0438481,
GPCur,74.0001,-0.573668,74.0002,-0.0443267,
GPCur,74.2001,-0.523898,74.2002,-0.0447052,
GPCur,74.4001,-0.476077,74.4002,-0.0449845,
GPCur,74.6001,-0.430206,74.6002,-0.0451656,
GPCur,74.8001,-0.386279,74.8002,-0.0452498,
GPCur,75.0001,-0.344288,75.0002,-0.0452389,
GPCur,75.2001,-0.304223,75.2002,-0.0451349,
GPCur,75.4001,-0.266066,75.4002,-0.04494,
GPCur,75.6001,-0.229802,75.6002,-0.0446571,
GPCur,75.8001,-0.195407,75.8002,-0.044289,
GPCur,76.0001,-0.162859,76.0002,-0.043839,
GPCur,76.2001,-0.132131,76.2002,-0.0433179,
GPCur,76.4001,-0.103193,76.4002,-0.0427228,
GPCur,76.6001,-0.0760145,76.6002,-0.0420571,
GPCur,76.8001,-0.050562,76.8002,-0.041324,
GPCur,77.0001,-0.0268,77.0002,-0.0405271,
GPCur,77.2001,-0.00469099,77.2002,-0.0396702,
GPCur,77.4001,0.0158043,77.4002,-0.0387571,
GPCur,77.6001,0.0347268,77.6002,-0.0377916,
GPCur,77.8001,0.0521191,77.8002,-0.0367779,
GPCur,78.0001,0.068025,78.0002,-0.03572,
GPCur,78.2001,0.0824899,78.2002,-0.034622,
GPCur,78.4001,0.0955601,78.4002,-0.0334882,
GPCur,78.6001,0.107283,78.6002,-0.0323225,
GPCur,78.8001,0.117707,78.8002,-0.0311293,
GPCur,79.0001,0.126882,79.0002,-0.0299125,
GPCur,79.2001,0.134857,79.2002,-0.0286763,
GPCur,79.4001,0.141683,79.4002,-0.0274247,
GPCur,79.6001,0.14741,79.6002,-0.0261619,
GPCur,79.8001,0.152089,79.8002,-0.0248906,
GPCur,80.0001,0.155772,80.0002,-0.0236131,
GPCur,80.2001,0.158511,80.2002,-0.0223321,
GPCur,80.4001,0.160355,80.4002,-0.0210504,
GPCur,80.6001,0.161358,80.6002,-0.0197704,
GPCur,80.8001,0.16157,80.8002,-0.0184948,
GPCur,81.0001,0.161042,81.0002,-0.0172261,
GPCur,81.2001,0.159825,81.2002,-0.0159666,
GPCur,81.4001,0.157969,81.4002,-0.0147187,
GPCur,81.6001,0.155525,81.6002,-0.0134848,
GPCur,81.8001,0.152541,81.8002,-0.0122672,
GPCur,82.0001,0.149065,82.0002,-0.011068,
GPCur,82.2001,0.145147,82.2002,-0.00988944,
GPCur,82.4001,0.140833,82.4002,-0.00873377,
GPCur,82.6001,0.136169,82.6002,-0.00760311,
GPCur,82.8001,0.131201,82.8002,-0.00649959,
GPCur,83.0001,0.125972,83.0002,-0.00542531,
GPCur,83.2001,0.120527,83.2002,-0.00438101,
GPCur,83.4001,0.114905,83.4002,-0.00336905,
GPCur,83.6001,0.109149,83.6002,-0.00239115,
GPCur,83.8001,0.103296,83.8002,-0.00144901,
GPCur,84.0001,0.0973855,84.0002,-0.000544341,
GPCur,84.2001,0.091453,84.2002,0.000321146,
GPCur,84.4001,0.0855333,84.4002,0.00114573,
GPCur,84.6001,0.0796592,84.6002,0.0019277,
GPCur,84.8001,0.0738623,84.8002,0.00266531,
GPCur,85.0001,0.0681719,85.0002,0.00335682,
GPCur,85.2001,0.0626158,85.2002,0.0040005,
GPCur,85.4001,0.0572197,85.4002,0.00459458,
GPCur,85.6001,0.0520075,85.6002,0.0051373,
GPCur,85.8001,0.0470007,85.8002,0.00562689,
GPCur,86.0001,0.0422191,86.0002,0.00606158,
GPCur,86.2001,0.0376799,86.2002,0.00643959,
GPCur,86.4001,0.0333983,86.4002,0.00675914,
GPCur,86.6001,0.029387,86.6002,0.00701872,
GPCur,86.8001,0.0256565,86.8002,0.00721666,
GPCur,87.0001,0.0222145,87.0002,0.00735094,
GPCur,87.2001,0.0190664,87.2002,0.00741979,
GPCur,87.4001,0.0162151,87.4002,0.00742146,
GPCur,87.6001,0.0136604,87.6002,0.0073542,
GPCur,87.8001,0.0113997,87.8002,0.00721626,
GPCur,88.0001,0.00942752,88.0002,0.0070059,
GPCur,88.2001,0.00773533,88.2002,0.00672137,
GPCur,88.4001,0.00631176,88.4002,0.00636094,
GPCur,88.6001,0.00514239,88.6002,0.00592288,
GPCur,88.8001,0.00420967,88.8002,0.00540546,
GPCur,89.0001,0.00349291,89.0002,0.00480695,
GPCur,89.2001,0.00296815,89.2002,0.00412563,
GPCur,89.4001,0.00260813,89.4002,0.00335977,
GPCur,89.6001,0.00238222,89.6002,0.00250765,
GPCur,89.8001,0.00225631,89.8002,0.00156752,


==> data/curvature_benchmark_additional.csv <==
planner,x,y,s,k,
TDROBCA,20,0,20,-0.0145302,
TDROBCA,20.015,8.20051e-37,20.015,-0.0291159,
TDROBCA,20.0695,-3.56534e-05,20.0695,-0.0438134,
TDROBCA,20.1759,-0.0004121,20.1759,-0.0586808,
TDROBCA,20.3346,-0.00206049,20.3346,-0.0737789,
TDROBCA,20.5391,-0.00667502,20.5391,-0.0891719,
TDROBCA,20.7787,-0.0164829,20.7787,-0.104929,
TDROBCA,21.0418,-0.033769,21.0418,-0.121126,
TDROBCA,21.317,-0.0603896,21.317,-0.137845,
TDROBCA,21.5947,-0.0974662,21.5947,-0.155178,
TDROBCA,21.8674,-0.145335,21.8674,-0.171071,
TDROBCA,22.1301,-0.203644,22.1301,-0.178069,
TDROBCA,22.38,-0.271347,22.38,-0.17772,
TDROBCA,22.6164,-0.34698,22.6164,-0.171917,
TDROBCA,22.8401,-0.429171,22.8401,-0.162461,
TDROBCA,23.0529,-0.516935,23.0529,-0.150827,
TDROBCA,23.257,-0.609759,23.257,-0.138103,
TDROBCA,23.455,-0.707536,23.455,-0.125054,
TDROBCA,23.649,-0.810424,23.649,-0.112196,
TDROBCA,23.8409,-0.918705,23.8409,-0.0998791,
TDROBCA,24.0322,-1.03265,24.0322,-0.0883486,
TDROBCA,24.2241,-1.15246,24.2241,-0.0777829,
TDROBCA,24.4171,-1.27815,24.4171,-0.0683196,
TDROBCA,24.6117,-1.40964,24.6117,-0.0600691,
TDROBCA,24.808,-1.54665,24.808,-0.053119,
TDROBCA,25.0058,-1.68884,25.0058,-0.0475321,
TDROBCA,25.2051,-1.83577,25.2051,-0.0433388,
TDROBCA,25.4053,-1.987,25.4053,-0.0405248,
TDROBCA,25.6062,-2.14208,25.6062,-0.0390151,
TDROBCA,25.8074,-2.30062,25.8074,-0.0386558,
TDROBCA,26.0083,-2.46229,26.0083,-0.0391933,
TDROBCA,26.2087,-2.62682,26.2087,-0.0402545,
TDROBCA,26.408,-2.79399,26.408,-0.041328,
TDROBCA,26.6059,-2.96362,26.6059,-0.0417519,
TDROBCA,26.8022,-3.13554,26.8022,-0.0407118,
TDROBCA,26.9966,-3.30953,26.9966,-0.037258,
TDROBCA,27.1889,-3.48527,27.1889,-0.0303432,
TDROBCA,27.3793,-3.66234,27.3793,-0.018878,
TDROBCA,27.5681,-3.84012,27.5681,-0.00435358,
TDROBCA,27.7556,-4.01782,27.7556,0.010169,
TDROBCA,27.9425,-4.19463,27.9425,0.0247314,
TDROBCA,28.1293,-4.36976,28.1293,0.0393889,
TDROBCA,28.3164,-4.54242,28.3164,0.0541989,
TDROBCA,28.5046,-4.71186,28.5046,0.069221,
TDROBCA,28.6942,-4.87734,28.6942,0.0845186,
TDROBCA,28.8857,-5.03808,28.8857,0.100159,
TDROBCA,29.0795,-5.19332,29.0795,0.116216,
TDROBCA,29.276,-5.34225,29.276,0.13277,
TDROBCA,29.4754,-5.48402,29.4754,0.149911,
TDROBCA,29.6779,-5.61772,29.6779,0.16774,
TDROBCA,29.8835,-5.7424,29.8835,0.18637,
TDROBCA,30.092,-5.85706,30.092,0.199959,
TDROBCA,30.303,-5.96081,30.303,0.199959,
TDROBCA,30.5156,-6.05332,30.5156,0.199959,
TDROBCA,30.7289,-6.13466,30.7289,0.199959,
TDROBCA,30.942,-6.20504,30.942,0.199959,
TDROBCA,31.154,-6.26476,31.154,0.199959,
TDROBCA,31.3642,-6.3142,31.3642,0.199959,
TDROBCA,31.5721,-6.35381,31.5721,0.199959,
TDROBCA,31.7774,-6.38406,31.7774,0.199959,
TDROBCA,31.9797,-6.40544,31.9797,0.199959,
TDROBCA,32.1791,-6.41841,32.1791,0.199959,
TDROBCA,32.3757,-6.4234,32.3757,0.199959,
TDROBCA,32.5697,-6.42074,32.5697,0.199959,
TDROBCA,32.7616,-6.4107,32.7616,0.199959,
TDROBCA,32.952,-6.39343,32.952,0.199959,
TDROBCA,33.1415,-6.3689,33.1415,0.199959,
TDROBCA,33.331,-6.33696,33.331,0.199959,
TDROBCA,33.5216,-6.29722,33.5216,0.199959,
TDROBCA,33.7144,-6.24907,33.7144,0.199959,
TDROBCA,33.9103,-6.19165,33.9103,0.199959,
TDROBCA,34.1107,-6.12382,34.1107,0.199959,
TDROBCA,34.3164,-6.04413,34.3164,0.199959,
TDROBCA,34.5282,-5.95087,34.5282,0.199959,
TDROBCA,34.7466,-5.84209,34.7466,0.199959,
TDROBCA,34.9715,-5.71564,34.9715,0.199959,
TDROBCA,35.2021,-5.5693,35.2021,0.199959,
TDROBCA,35.4373,-5.40088,35.4373,0.199959,
TDROBCA,35.6749,-5.20837,35.6749,0.195279,
TDROBCA,35.9123,-4.99027,35.9123,0.176234,
TDROBCA,36.1472,-4.74621,36.1472,0.15805,
TDROBCA,36.3779,-4.47691,36.3779,0.140605,
TDROBCA,36.6029,-4.18349,36.6029,0.123791,
TDROBCA,36.8211,-3.86752,36.8211,0.107515,
TDROBCA,37.0317,-3.53095,37.0317,0.0916912,
TDROBCA,37.2344,-3.17612,37.2344,0.0762438,
TDROBCA,37.4292,-2.80567,37.4292,0.0611023,
TDROBCA,37.6168,-2.42255,37.6168,0.0462016,
TDROBCA,37.7978,-2.02987,37.7978,0.0314804,
TDROBCA,37.9737,-1.63088,37.9737,0.0168803,
TDROBCA,38.1459,-1.22889,38.1459,0.00234472,
TDROBCA,38.3159,-0.827183,38.3159,-0.0121819,
TDROBCA,38.4855,-0.428983,38.4855,-0.026755,
TDROBCA,38.6562,-0.0373812,38.6562,-0.0414308,
TDROBCA,38.8293,0.344698,38.8293,-0.0562669,
TDROBCA,39.006,0.714545,39.006,-0.0713237,
TDROBCA,39.187,1.06971,39.187,-0.0866649,
TDROBCA,39.373,1.40804,39.373,-0.102359,
TDROBCA,39.5639,1.72773,39.5639,-0.11848,
TDROBCA,39.7596,2.02732,39.7596,-0.13511,
TDROBCA,39.9597,2.30574,39.9597,-0.15234,
TDROBCA,40.1636,2.5623,40.1636,-0.170273,
TDROBCA,40.3704,2.79669,40.3704,-0.189024,
TDROBCA,40.5794,3.00889,40.5794,-0.199958,
TDROBCA,40.7896,3.19947,40.7896,-0.199959,
TDROBCA,40.9996,3.36975,40.9996,-0.199959,
TDROBCA,41.2085,3.5215,41.2085,-0.199959,
TDROBCA,41.4154,3.65647,41.4154,-0.199958,
TDROBCA,41.6202,3.77633,41.6202,-0.199958,
TDROBCA,41.8228,3.88259,41.8228,-0.199958,
TDROBCA,42.0235,3.97659,42.0235,-0.199958,
TDROBCA,42.2227,4.05947,42.2227,-0.199958,
TDROBCA,42.4207,4.13215,42.4207,-0.199958,
TDROBCA,42.618,4.19535,42.618,-0.199853,
TDROBCA,42.8149,4.24964,42.8149,-0.188997,
TDROBCA,43.0118,4.29563,43.0118,-0.170539,
TDROBCA,43.2088,4.33418,43.2088,-0.152602,
TDROBCA,43.406,4.36619,43.406,-0.135365,
TDROBCA,43.6034,4.39245,43.6034,-0.118729,
TDROBCA,43.8012,4.41368,43.8012,-0.102603,
TDROBCA,43.9993,4.43056,43.9993,-0.0869051,
TDROBCA,44.1979,4.4437,44.1979,-0.071562,
TDROBCA,44.3969,4.45373,44.3969,-0.0565056,
TDROBCA,44.5963,4.46122,44.5963,-0.0416755,
TDROBCA,44.7961,4.46676,44.7961,-0.0270463,
TDROBCA,44.9961,4.47094,44.9961,-0.0133772,
TDROBCA,45.1964,4.47431,45.1964,-0.00224691,
TDROBCA,45.3969,4.47737,45.3969,0.00637776,
TDROBCA,45.5975,4.48052,45.5975,0.0126203,
TDROBCA,45.7982,4.48405,45.7982,0.0166191,
TDROBCA,45.9989,4.48817,45.9989,0.0185248,
TDROBCA,46.1995,4.493,46.1995,0.0184952,
TDROBCA,46.4001,4.49857,46.4001,0.0166895,
TDROBCA,46.6006,4.50484,46.6006,0.0132612,
TDROBCA,46.8009,4.51172,46.8009,0.00835422,
TDROBCA,47.0012,4.51902,47.0012,0.00209983,
TDROBCA,47.2012,4.52653,47.2012,-0.00538402,
TDROBCA,47.4012,4.53397,47.4012,-0.0139911,
TDROBCA,47.601,4.54101,47.601,-0.0236232,
TDROBCA,47.8006,4.5473,47.8006,-0.0341853,
TDROBCA,48.0001,4.55243,48.0001,-0.0455777,
TDROBCA,48.1996,4.55597,48.1996,-0.0576869,
TDROBCA,48.3989,4.55746,48.3989,-0.070379,
TDROBCA,48.5982,4.5564,48.5982,-0.0834979,
TDROBCA,48.7974,4.55229,48.7974,-0.0968619,
TDROBCA,48.9967,4.5446,48.9967,-0.110257,
TDROBCA,49.196,4.53277,49.196,-0.123429,
TDROBCA,49.3954,4.51626,49.3954,-0.136083,
TDROBCA,49.595,4.4945,49.595,-0.147885,
TDROBCA,49.7947,4.46693,49.7947,-0.158476,
TDROBCA,49.9947,4.43299,49.9947,-0.167487,
TDROBCA,50.1948,4.39214,50.1948,-0.174569,
TDROBCA,50.3952,4.34387,50.3952,-0.17943,
TDROBCA,50.5959,4.28769,50.5959,-0.181871,
TDROBCA,50.7967,4.22316,50.7967,-0.181813,
TDROBCA,50.9977,4.14991,50.9977,-0.179312,
TDROBCA,51.1987,4.06763,51.1987,-0.174551,
TDROBCA,51.3999,3.97607,51.3999,-0.167815,
TDROBCA,51.601,3.87508,51.601,-0.159457,
TDROBCA,51.8021,3.76457,51.8021,-0.149859,
TDROBCA,52.0031,3.64454,52.0031,-0.139397,
TDROBCA,52.204,3.51507,52.204,-0.128415,
TDROBCA,52.4047,3.37633,52.4047,-0.117214,
TDROBCA,52.6052,3.22854,52.6052,-0.106042,
TDROBCA,52.8055,3.07203,52.8055,-0.0951,
TDROBCA,53.0056,2.90717,53.0056,-0.0845391,
TDROBCA,53.2056,2.7344,53.2056,-0.0744706,
TDROBCA,53.4054,2.55424,53.4054,-0.064969,
TDROBCA,53.605,2.36722,53.605,-0.056077,
TDROBCA,53.8046,2.17395,53.8046,-0.0478094,
TDROBCA,54.0041,1.97505,54.0041,-0.0401571,
TDROBCA,54.2035,1.77116,54.2035,-0.0330898,
TDROBCA,54.4029,1.56296,54.4029,-0.0265592,
TDROBCA,54.6024,1.35111,54.6024,-0.0205012,
TDROBCA,54.8018,1.1363,54.8018,-0.0148386,
TDROBCA,55.0013,0.919218,55.0013,-0.00948321,
TDROBCA,55.2008,0.700533,55.2008,-0.00433782,
TDROBCA,55.4003,0.480925,55.4003,0.000700945,
TDROBCA,55.5999,0.261071,55.5999,0.00573932,
TDROBCA,55.7994,0.0416415,55.7994,0.0108834,
TDROBCA,55.9989,-0.176691,55.9989,0.0162363,
TDROBCA,56.1984,-0.393254,56.1984,0.0218956,
TDROBCA,56.3979,-0.607378,56.3979,0.0279505,
TDROBCA,56.5974,-0.818392,56.5974,0.0344796,
TDROBCA,56.7968,-1.02563,56.7968,0.0415481,
TDROBCA,56.9963,-1.22842,56.9963,0.0492052,
TDROBCA,57.1959,-1.42612,57.1959,0.0574816,
TDROBCA,57.3955,-1.6181,57.3955,0.0663864,
TDROBCA,57.5952,-1.80373,57.5952,0.0759044,
TDROBCA,57.795,-1.98245,57.795,0.0859926,
TDROBCA,57.995,-2.1537,57.995,0.096577,
TDROBCA,58.1952,-2.31701,58.1952,0.107548,
TDROBCA,58.3955,-2.47192,58.3955,0.118755,
TDROBCA,58.596,-2.61806,58.596,0.130006,
TDROBCA,58.7967,-2.75514,58.7967,0.141062,
TDROBCA,58.9975,-2.88291,58.9975,0.151642,
TDROBCA,59.1984,-3.00122,59.1984,0.161434,
TDROBCA,59.3993,-3.10999,59.3993,0.170109,
TDROBCA,59.6003,-3.20921,59.6003,0.17734,
TDROBCA,59.8013,-3.29896,59.8013,0.182834,
TDROBCA,60.0021,-3.37937,60.0021,0.186357,
TDROBCA,60.2029,-3.45064,60.2029,0.18776,
TDROBCA,60.4035,-3.51305,60.4035,0.187002,
TDROBCA,60.604,-3.56691,60.604,0.184147,
TDROBCA,60.8043,-3.61258,60.8043,0.179362,
TDROBCA,61.0044,-3.65044,61.0044,0.17289,
TDROBCA,61.2044,-3.68092,61.2044,0.165028,
TDROBCA,61.4042,-3.70445,61.4042,0.156094,
TDROBCA,61.6039,-3.72146,61.6039,0.146402,
TDROBCA,61.8035,-3.73239,61.8035,0.136244,
TDROBCA,62.0031,-3.73768,62.0031,0.125879,
TDROBCA,62.2027,-3.73774,62.2027,0.115525,
TDROBCA,62.4022,-3.733,62.4022,0.105359,
TDROBCA,62.6019,-3.72384,62.6019,0.0955192,
TDROBCA,62.8015,-3.71066,62.8015,0.0861151,
TDROBCA,63.0012,-3.69383,63.0012,0.0772279,
TDROBCA,63.201,-3.67369,63.201,0.0689171,
TDROBCA,63.4008,-3.65058,63.4008,0.0612236,
TDROBCA,63.6007,-3.6248,63.6007,0.0541728,
TDROBCA,63.8006,-3.59665,63.8006,0.0477769,
TDROBCA,64.0005,-3.56639,64.0005,0.0420364,
TDROBCA,64.2005,-3.53426,64.2005,0.0369416,
TDROBCA,64.4005,-3.50049,64.4005,0.0324737,
TDROBCA,64.6005,-3.46527,64.6005,0.0286061,
TDROBCA,64.8005,-3.42877,64.8005,0.0253049,
TDROBCA,65.0005,-3.39113,65.0005,0.0225303,
TDROBCA,65.2004,-3.35248,65.2004,0.0202381,
TDROBCA,65.4004,-3.31293,65.4004,0.0183803,
TDROBCA,65.6004,-3.27257,65.6004,0.0169073,
TDROBCA,65.8003,-3.23145,65.8003,0.0157695,
TDROBCA,66.0003,-3.18964,66.0003,0.0149178,
TDROBCA,66.2002,-3.14718,66.2002,0.0143051,
TDROBCA,66.4002,-3.10409,66.4002,0.0138866,
TDROBCA,66.6001,-3.0604,66.6001,0.0136202,
TDROBCA,66.8001,-3.01612,66.8001,0.0134668,
TDROBCA,67.0001,-2.97125,67.0001,0.0133907,
TDROBCA,67.2,-2.9258,67.2,0.0133592,
TDROBCA,67.4,-2.87978,67.4,0.0133432,
TDROBCA,67.6,-2.83318,67.6,0.0133164,
TDROBCA,67.7999,-2.78599,67.7999,0.0132563,
TDROBCA,67.9999,-2.73823,67.9999,0.0131431,
TDROBCA,68.1999,-2.6899,68.1999,0.0129604,
TDROBCA,68.3999,-2.64099,68.3999,0.0126949,
TDROBCA,68.5999,-2.59152,68.5999,0.0123364,
TDROBCA,68.7999,-2.5415,68.7999,0.0118779,
TDROBCA,68.9999,-2.49095,68.9999,0.0113156,
TDROBCA,69.1999,-2.43989,69.1999,0.0106484,
TDROBCA,69.4,-2.38835,69.4,0.00987831,
TDROBCA,69.6,-2.33635,69.6,0.0090093,
TDROBCA,69.8,-2.28394,69.8,0.00804737,
TDROBCA,70,-2.23115,70,0.00699988,
TDROBCA,70.2,-2.17802,70.2,0.00587525,
TDROBCA,70.4001,-2.12461,70.4001,0.00468262,
TDROBCA,70.6001,-2.07097,70.6001,0.00343158,
TDROBCA,70.8001,-2.01714,70.8001,0.00213192,
TDROBCA,71.0001,-1.9632,71.0001,0.000793439,
TDROBCA,71.2001,-1.90919,71.2001,-0.00057421,
TDROBCA,71.4001,-1.85517,71.4001,-0.00196164,
TDROBCA,71.6002,-1.80121,71.6002,-0.00335985,
TDROBCA,71.8002,-1.74737,71.8002,-0.00476027,
TDROBCA,72.0002,-1.69371,72.0002,-0.0061549,
TDROBCA,72.2002,-1.64029,72.2002,-0.0075363,
TDROBCA,72.4002,-1.58718,72.4002,-0.00889773,
TDROBCA,72.6002,-1.53443,72.6002,-0.0102332,
TDROBCA,72.8002,-1.48211,72.8002,-0.0115374,
TDROBCA,73.0002,-1.43026,73.0002,-0.0128058,
TDROBCA,73.2002,-1.37895,73.2002,-0.0140347,
TDROBCA,73.4002,-1.32823,73.4002,-0.0152207,
TDROBCA,73.6002,-1.27816,73.6002,-0.0163611,
TDROBCA,73.8002,-1.22877,73.8002,-0.0174533,
TDROBCA,74.0002,-1.18013,74.0002,-0.0184954,
TDROBCA,74.2002,-1.13226,74.2002,-0.0194855,
TDROBCA,74.4002,-1.08522,74.4002,-0.0204219,
TDROBCA,74.6002,-1.03904,74.6002,-0.0213033,
TDROBCA,74.8002,-0.993769,74.8002,-0.0221283,
TDROBCA,75.0002,-0.949428,75.0002,-0.0228959,
TDROBCA,75.2002,-0.906053,75.2002,-0.0236049,
TDROBCA,75.4002,-0.863673,75.4002,-0.0242547,
TDROBCA,75.6002,-0.822314,75.6002,-0.0248446,
TDROBCA,75.8002,-0.781999,75.8002,-0.0253741,
TDROBCA,76.0002,-0.742749,76.0002,-0.025843,
TDROBCA,76.2002,-0.704581,76.2002,-0.0262512,
TDROBCA,76.4002,-0.667511,76.4002,-0.026599,
TDROBCA,76.6002,-0.631552,76.6002,-0.0268867,
TDROBCA,76.8002,-0.596713,76.8002,-0.0271147,
TDROBCA,77.0002,-0.563002,77.0002,-0.027284,
TDROBCA,77.2002,-0.530424,77.2002,-0.0273952,
TDROBCA,77.4002,-0.498982,77.4002,-0.0274496,
TDROBCA,77.6002,-0.468676,77.6002,-0.0274482,
TDROBCA,77.8002,-0.439505,77.8002,-0.0273925,
TDROBCA,78.0002,-0.411465,78.0002,-0.0272839,
TDROBCA,78.2002,-0.384548,78.2002,-0.0271239,
TDROBCA,78.4002,-0.358748,78.4002,-0.0269143,
TDROBCA,78.6002,-0.334054,78.6002,-0.0266568,
TDROBCA,78.8002,-0.310455,78.8002,-0.0263534,
TDROBCA,79.0002,-0.287936,79.0002,-0.0260059,
TDROBCA,79.2002,-0.266484,79.2002,-0.0256165,
TDROBCA,79.4002,-0.24608,79.4002,-0.0251873,
TDROBCA,79.6003,-0.226708,79.6003,-0.0247203,
TDROBCA,79.8003,-0.208347,79.8003,-0.0242179,
TDROBCA,80.0003,-0.190978,80.0003,-0.0236822,
TDROBCA,80.2003,-0.174578,80.2003,-0.0231156,
TDROBCA,80.4003,-0.159125,80.4003,-0.0225204,
TDROBCA,80.6003,-0.144593,80.6003,-0.0218988,
TDROBCA,80.8003,-0.130959,80.8003,-0.0212533,
TDROBCA,81.0002,-0.118194,81.0002,-0.0205861,
TDROBCA,81.2,-0.106273,81.2,-0.0198997,
TDROBCA,81.3999,-0.0951669,81.3999,-0.0191964,
TDROBCA,81.5997,-0.084846,81.5997,-0.0184786,
TDROBCA,81.7994,-0.0752807,81.7994,-0.0177488,
TDROBCA,81.9992,-0.0664404,81.9992,-0.0170092,
TDROBCA,82.199,-0.0582941,82.199,-0.0162622,
TDROBCA,82.3989,-0.0508107,82.3989,-0.0155103,
TDROBCA,82.599,-0.0439592,82.599,-0.0147558,
TDROBCA,82.7992,-0.0377088,82.7992,-0.014001,
TDROBCA,82.9996,-0.0320293,82.9996,-0.0132483,
TDROBCA,83.2003,-0.0268914,83.2003,-0.0124999,
TDROBCA,83.4013,-0.0222664,83.4013,-0.0117583,
TDROBCA,83.6025,-0.0181264,83.6025,-0.0110257,
TDROBCA,83.804,-0.0144445,83.804,-0.0103043,
TDROBCA,84.0055,-0.011194,84.0055,-0.00959633,
TDROBCA,84.207,-0.00834898,84.207,-0.00890401,
TDROBCA,84.4082,-0.00588311,84.4082,-0.00822932,
TDROBCA,84.6088,-0.00376998,84.6088,-0.00757411,
TDROBCA,84.8085,-0.00198262,84.8085,-0.00694001,
TDROBCA,85.0069,-0.000493469,85.0069,-0.00632835,
TDROBCA,85.2036,0.000725517,85.2036,-0.00574015,
TDROBCA,85.3985,0.00170258,85.3985,-0.00517604,
TDROBCA,85.5914,0.00246561,85.5914,-0.00463625,
TDROBCA,85.7825,0.00304146,85.7825,-0.00412064,
TDROBCA,85.9723,0.00345512,85.9723,-0.00362867,
TDROBCA,86.1615,0.00372891,86.1615,-0.0031595,
TDROBCA,86.3515,0.0038818,86.3515,-0.00271198,
TDROBCA,86.5439,0.00392894,86.5439,-0.00228479,
TDROBCA,86.7411,0.00388155,86.7411,-0.00187646,
TDROBCA,86.9454,0.00374738,86.9454,-0.00148553,
TDROBCA,87.1595,0.00353173,87.1595,-0.00111063,
TDROBCA,87.3858,0.00323932,87.3858,-0.000750697,
TDROBCA,87.6261,0.00287669,87.6261,-0.000405186,
TDROBCA,87.8812,0.0024552,87.8812,-7.44273e-05,
TDROBCA,88.1503,0.00199357,88.1503,0.000239966,
TDROBCA,88.4306,0.0015192,88.4306,0.000534625,
TDROBCA,88.7167,0.00106661,88.7167,0.000803986,
TDROBCA,89.0004,0.000672269,89.0004,0.00104014,
TDROBCA,89.2711,0.000366031,89.2711,0.00123345,
TDROBCA,89.5159,0.000161714,89.5159,0.00137482,
TDROBCA,89.7213,5.1504e-05,89.7213,0.0014599,
TDROBCA,89.875,8.76506e-06,89.875,0.00149444,
TDROBCA,89.9687,-3.39424e-15,89.9687,0.00149711,


==> data/incremental_data_3m.csv <==
iteration,t,x,y,v,lat_a,lat_v,k,s,nan,
0,0,10,-3.5,17.5,-3.79885e-05,1.08946e-07,-1.30933e-07,10,
0,0.02,10.35,-3.49997,17.4967,0.404121,0.00408023,0.00132018,10.35,
0,0.04,10.6999,-3.49978,17.4934,0.78495,0.0160094,0.00256548,10.6999,
0,0.06,11.0497,-3.49928,17.4901,1.14293,0.0353259,0.00373725,11.0497,
0,0.08,11.3995,-3.49833,17.4869,1.47856,0.0615777,0.00483695,11.3995,
0,0.1,11.7492,-3.49678,17.4836,1.79231,0.0943225,0.00586601,11.7492,
0,0.12,12.0988,-3.49451,17.4803,2.08467,0.133128,0.00682583,12.0988,
0,0.14,12.4484,-3.49141,17.4771,2.35613,0.17757,0.00771781,12.4484,
0,0.16,12.7979,-3.48737,17.4738,2.60716,0.227236,0.00854332,12.7979,
0,0.18,13.1473,-3.48229,17.4706,2.83824,0.281723,0.00930372,13.1473,
0,0.2,13.4967,-3.47608,17.4674,3.04986,0.340636,0.0100004,13.4967,
0,0.22,13.846,-3.46864,17.4642,3.24249,0.403591,0.0106346,13.846,
0,0.24,14.1953,-3.45991,17.4611,3.41662,0.470213,0.0112078,14.1953,
0,0.26,14.5445,-3.44981,17.4579,3.5727,0.540136,0.0117213,14.5445,
0,0.28,14.8936,-3.43828,17.4548,3.71123,0.613004,0.0121764,14.8936,
0,0.3,15.2427,-3.42527,17.4517,3.83266,0.688471,0.0125747,15.2427,
0,0.32,15.5917,-3.41073,17.4487,3.93748,0.766199,0.0129174,15.5917,
0,0.34,15.9406,-3.39461,17.4456,4.02614,0.845862,0.0132061,15.9406,
0,0.36,16.2895,-3.37688,17.4426,4.09912,0.92714,0.0134422,16.2895,
0,0.38,16.6383,-3.35752,17.4397,4.15688,1.00973,0.0136272,16.6383,
0,0.4,16.9871,-3.33649,17.4367,4.19989,1.09332,0.0137626,16.9871,
0,0.42,17.3358,-3.31378,17.4338,4.22861,1.17763,0.01385,17.3358,
0,0.44,17.6844,-3.28938,17.431,4.24349,1.26237,0.0138909,17.6844,
0,0.46,18.033,-3.26328,17.4281,4.245,1.34728,0.0138871,18.033,
0,0.48,18.3816,-3.23549,17.4253,4.2336,1.43208,0.01384,18.3816,
0,0.5,18.7301,-3.206,17.4226,4.20974,1.51654,0.0137514,18.7301,
0,0.52,19.0785,-3.17483,17.4198,4.17387,1.60039,0.0136228,19.0785,
0,0.54,19.4268,-3.14199,17.4171,4.12644,1.68342,0.0134561,19.4268,
0,0.56,19.7752,-3.1075,17.4145,4.06791,1.76538,0.0132528,19.7752,
0,0.58,20.1234,-3.07139,17.4119,3.99873,1.84606,0.0130146,20.1234,
0,0.6,20.4716,-3.03367,17.4093,3.91934,1.92526,0.0127433,20.4716,
0,0.62,20.8198,-2.99439,17.4068,3.83018,2.00277,0.0124405,20.8198,
0,0.64,21.1679,-2.95357,17.4043,3.73171,2.0784,0.0121078,21.1679,
0,0.66,21.516,-2.91126,17.4019,3.62436,2.15198,0.011747,21.516,
0,0.68,21.864,-2.86751,17.3995,3.50858,2.22332,0.0113597,21.864,
0,0.7,22.212,-2.82235,17.3972,3.3848,2.29227,0.0109475,22.212,
0,0.72,22.5599,-2.77583,17.3949,3.25346,2.35866,0.0105119,22.5599,
0,0.74,22.9078,-2.72802,17.3927,3.115,2.42236,0.0100546,22.9078,
0,0.76,23.2556,-2.67896,17.3905,2.96986,2.48322,0.00957702,23.2556,
0,0.78,23.6034,-2.62871,17.3883,2.81846,2.54111,0.00908077,23.6034,
0,0.8,23.9511,-2.57733,17.3862,2.66125,2.59592,0.00856729,23.9511,
0,0.82,24.2988,-2.52489,17.3841,2.49865,2.64753,0.00803801,24.2988,
0,0.84,24.6465,-2.47146,17.3821,2.3311,2.69583,0.00749435,24.6465,
0,0.86,24.9941,-2.41708,17.3802,2.15902,2.74074,0.00693769,24.9941,
0,0.88,25.3417,-2.36185,17.3782,1.98284,2.78216,0.00636938,25.3417,
0,0.9,25.6892,-2.30582,17.3764,1.80299,2.82003,0.00579073,25.6892,
0,0.92,26.0367,-2.24907,17.3745,1.6199,2.85426,0.00520303,26.0367,
0,0.94,26.3842,-2.19168,17.3728,1.43399,2.88481,0.00460755,26.3842,
0,0.96,26.7317,-2.1337,17.371,1.24569,2.91161,0.00400551,26.7317,
0,0.98,27.0791,-2.07524,17.3694,1.05541,2.93462,0.00339813,27.0791,
0,1,27.4264,-2.01635,17.3677,0.863595,2.95381,0.00278661,27.4264,
0,1.02,27.7738,-1.95711,17.3662,0.670651,2.96916,0.00217213,27.7738,
0,1.04,28.1211,-1.89761,17.3646,0.477007,2.98063,0.00155584,28.1211,
0,1.06,28.4684,-1.83791,17.3631,0.283082,2.98824,0.000938903,28.4684,
0,1.08,28.8156,-1.7781,17.3617,0.0892997,2.99196,0.000322465,28.8156,
0,1.1,29.1628,-1.71826,17.3603,-0.103921,2.99181,-0.000292331,29.1628,
0,1.12,29.51,-1.65845,17.3589,-0.296158,2.98781,-0.000904341,29.51,
0,1.14,29.8572,-1.59877,17.3576,-0.486994,2.97997,-0.00151242,29.8572,
0,1.16,30.2043,-1.53928,17.3564,-0.676007,2.96834,-0.00211541,30.2043,
0,1.18,30.5514,-1.48006,17.3551,-0.86278,2.95295,-0.00271213,30.5514,
0,1.2,30.8985,-1.42119,17.354,-1.04689,2.93385,-0.00330142,30.8985,
0,1.22,31.2456,-1.36273,17.3528,-1.22793,2.91109,-0.00388207,31.2456,
0,1.24,31.5926,-1.30477,17.3518,-1.40546,2.88475,-0.00445287,31.5926,
0,1.26,31.9397,-1.24737,17.3507,-1.57909,2.8549,-0.00501259,31.9397,
0,1.28,32.2867,-1.19059,17.3497,-1.74838,2.82162,-0.00555998,32.2867,
0,1.3,32.6337,-1.13452,17.3488,-1.91291,2.785,-0.00609374,32.6337,
0,1.32,32.9806,-1.07922,17.3479,-2.07228,2.74514,-0.00661257,32.9806,
0,1.34,33.3276,-1.02474,17.347,-2.22607,2.70214,-0.00711514,33.3276,
0,1.36,33.6745,-0.971151,17.3462,-2.37384,2.65613,-0.00760008,33.6745,
0,1.38,34.0214,-0.918513,17.3454,-2.5152,2.60723,-0.00806599,34.0214,
0,1.4,34.3683,-0.86688,17.3446,-2.64972,2.55557,-0.00851145,34.3683,
0,1.42,34.7152,-0.816307,17.3439,-2.77697,2.50129,-0.00893501,34.7152,
0,1.44,35.0621,-0.766845,17.3433,-2.89655,2.44454,-0.0093352,35.0621,
0,1.46,35.4089,-0.718541,17.3426,-3.00804,2.38548,-0.00971051,35.4089,
0,1.48,35.7558,-0.67144,17.3421,-3.11101,2.32428,-0.0100594,35.7558,
0,1.5,36.1026,-0.625583,17.3415,-3.20505,2.2611,-0.0103804,36.1026,
0,1.52,36.4494,-0.581008,17.341,-3.28974,2.19614,-0.0106718,36.4494,
0,1.54,36.7962,-0.537748,17.3405,-3.36466,2.12958,-0.0109322,36.7963,
0,1.56,37.1431,-0.495834,17.3401,-3.42939,2.06162,-0.0111598,37.1431,
0,1.58,37.4899,-0.455291,17.3397,-3.48384,1.99247,-0.0113543,37.4899,
0,1.6,37.8366,-0.416141,17.3394,-3.52826,1.92233,-0.0115161,37.8366,
0,1.62,38.1834,-0.378403,17.339,-3.56296,1.85141,-0.011646,38.1834,
0,1.64,38.5302,-0.342089,17.3388,-3.58823,1.77988,-0.0117449,38.5302,
0,1.66,38.877,-0.30721,17.3385,-3.60435,1.70794,-0.0118134,38.877,
0,1.68,39.2237,-0.273773,17.3383,-3.61163,1.63576,-0.0118524,39.2237,
0,1.7,39.5705,-0.24178,17.3381,-3.61035,1.56353,-0.0118627,39.5705,
0,1.72,39.9173,-0.211231,17.338,-3.60081,1.49141,-0.011845,39.9173,
0,1.74,40.264,-0.182122,17.3379,-3.58329,1.41955,-0.0118003,40.264,
0,1.76,40.6108,-0.154446,17.3378,-3.55809,1.34812,-0.0117294,40.6108,
0,1.78,40.9575,-0.128193,17.3378,-3.5255,1.27728,-0.0116332,40.9575,
0,1.8,41.3043,-0.10335,17.3377,-3.48581,1.20715,-0.0115126,41.3043,
0,1.82,41.6511,-0.0799016,17.3378,-3.43931,1.13789,-0.0113685,41.6511,
0,1.84,41.9978,-0.0578283,17.3378,-3.38634,1.06962,-0.011202,41.9978,
0,1.86,42.3446,-0.0371092,17.3379,-3.32733,1.00248,-0.0110146,42.3446,
0,1.88,42.6913,-0.017721,17.338,-3.26267,0.936567,-0.0108075,42.6913,
0,1.9,43.0381,0.000362429,17.3382,-3.19279,0.872004,-0.0105822,43.0381,
0,1.92,43.3849,0.0171689,17.3383,-3.1181,0.808888,-0.01034,43.3849,
0,1.94,43.7316,0.0327282,17.3385,-3.03902,0.747309,-0.0100825,43.7316,
0,1.96,44.0784,0.0470721,17.3388,-2.95596,0.687353,-0.00981094,44.0784,
0,1.98,44.4252,0.0602336,17.339,-2.86933,0.629095,-0.00952685,44.4252,
0,2,44.772,0.0722476,17.3393,-2.77955,0.572601,-0.00923162,44.772,
0,2.02,45.1187,0.0831499,17.3396,-2.68703,0.517931,-0.00892669,45.1187,
0,2.04,45.4655,0.0929774,17.3399,-2.59219,0.465135,-0.00861351,45.4655,
0,2.06,45.8123,0.101768,17.3403,-2.49544,0.414256,-0.00829351,45.8123,
0,2.08,46.1592,0.109561,17.3407,-2.3972,0.365327,-0.00796811,46.1592,
0,2.1,46.506,0.116394,17.3411,-2.2978,0.318376,-0.00763852,46.506,
0,2.12,46.8528,0.122309,17.3415,-2.19752,0.273421,-0.00730571,46.8528,
0,2.14,47.1996,0.127345,17.342,-2.09663,0.230479,-0.00697059,47.1996,
0,2.16,47.5465,0.131542,17.3425,-1.99539,0.189559,-0.00663412,47.5465,
0,2.18,47.8933,0.13494,17.343,-1.89408,0.150664,-0.00629722,47.8933,
0,2.2,48.2402,0.137582,17.3435,-1.79295,0.113794,-0.00596081,48.2402,
0,2.22,48.5871,0.139506,17.344,-1.69228,0.078943,-0.00562584,48.5871,
0,2.24,48.934,0.140753,17.3446,-1.59233,0.0460984,-0.0052932,48.934,
0,2.26,49.2809,0.141363,17.3452,-1.49337,0.0152432,-0.00496384,49.2809,
0,2.28,49.6278,0.141376,17.3458,-1.39568,-0.013645,-0.00463865,49.6278,
0,2.3,49.9747,0.14083,17.3464,-1.29951,-0.0405941,-0.00431855,49.9747,
0,2.32,50.3216,0.139765,17.347,-1.20515,-0.0656375,-0.00400443,50.3216,
0,2.34,50.6686,0.138217,17.3477,-1.11284,-0.0888138,-0.00369721,50.6686,
0,2.36,51.0155,0.136224,17.3483,-1.02278,-0.110166,-0.00339745,51.0155,
0,2.38,51.3625,0.133822,17.349,-0.935025,-0.12974,-0.00310544,51.3625,
0,2.4,51.7095,0.131046,17.3497,-0.849666,-0.147583,-0.00282143,51.7095,
0,2.42,52.0565,0.12793,17.3504,-0.766775,-0.163743,-0.00254568,52.0565,
0,2.44,52.4035,0.124507,17.3512,-0.686427,-0.178271,-0.00227843,52.4035,
0,2.46,52.7505,0.12081,17.3519,-0.608697,-0.191218,-0.00201994,52.7505,
0,2.48,53.0976,0.116869,17.3527,-0.533662,-0.202637,-0.00177046,53.0976,
0,2.5,53.4446,0.112714,17.3535,-0.461397,-0.212583,-0.00153024,53.4446,
0,2.52,53.7917,0.108375,17.3543,-0.391979,-0.221112,-0.00129953,53.7917,
0,2.54,54.1388,0.103879,17.3551,-0.325482,-0.228281,-0.00107858,54.1388,
0,2.56,54.4859,0.0992522,17.3559,-0.261985,-0.234151,-0.000867637,54.4859,
0,2.58,54.833,0.0945209,17.3567,-0.201563,-0.238781,-0.000666958,54.8331,
0,2.6,55.1802,0.0897088,17.3576,-0.144289,-0.242235,-0.00047678,55.1802,
0,2.62,55.5274,0.084839,17.3584,-0.0901747,-0.244574,-0.000297132,55.5274,
0,2.64,55.8745,0.0799329,17.3593,-0.0391688,-0.245862,-0.000127846,55.8745,
0,2.66,56.2217,0.0750111,17.3602,0.00878071,-0.246161,3.12577e-05,56.2217,
0,2.68,56.5689,0.0700926,17.3611,0.0537264,-0.245531,0.000180355,56.5689,
0,2.7,56.9162,0.0651956,17.362,0.0957206,-0.244032,0.000319624,56.9162,
0,2.72,57.2634,0.0603368,17.3629,0.134816,-0.241722,0.000449242,57.2634,
0,2.74,57.6107,0.0555318,17.3638,0.171064,-0.238658,0.000569385,57.6107,
0,2.76,57.958,0.0507951,17.3648,0.204519,-0.234898,0.000680231,57.958,
0,2.78,58.3053,0.0461402,17.3657,0.235231,-0.230496,0.000781955,58.3053,
0,2.8,58.6526,0.0415792,17.3667,0.263255,-0.225506,0.000874735,58.6526,
0,2.82,58.9999,0.0371235,17.3676,0.288641,-0.219983,0.000958746,58.9999,
0,2.84,59.3473,0.0327831,17.3686,0.311443,-0.213978,0.00103417,59.3473,
0,2.86,59.6947,0.0285672,17.3696,0.331714,-0.207542,0.00110117,59.6947,
0,2.88,60.0421,0.0244839,17.3705,0.349531,-0.200726,0.00116003,60.0421,
0,2.9,60.3895,0.0205404,17.3715,0.364989,-0.193577,0.00121107,60.3895,
0,2.92,60.7369,0.0167428,17.3725,0.378183,-0.186141,0.00125459,60.7369,
0,2.94,61.0844,0.0130964,17.3736,0.38921,-0.178464,0.00129092,61.0844,
0,2.96,61.4319,0.00960557,17.3746,0.398167,-0.170587,0.00132038,61.4319,
0,2.98,61.7794,0.00627397,17.3756,0.405149,-0.16255,0.0013433,61.7794,
0,3,62.1269,0.00310436,17.3766,0.410252,-0.154393,0.00135999,62.1269,
0,3.02,62.4745,9.88024e-05,17.3777,0.413574,-0.146152,0.00137078,62.4745,
0,3.04,62.822,-0.00274139,17.3787,0.41521,-0.137861,0.00137598,62.822,
0,3.06,63.1696,-0.00541554,17.3797,0.415257,-0.129554,0.00137592,63.1696,
0,3.08,63.5172,-0.00792365,17.3808,0.413812,-0.121261,0.00137091,63.5172,
0,3.1,63.8648,-0.0102663,17.3819,0.410971,-0.113011,0.00136129,63.8648,
0,3.12,64.2125,-0.0124446,17.3829,0.40683,-0.104831,0.00134736,64.2125,
0,3.14,64.5602,-0.0144601,17.384,0.401477,-0.0967459,0.00132943,64.5602,
0,3.16,64.9078,-0.0163152,17.3851,0.394994,-0.0887794,0.00130776,64.9078,
0,3.18,65.2556,-0.0180123,17.3861,0.387462,-0.0809531,0.00128262,65.2556,
0,3.2,65.6033,-0.0195544,17.3872,0.378962,-0.0732874,0.00125429,65.6033,
0,3.22,65.951,-0.0209449,17.3883,0.369575,-0.0658006,0.00122302,65.951,
0,3.24,66.2988,-0.0221877,17.3894,0.359383,-0.0585097,0.00118911,66.2988,
0,3.26,66.6466,-0.0232867,17.3905,0.348468,-0.0514301,0.0011528,66.6466,
0,3.28,66.9944,-0.0242464,17.3916,0.336911,-0.0445753,0.00111439,66.9944,
0,3.3,67.3423,-0.0250713,17.3927,0.324794,-0.0379574,0.00107413,67.3423,
0,3.32,67.6901,-0.0257664,17.3938,0.312198,-0.0315867,0.00103229,67.6902,
0,3.34,68.038,-0.0263365,17.3949,0.299206,-0.0254721,0.000989158,68.038,
0,3.36,68.3859,-0.026787,17.396,0.2859,-0.0196206,0.000944994,68.3859,
0,3.38,68.7339,-0.0271231,17.3972,0.27236,-0.0140376,0.000900066,68.7339,
0,3.4,69.0818,-0.0273503,17.3983,0.258643,-0.00872736,0.000854564,69.0818,
0,3.42,69.4298,-0.0274741,17.3994,0.244794,-0.00369281,0.000808637,69.4298,
0,3.44,69.7778,-0.0274999,17.4005,0.230857,0.00106381,0.000762435,69.7778,
0,3.46,70.1258,-0.0274334,17.4016,0.216877,0.0055412,0.000716106,70.1258,
0,3.48,70.4739,-0.0272801,17.4028,0.202897,0.0097389,0.000669798,70.4739,
0,3.5,70.8219,-0.0270457,17.4039,0.188962,0.0136574,0.000623655,70.8219,
0,3.52,71.17,-0.0267357,17.405,0.175116,0.017298,0.000577824,71.17,
0,3.54,71.5181,-0.0263556,17.4062,0.161404,0.0206629,0.000532451,71.5181,
0,3.56,71.8663,-0.025911,17.4073,0.147869,0.0237553,0.000487681,71.8663,
0,3.58,72.2144,-0.0254072,17.4084,0.134556,0.0265792,0.00044366,72.2144,
0,3.6,72.5626,-0.0248495,17.4095,0.121509,0.0291393,0.000400535,72.5626,
0,3.62,72.9108,-0.0242433,17.4107,0.108774,0.0314416,0.000358452,72.9108,
0,3.64,73.259,-0.0235936,17.4118,0.0963912,0.0334926,0.000317549,73.259,
0,3.66,73.6073,-0.0229052,17.4129,0.0843835,0.0352997,0.000277896,73.6073,
0,3.68,73.9556,-0.0221831,17.4141,0.0727607,0.0368705,0.000239526,73.9556,
0,3.7,74.3038,-0.0214319,17.4152,0.0615333,0.0382128,0.000202472,74.3039,
0,3.72,74.6522,-0.0206561,17.4163,0.0507116,0.0393346,0.000166768,74.6522,
0,3.74,75.0005,-0.01986,17.4175,0.0403061,0.040244,0.000132447,75.0005,
0,3.76,75.3489,-0.0190477,17.4186,0.030327,0.0409497,9.95431e-05,75.3489,
0,3.78,75.6972,-0.0182233,17.4197,0.0207847,0.04146,6.80884e-05,75.6972,
0,3.8,76.0457,-0.0173905,17.4209,0.0116898,0.041784,3.81167e-05,76.0457,
0,3.82,76.3941,-0.0165531,17.422,0.00305263,0.0419307,9.66126e-06,76.3941,
0,3.84,76.7425,-0.0157144,17.4231,-0.0051164,0.0419093,-1.72445e-05,76.7425,
0,3.86,77.091,-0.0148778,17.4242,-0.0128068,0.0417292,-4.25671e-05,77.091,
0,3.88,77.4395,-0.0140463,17.4253,-0.0200082,0.0414002,-6.62734e-05,77.4395,
0,3.9,77.788,-0.0132227,17.4264,-0.026712,0.0409322,-8.83361e-05,77.788,
0,3.92,78.1366,-0.0124098,17.4276,-0.0329221,0.0403351,-0.00010877,78.1366,
0,3.94,78.4851,-0.0116101,17.4287,-0.0386481,0.0396185,-0.000127606,78.4851,
0,3.96,78.8337,-0.0108258,17.4298,-0.0438994,0.0387923,-0.000144877,78.8337,
0,3.98,79.1823,-0.0100591,17.4309,-0.0486853,0.0378657,-0.000160616,79.1823,
0,4,79.5309,-0.0093118,17.432,-0.0530152,0.0368479,-0.000174851,79.5309,
0,4.02,79.8796,-0.00858571,17.4331,-0.0568987,0.035748,-0.000187611,79.8796,
0,4.04,80.2283,-0.00788237,17.4342,-0.0603452,0.0345749,-0.000198925,80.2283,
0,4.06,80.577,-0.00720315,17.4352,-0.063364,0.0333371,-0.000208826,80.577,
0,4.08,80.9257,-0.00654926,17.4363,-0.0659648,0.0320431,-0.000217346,80.9257,
0,4.1,81.2744,-0.00592174,17.4374,-0.0681569,0.0307012,-0.000224517,81.2744,
0,4.12,81.6232,-0.00532148,17.4385,-0.0699499,0.0293195,-0.000230371,81.6232,
0,4.14,81.9719,-0.00474918,17.4395,-0.0713533,0.0279058,-0.00023494,81.972,
0,4.16,82.3207,-0.00420541,17.4406,-0.0723774,0.0264679,-0.000238259,82.3208,
0,4.18,82.6696,-0.00369057,17.4417,-0.0730371,0.0250132,-0.000240379,82.6696,
0,4.2,83.0184,-0.00320494,17.4427,-0.0733487,0.0235487,-0.000241352,83.0184,
0,4.22,83.3673,-0.00274864,17.4438,-0.0733286,0.0220814,-0.000241233,83.3673,
0,4.24,83.7162,-0.00232166,17.4448,-0.0729929,0.0206177,-0.000240078,83.7162,
0,4.26,84.0651,-0.00192387,17.4458,-0.0723582,0.0191637,-0.00023794,84.0651,
0,4.28,84.414,-0.00155501,17.4469,-0.0714406,0.0177252,-0.000234873,84.414,
0,4.3,84.7629,-0.00121472,17.4479,-0.0702567,0.0163078,-0.000230932,84.763,
0,4.32,85.1119,-0.000902523,17.4489,-0.0688227,0.0149167,-0.000226172,85.1119,
0,4.34,85.4609,-0.000617848,17.4499,-0.0671552,0.0135565,-0.000220647,85.4609,
0,4.36,85.8099,-0.000360027,17.4509,-0.0652704,0.0122319,-0.000214412,85.8099,
0,4.38,86.1589,-0.000128307,17.4519,-0.063185,0.010947,-0.00020752,86.1589,
0,4.4,86.508,7.81447e-05,17.4529,-0.0609152,0.00970572,-0.000200027,86.508,
0,4.42,86.8571,0.000260236,17.4539,-0.0584777,0.00851153,-0.000191987,86.8571,
0,4.44,87.2061,0.000418941,17.4548,-0.0558887,0.00736762,-0.000183455,87.2061,
0,4.46,87.5552,0.000555295,17.4558,-0.0531647,0.00627688,-0.000174484,87.5553,
0,4.48,87.9044,0.000670388,17.4568,-0.0503221,0.00524183,-0.000165129,87.9044,
0,4.5,88.2535,0.000765354,17.4577,-0.0473772,0.00426468,-0.000155444,88.2535,
0,4.52,88.6027,0.000841373,17.4587,-0.0443467,0.00334731,-0.000145483,88.6027,
0,4.54,88.9519,0.000899656,17.4596,-0.0412468,0.00249127,-0.000135302,88.9519,
0,4.56,89.3011,0.000941441,17.4605,-0.0380942,0.00169779,-0.000124953,89.3011,
0,4.58,89.6503,0.00096799,17.4615,-0.0349052,0.000967748,-0.000114488,89.6503,
0,4.6,89.9995,0.000980578,17.4624,-0.0316963,0.000301714,-0.000103959,89.9995,
0,4.62,90.3488,0.000980487,17.4633,-0.0284842,-0.000300082,-9.34197e-05,90.3488,
0,4.64,90.6981,0.000969002,17.4642,-0.0252852,-0.00083774,-8.29249e-05,90.6981,
0,4.66,91.0473,0.000947402,17.465,-0.022116,-0.00131169,-7.25287e-05,91.0474,
0,4.68,91.3967,0.000916955,17.4659,-0.0189927,-0.00172269,-6.22843e-05,91.3967,
0,4.7,91.746,0.000878908,17.4668,-0.0159308,-0.00207181,-5.22419e-05,91.746,
0,4.72,92.0953,0.000834486,17.4677,-0.0129453,-0.00236043,-4.24514e-05,92.0953,
0,4.74,92.4447,0.000784883,17.4685,-0.0100516,-0.00259023,-3.29625e-05,92.4447,
0,4.76,92.7941,0.000731255,17.4694,-0.00726475,-0.0027632,-2.38251e-05,92.7941,
0,4.78,93.1435,0.000674718,17.4702,-0.00460009,-0.00288164,-1.50891e-05,93.1435,
0,4.8,93.4929,0.000616336,17.471,-0.00207282,-0.00294812,-6.80435e-06,93.4929,
0,4.82,93.8423,0.00055712,17.4718,0.000301796,-0.00296557,9.79343e-07,93.8423,
0,4.84,94.1917,0.000498019,17.4726,0.0025085,-0.00293717,8.21204e-06,94.1918,
0,4.86,94.5412,0.000439916,17.4734,0.00453202,-0.00286645,1.48439e-05,94.5412,
0,4.88,94.8907,0.000383618,17.4742,0.00635709,-0.00275721,2.08249e-05,94.8907,
0,4.9,95.2402,0.000329856,17.475,0.00796841,-0.00261359,2.61051e-05,95.2402,
0,4.92,95.5897,0.000279274,17.4758,0.0093507,-0.00244,3.06347e-05,95.5897,
0,4.94,95.9392,0.000232424,17.4766,0.0104888,-0.00224119,3.43642e-05,95.9392,
0,4.96,96.2887,0.000189761,17.4773,0.0113677,-0.00202218,3.72447e-05,96.2888,
0,4.98,96.6383,0.000151636,17.4781,0.0119727,-0.00178831,3.92279e-05,96.6383,
0,5,96.9879,0.000118291,17.4788,0.0122887,-0.0015452,4.0265e-05,96.9879,
0,5.02,97.3375,8.98506e-05,17.4795,0.012301,-0.00129878,4.03075e-05,97.3375,
0,5.04,97.6871,6.63201e-05,17.4802,0.0119945,-0.00105528,3.93067e-05,97.6871,
0,5.06,98.0367,4.75763e-05,17.4809,0.0113543,-0.000821228,3.7214e-05,98.0367,
0,5.08,98.3863,3.33627e-05,17.4816,0.0103656,-0.000603435,3.39808e-05,98.3863,
0,5.1,98.7359,2.32831e-05,17.4823,0.00901335,-0.000409028,2.95583e-05,98.7359,
0,5.12,99.0856,1.67963e-05,17.483,0.00728268,-0.000245424,2.38981e-05,99.0856,
0,5.14,99.4353,1.32094e-05,17.4837,0.00515864,-0.000120343,1.69498e-05,99.4353,
0,5.16,99.7849,1.16723e-05,17.4844,0.00262627,-4.18008e-05,8.66168e-06,99.7849,
1,0,10,-3.5,17.5,-5.6757e-05,2.93187e-07,-1.92212e-07,10,
1,0.02,10.35,-3.49996,17.4967,0.561533,0.00576823,0.00183442,10.35,
1,0.04,10.6999,-3.4997,17.4934,1.03579,0.0218794,0.00338534,10.6999,
1,0.06,11.0497,-3.49903,17.4901,1.43183,0.0466783,0.00468197,11.0497,
1,0.08,11.3995,-3.49779,17.4869,1.75875,0.0786917,0.00575367,11.3995,
1,0.1,11.7492,-3.49584,17.4836,2.02562,0.116628,0.00662976,11.7492,
1,0.12,12.0988,-3.49309,17.4803,2.24149,0.159376,0.00733951,12.0988,
1,0.14,12.4484,-3.48944,17.4771,2.41537,0.206008,0.00791218,12.4484,
1,0.16,12.7979,-3.48483,17.4738,2.55626,0.255771,0.00837698,12.7979,
1,0.18,13.1473,-3.47919,17.4706,2.67314,0.308098,0.00876312,13.1473,
1,0.2,13.4967,-3.47249,17.4674,2.77493,0.362596,0.00909976,13.4967,
1,0.22,13.846,-3.46468,17.4642,2.87057,0.419054,0.00941602,13.846,
1,0.24,14.1953,-3.45571,17.4611,2.96895,0.477437,0.00974096,14.1953,
1,0.26,14.5445,-3.44556,17.4579,3.07022,0.537878,0.010075,14.5445,
1,0.28,14.8936,-3.43419,17.4548,3.11891,0.599771,0.0102363,14.8936,
1,0.3,15.2427,-3.42157,17.4517,3.16633,0.662626,0.010393,15.2427,
1,0.32,15.5917,-3.40768,17.4487,3.2115,0.726409,0.0105417,15.5917,
1,0.34,15.9406,-3.3925,17.4456,3.25342,0.791065,0.0106793,15.9406,
1,0.36,16.2895,-3.37603,17.4426,3.29112,0.856518,0.0108024,16.2895,
1,0.38,16.6383,-3.35824,17.4397,3.32362,0.922675,0.0109078,16.6383,
1,0.4,16.9871,-3.33912,17.4367,3.34995,0.989422,0.0109923,16.9871,
1,0.42,17.3358,-3.31866,17.4338,3.36912,1.05662,0.0110528,17.3358,
1,0.44,17.6844,-3.29685,17.431,3.38016,1.12413,0.011086,17.6844,
1,0.46,18.033,-3.27369,17.4281,3.38212,1.19177,0.0110889,18.033,
1,0.48,18.3816,-3.24918,17.4253,3.37401,1.25935,0.0110582,18.3816,
1,0.5,18.7301,-3.22332,17.4226,3.35487,1.32666,0.010991,18.7301,
1,0.52,19.0785,-3.19612,17.4198,3.32763,1.39347,0.0108969,19.0785,
1,0.54,19.4268,-3.16758,17.4171,3.30585,1.45982,0.0108202,19.4268,
1,0.56,19.7752,-3.13773,17.4145,3.27898,1.52567,0.0107264,19.7752,
1,0.58,20.1234,-3.10656,17.4119,3.24694,1.59094,0.0106155,20.1234,
1,0.6,20.4716,-3.0741,17.4093,3.20967,1.65552,0.0104872,20.4716,
1,0.62,20.8198,-3.04035,17.4068,3.1671,1.71929,0.0103415,20.8198,
1,0.64,21.1679,-3.00533,17.4043,3.11915,1.78216,0.0101781,21.1679,
1,0.66,21.516,-2.96907,17.4019,3.06577,1.84402,0.00999704,21.516,
1,0.68,21.864,-2.93158,17.3995,3.00687,1.90476,0.00979806,21.864,
1,0.7,22.212,-2.89288,17.3972,2.9424,1.96426,0.00958108,22.212,
1,0.72,22.5599,-2.85302,17.3949,2.87228,2.02242,0.00934596,22.5599,
1,0.74,22.9078,-2.812,17.3927,2.79643,2.07911,0.00909258,22.9078,
1,0.76,23.2556,-2.76986,17.3905,2.7148,2.13423,0.00882081,23.2556,
1,0.78,23.6034,-2.72664,17.3883,2.63526,2.18769,0.00855619,23.6034,
1,0.8,23.9511,-2.68236,17.3862,2.58064,2.23983,0.00837233,23.9511,
1,0.82,24.2988,-2.63705,17.3841,2.53554,2.29098,0.00821937,24.2988,
1,0.84,24.6465,-2.59073,17.3821,2.49598,2.34129,0.00808435,24.6465,
1,0.86,24.9941,-2.54341,17.3802,2.45796,2.39083,0.00795441,24.9941,
1,0.88,25.3417,-2.4951,17.3782,2.41753,2.43959,0.00781677,25.3417,
1,0.9,25.6892,-2.44583,17.3764,2.37069,2.48749,0.00765871,25.6892,
1,0.92,26.0367,-2.39561,17.3745,2.31349,2.53435,0.0074676,26.0367,
1,0.94,26.3842,-2.34446,17.3728,2.24197,2.57993,0.00723091,26.3842,
1,0.96,26.7317,-2.29242,17.371,2.15218,2.6239,0.00693615,26.7317,
1,0.98,27.0791,-2.23952,17.3694,2.04015,2.66587,0.00657091,27.0791,
1,1,27.4264,-2.1858,17.3677,1.90196,2.70534,0.00612282,27.4264,
1,1.02,27.7738,-2.13133,17.3662,1.73366,2.74175,0.00557954,27.7738,
1,1.04,28.1211,-2.07616,17.3646,1.54534,2.7745,0.0049735,28.1211,
1,1.06,28.4684,-2.02037,17.3631,1.36307,2.80361,0.00438793,28.4684,
1,1.08,28.8156,-1.96404,17.3617,1.16913,2.82895,0.00376612,28.8156,
1,1.1,29.1628,-1.90724,17.3603,0.964432,2.8503,0.00311093,29.1628,
1,1.12,29.51,-1.85006,17.3589,0.749904,2.86746,0.00242517,29.51,
1,1.14,29.8572,-1.79257,17.3576,0.526467,2.88024,0.0017116,29.8572,
1,1.16,30.2043,-1.73488,17.3564,0.29504,2.88847,0.000972929,30.2043,
1,1.18,30.5514,-1.67706,17.3551,0.0565386,2.89199,0.000211841,30.5514,
1,1.2,30.8985,-1.61923,17.354,-0.188119,2.89069,-0.000569036,30.8985,
1,1.22,31.2456,-1.56147,17.3528,-0.438017,2.88443,-0.0013671,31.2456,
1,1.24,31.5926,-1.50389,17.3518,-0.692243,2.87314,-0.00217976,31.5926,
1,1.26,31.9397,-1.44658,17.3507,-0.949882,2.85672,-0.00300447,31.9397,
1,1.28,32.2867,-1.38965,17.3497,-1.21002,2.83512,-0.00383864,32.2867,
1,1.3,32.6337,-1.33321,17.3488,-1.50699,2.80817,-0.00479234,32.6337,
1,1.32,32.9806,-1.27737,17.3479,-1.81909,2.77481,-0.00579704,32.9806,
1,1.34,33.3276,-1.22225,17.347,-2.07603,2.73577,-0.006628,33.3276,
1,1.36,33.6745,-1.16797,17.3462,-2.28371,2.6921,-0.00730363,33.6745,
1,1.38,34.0214,-1.11459,17.3454,-2.44801,2.64471,-0.00784224,34.0214,
1,1.4,34.3683,-1.0622,17.3446,-2.57484,2.59443,-0.00826212,34.3683,
1,1.42,34.7152,-1.01083,17.3439,-2.67007,2.54193,-0.00858159,34.7152,
1,1.44,35.0621,-0.960533,17.3433,-2.73958,2.48779,-0.00881906,35.0621,
1,1.46,35.4089,-0.911328,17.3426,-2.78925,2.43248,-0.00899302,35.4089,
1,1.48,35.7558,-0.863239,17.3421,-2.82494,2.37632,-0.00912209,35.7558,
1,1.5,36.1026,-0.81628,17.3415,-2.85252,2.31953,-0.00922501,36.1026,
1,1.52,36.4494,-0.770461,17.341,-2.87786,2.26223,-0.00932065,36.4494,
1,1.54,36.7962,-0.725794,17.3405,-2.9068,2.2044,-0.00942798,36.7963,
1,1.56,37.1431,-0.68229,17.3401,-2.94644,2.14589,-0.00957007,37.1431,
1,1.58,37.4899,-0.639964,17.3397,-2.98475,2.08656,-0.00970797,37.4899,
1,1.6,37.8366,-0.598832,17.3394,-3.01413,2.02656,-0.00981683,37.8366,
1,1.62,38.1834,-0.558905,17.339,-3.03539,1.96605,-0.00989912,38.1834,
1,1.64,38.5302,-0.520192,17.3388,-3.04933,1.90519,-0.00995729,38.5302,
1,1.66,38.877,-0.482699,17.3385,-3.05674,1.84412,-0.00999383,38.877,
1,1.68,39.2237,-0.446428,17.3383,-3.05842,1.78296,-0.0100113,39.2237,
1,1.7,39.5705,-0.41138,17.3381,-3.05517,1.72182,-0.0100121,39.5705,
1,1.72,39.9173,-0.377555,17.338,-3.0478,1.66078,-0.00999894,39.9173,
1,1.74,40.264,-0.344948,17.3379,-3.03708,1.59993,-0.00997429,40.264,
1,1.76,40.6108,-0.313556,17.3378,-3.02383,1.53931,-0.00994075,40.6108,
1,1.78,40.9575,-0.283373,17.3378,-3.00884,1.47899,-0.00990093,40.9575,
1,1.8,41.3043,-0.254394,17.3377,-2.9929,1.41897,-0.00985745,41.3043,
1,1.82,41.6511,-0.226613,17.3378,-2.97355,1.35928,-0.00980216,41.6511,
1,1.84,41.9978,-0.20002,17.3378,-2.947,1.30007,-0.00972251,41.9978,
1,1.86,42.3446,-0.174606,17.3379,-2.91661,1.24143,-0.00962961,42.3446,
1,1.88,42.6913,-0.150358,17.338,-2.8829,1.18343,-0.00952515,42.6913,
1,1.9,43.0381,-0.127264,17.3382,-2.8464,1.12613,-0.00941081,43.0381,
1,1.92,43.3849,-0.105308,17.3383,-2.8076,1.06959,-0.00928831,43.3849,
1,1.94,43.7316,-0.0844752,17.3385,-2.76702,1.01384,-0.00915935,43.7316,
1,1.96,44.0784,-0.0647491,17.3388,-2.72519,0.958916,-0.00902565,44.0784,
1,1.98,44.4252,-0.0461129,17.339,-2.6826,0.904837,-0.00888893,44.4252,
1,2,44.772,-0.0285499,17.3393,-2.63978,0.851613,-0.00875092,44.772,
1,2.02,45.1187,-0.0120427,17.3396,-2.59723,0.799244,-0.00861336,45.1187,
1,2.04,45.4655,0.00342553,17.3399,-2.55547,0.747719,-0.00847797,45.4655,
1,2.06,45.8123,0.0178715,17.3403,-2.51502,0.697017,-0.0083465,45.8123,
1,2.08,46.1592,0.0313115,17.3407,-2.47165,0.647126,-0.00820493,46.1592,
1,2.1,46.506,0.0437631,17.3411,-2.41987,0.598204,-0.0080351,46.506,
1,2.12,46.8528,0.0552469,17.3415,-2.36377,0.550361,-0.00785055,46.8528,
1,2.14,47.1996,0.0657853,17.342,-2.30369,0.50368,-0.00765248,47.1996,
1,2.16,47.5465,0.0754023,17.3425,-2.24001,0.458237,-0.00744209,47.5465,
1,2.18,47.8933,0.0841235,17.343,-2.17307,0.414101,-0.00722061,47.8933,
1,2.2,48.2402,0.0919755,17.3435,-2.10323,0.371334,-0.00698924,48.2402,
1,2.22,48.5871,0.0989863,17.344,-2.03085,0.329989,-0.0067492,48.5871,
1,2.24,48.934,0.105185,17.3446,-1.95629,0.290114,-0.0065017,48.934,
1,2.26,49.2809,0.110601,17.3452,-1.8799,0.251749,-0.00624797,49.2809,
1,2.28,49.6278,0.115265,17.3458,-1.80204,0.214928,-0.00598922,49.6278,
1,2.3,49.9747,0.119208,17.3464,-1.72308,0.179675,-0.00572665,49.9747,
1,2.32,50.3216,0.122463,17.347,-1.64336,0.14601,-0.00546149,50.3216,
1,2.34,50.6686,0.12506,17.3477,-1.56324,0.113943,-0.00519494,50.6686,
1,2.36,51.0155,0.127031,17.3483,-1.483,0.0834808,-0.00492792,51.0155,
1,2.38,51.3625,0.128409,17.349,-1.40283,0.0546228,-0.00466109,51.3625,
1,2.4,51.7095,0.129227,17.3497,-1.32291,0.027366,-0.00439508,51.7095,
1,2.42,52.0565,0.129515,17.3504,-1.24342,0.00170352,-0.00413052,52.0565,
1,2.44,52.4035,0.129305,17.3512,-1.16457,-0.0223752,-0.00386805,52.4035,
1,2.46,52.7505,0.12863,17.3519,-1.08652,-0.0448845,-0.0036083,52.7505,
1,2.48,53.0976,0.12752,17.3527,-1.00946,-0.0658425,-0.00335189,53.0976,
1,2.5,53.4446,0.126007,17.3535,-0.933597,-0.085271,-0.00309945,53.4446,
1,2.52,53.7917,0.12412,17.3543,-0.859099,-0.103195,-0.00285161,53.7917,
1,2.54,54.1388,0.121889,17.3551,-0.786159,-0.119645,-0.00260899,54.1388,
1,2.56,54.4859,0.119343,17.3559,-0.714963,-0.134653,-0.00237222,54.4859,
1,2.58,54.833,0.116512,17.3567,-0.6457,-0.148257,-0.00214192,54.8331,
1,2.6,55.1802,0.113422,17.3576,-0.578552,-0.160496,-0.0019187,55.1802,
1,2.62,55.5274,0.110101,17.3584,-0.513624,-0.171414,-0.00170291,55.5274,
1,2.64,55.8745,0.106574,17.3593,-0.450947,-0.181056,-0.00149465,55.8745,
1,2.66,56.2217,0.102867,17.3602,-0.390547,-0.189467,-0.001294,56.2217,
1,2.68,56.5689,0.0990034,17.3611,-0.332451,-0.196693,-0.00110105,56.5689,
1,2.7,56.9162,0.0950068,17.362,-0.276686,-0.20278,-0.000915881,56.9162,
1,2.72,57.2634,0.0908994,17.3629,-0.223278,-0.207776,-0.000738591,57.2634,
1,2.74,57.6107,0.0867027,17.3638,-0.172255,-0.211727,-0.000569261,57.6107,
1,2.76,57.958,0.082437,17.3648,-0.123644,-0.214682,-0.000407978,57.958,
1,2.78,58.3053,0.0781217,17.3657,-0.0774721,-0.216689,-0.00025483,58.3053,
1,2.8,58.6526,0.0737754,17.3667,-0.0337662,-0.217798,-0.000109903,58.6526,
1,2.82,58.9999,0.0694155,17.3676,0.00744624,-0.218057,2.67145e-05,58.9999,
1,2.84,59.3473,0.0650585,17.3686,0.0461379,-0.217517,0.000154936,59.3473,
1,2.86,59.6947,0.0607198,17.3696,0.082284,-0.216228,0.000274683,59.6947,
1,2.88,60.0421,0.056414,17.3705,0.115905,-0.214242,0.000386035,60.0421,
1,2.9,60.3895,0.0521545,17.3715,0.147062,-0.211608,0.000489195,60.3895,
1,2.92,60.7369,0.0479537,17.3725,0.175816,-0.208376,0.000584369,60.7369,
1,2.94,61.0844,0.0438231,17.3736,0.202228,-0.204591,0.000671762,61.0844,
1,2.96,61.4319,0.0397734,17.3746,0.22636,-0.200302,0.000751581,61.4319,
1,2.98,61.7794,0.0358141,17.3756,0.248272,-0.195552,0.000824032,61.7794,
1,3,62.1269,0.0319541,17.3766,0.268027,-0.190385,0.000889319,62.1269,
1,3.02,62.4745,0.0282012,17.3777,0.285686,-0.184845,0.00094765,62.4745,
1,3.04,62.822,0.0245625,17.3787,0.30131,-0.178971,0.00099923,62.822,
1,3.06,63.1696,0.0210443,17.3797,0.314962,-0.172805,0.00104427,63.1696,
1,3.08,63.5172,0.017652,17.3808,0.326702,-0.166386,0.00108296,63.5172,
1,3.1,63.8648,0.0143903,17.3819,0.336593,-0.15975,0.00111552,63.8648,
1,3.12,64.2125,0.0112632,17.3829,0.344696,-0.152934,0.00114216,64.2125,
1,3.14,64.5602,0.00827395,17.384,0.351085,-0.145973,0.00116312,64.5602,
1,3.16,64.9078,0.00542505,17.3851,0.355839,-0.138901,0.00117866,64.9078,
1,3.18,65.2556,0.00271843,17.3861,0.359039,-0.13175,0.00118906,65.2556,
1,3.2,65.6033,0.000155379,17.3872,0.360766,-0.124549,0.00119457,65.6033,
1,3.22,65.951,-0.00226341,17.3883,0.3611,-0.117329,0.00119547,65.951,
1,3.24,66.2988,-0.00453781,17.3894,0.360121,-0.110114,0.00119203,66.2988,
1,3.26,66.6466,-0.0066682,17.3905,0.357911,-0.102932,0.00118452,66.6466,
1,3.28,66.9944,-0.00865546,17.3916,0.35455,-0.0958055,0.0011732,66.9944,
1,3.3,67.3423,-0.0105009,17.3927,0.350119,-0.0887571,0.00115834,67.3423,
1,3.32,67.6901,-0.0122064,17.3938,0.344699,-0.0818073,0.00114021,67.6902,
1,3.34,68.038,-0.013774,17.3949,0.338372,-0.0749751,0.00111909,68.038,
1,3.36,68.3859,-0.0152063,17.396,0.331217,-0.0682779,0.00109523,68.3859,
1,3.38,68.7339,-0.0165061,17.3972,0.323315,-0.0617314,0.00106891,68.7339,
1,3.4,69.0818,-0.0176767,17.3983,0.314734,-0.0553499,0.00104035,69.0818,
1,3.42,69.4298,-0.0187213,17.3994,0.305532,-0.0491462,0.00100974,69.4298,
1,3.44,69.7778,-0.0196438,17.4005,0.295769,-0.0431323,0.000977284,69.7778,
1,3.46,70.1258,-0.0204479,17.4016,0.285504,-0.0373188,0.000943187,70.1258,
1,3.48,70.4739,-0.0211379,17.4028,0.274797,-0.0317151,0.000907642,70.4739,
1,3.5,70.8219,-0.021718,17.4039,0.263706,-0.0263295,0.000870846,70.8219,
1,3.52,71.17,-0.0221926,17.405,0.252292,-0.021169,0.000832995,71.17,
1,3.54,71.5181,-0.0225663,17.4062,0.240613,-0.0162396,0.000794287,71.5181,
1,3.56,71.8663,-0.0228438,17.4073,0.22873,-0.0115459,0.000754917,71.8663,
1,3.58,72.2144,-0.0230297,17.4084,0.216701,-0.00709135,0.000715083,72.2144,
1,3.6,72.5626,-0.023129,17.4095,0.204587,-0.00287838,0.00067498,72.5626,
1,3.62,72.9108,-0.0231465,17.4107,0.192446,0.00109194,0.000634808,72.9108,
1,3.64,73.259,-0.023087,17.4118,0.180338,0.00481969,0.000594754,73.259,
1,3.66,73.6073,-0.0229553,17.4129,0.168299,0.00830592,0.000554942,73.6073,
1,3.68,73.9556,-0.0227563,17.4141,0.156355,0.0115523,0.000515461,73.9556,
1,3.7,74.3038,-0.0224948,17.4152,0.144536,0.014561,0.000476399,74.3039,
1,3.72,74.6522,-0.0221755,17.4163,0.132866,0.0173347,0.000437846,74.6522,
1,3.74,75.0005,-0.021803,17.4175,0.121373,0.0198768,0.00039989,75.0005,
1,3.76,75.3489,-0.0213819,17.4186,0.110085,0.022191,0.000362619,75.3489,
1,3.78,75.6972,-0.0209168,17.4197,0.0990287,0.0242817,0.000326122,75.6972,
1,3.8,76.0457,-0.0204121,17.4209,0.0882306,0.0261539,0.000290487,76.0457,
1,3.82,76.3941,-0.0198721,17.422,0.0777181,0.0278129,0.000255805,76.3941,
1,3.84,76.7425,-0.019301,17.4231,0.0675185,0.0292647,0.000222162,76.7425,
1,3.86,77.091,-0.0187028,17.4242,0.057659,0.0305159,0.000189648,77.091,
1,3.88,77.4395,-0.0180816,17.4253,0.0481667,0.0315735,0.000158353,77.4395,
1,3.9,77.788,-0.0174411,17.4264,0.0390666,0.0324452,0.000128356,77.788,
1,3.92,78.1366,-0.016785,17.4276,0.030367,0.0331388,9.96846e-05,78.1366,
1,3.94,78.4851,-0.0161167,17.4287,0.0220697,0.0336625,7.23434e-05,78.4851,
1,3.96,78.8337,-0.0154396,17.4298,0.0141762,0.0340243,4.63368e-05,78.8337,
1,3.98,79.1823,-0.0147568,17.4309,0.00668816,0.0342323,2.1669e-05,79.1823,
1,4,79.5309,-0.0140713,17.432,-0.000392837,0.0342945,-1.6543e-06,79.5309,
1,4.02,79.8796,-0.0133859,17.4331,-0.00706517,0.0342193,-2.36225e-05,79.8796,
1,4.04,80.2283,-0.0127034,17.4342,-0.0133272,0.0340147,-4.42305e-05,80.2283,
1,4.06,80.577,-0.0120261,17.4352,-0.0191774,0.0336889,-6.34739e-05,80.577,
1,4.08,80.9257,-0.0113565,17.4363,-0.024614,0.0332503,-8.13482e-05,80.9257,
1,4.1,81.2744,-0.0106968,17.4374,-0.0296355,0.0327071,-9.7849e-05,81.2744,
1,4.12,81.6232,-0.0100489,17.4385,-0.0342402,0.0320677,-0.000112972,81.6232,
1,4.14,81.9719,-0.00941468,17.4395,-0.0384266,0.0313403,-0.000126713,81.972,
1,4.16,82.3207,-0.00879582,17.4406,-0.0421947,0.0305334,-0.000139072,82.3208,
1,4.18,82.6696,-0.00819382,17.4417,-0.0455536,0.0296553,-0.000150081,82.6696,
1,4.2,83.0184,-0.00761003,17.4427,-0.0485151,0.0287139,-0.00015978,83.0184,
1,4.22,83.3673,-0.00704563,17.4438,-0.051091,0.0277172,-0.000168207,83.3673,
1,4.24,83.7162,-0.00650166,17.4448,-0.0532932,0.0266728,-0.000175404,83.7162,
1,4.26,84.0651,-0.00597899,17.4458,-0.0551336,0.0255879,-0.000181408,84.0651,
1,4.28,84.414,-0.00547836,17.4469,-0.056624,0.0244698,-0.000186262,84.414,
1,4.3,84.7629,-0.00500038,17.4479,-0.0577763,0.0233252,-0.000190003,84.763,
1,4.32,85.1119,-0.00454549,17.4489,-0.0586025,0.0221609,-0.000192673,85.1119,
1,4.34,85.4609,-0.00411403,17.4499,-0.0591144,0.0209832,-0.000194311,85.4609,
1,4.36,85.8099,-0.00370621,17.4509,-0.059324,0.0197983,-0.000194956,85.8099,
1,4.38,86.1589,-0.00332211,17.4519,-0.0592433,0.0186122,-0.00019465,86.1589,
1,4.4,86.508,-0.00296169,17.4529,-0.0588842,0.0174304,-0.000193431,86.508,
1,4.42,86.8571,-0.00262482,17.4539,-0.0582595,0.0162586,-0.000191342,86.8571,
1,4.44,87.2061,-0.00231125,17.4548,-0.0573847,0.0151017,-0.000188435,87.2061,
1,4.46,87.5552,-0.00202062,17.4558,-0.056276,0.0139648,-0.000184764,87.5553,
1,4.48,87.9044,-0.0017525,17.4568,-0.05495,0.0128521,-0.000180384,87.9044,
1,4.5,88.2535,-0.00150634,17.4577,-0.0534227,0.0117681,-0.000175347,88.2535,
1,4.52,88.6027,-0.00128156,17.4587,-0.0517106,0.0107165,-0.000169708,88.6027,
1,4.54,88.9519,-0.00107745,17.4596,-0.0498299,0.00970079,-0.000163521,88.9519,
1,4.56,89.3011,-0.000893262,17.4605,-0.0477971,0.00872428,-0.00015684,89.3011,
1,4.58,89.6503,-0.000728194,17.4615,-0.0456286,0.00778981,-0.000149717,89.6503,
1,4.6,89.9995,-0.000581372,17.4624,-0.0433406,0.00689994,-0.000142201,89.9995,
1,4.62,90.3488,-0.000451884,17.4633,-0.0409496,0.00605688,-0.000134348,90.3488,
1,4.64,90.6981,-0.000338772,17.4642,-0.038472,0.00526253,-0.000126212,90.6981,
1,4.66,91.0473,-0.000241047,17.465,-0.0359242,0.00451847,-0.000117846,91.0474,
1,4.68,91.3967,-0.00015769,17.4659,-0.0333228,0.00382592,-0.000109305,91.3967,
1,4.7,91.746,-8.7661e-05,17.4668,-0.0306845,0.0031858,-0.000100643,91.746,
1,4.72,92.0953,-2.99049e-05,17.4677,-0.0280262,0.00259867,-9.19176e-05,92.0953,
1,4.74,92.4447,1.66408e-05,17.4685,-0.0253648,0.00206477,-8.31822e-05,92.4447,
1,4.76,92.7941,5.30402e-05,17.4694,-0.022717,0.00158399,-7.44928e-05,92.7941,
1,4.78,93.1435,8.03517e-05,17.4702,-0.0200997,0.00115589,-6.59044e-05,93.1435,
1,4.8,93.4929,9.96218e-05,17.471,-0.0175299,0.000779687,-5.74727e-05,93.4929,
1,4.82,93.8423,0.000111878,17.4718,-0.0150243,0.000454266,-4.92527e-05,93.8423,
1,4.84,94.1917,0.000118121,17.4726,-0.0126,0.000178172,-4.13001e-05,94.1918,
1,4.86,94.5412,0.000119322,17.4734,-0.0102739,-5.03897e-05,-3.367e-05,94.5412,
1,4.88,94.8907,0.000116409,17.4742,-0.00806278,-0.00023355,-2.6418e-05,94.8907,
1,4.9,95.2402,0.000110266,17.475,-0.00598369,-0.000373781,-1.95994e-05,95.2402,
1,4.92,95.5897,0.000101725,17.4758,-0.00405354,-0.000473891,-1.32697e-05,95.5897,
1,4.94,95.9392,9.15568e-05,17.4766,-0.00228925,-0.000537028,-7.4842e-06,95.9392,
1,4.96,96.2887,8.0467e-05,17.4773,-0.000707649,-0.000566679,-2.29782e-06,96.2888,
1,4.98,96.6383,6.90875e-05,17.4781,0.000674447,-0.000566664,2.23444e-06,96.6383,
1,5,96.9879,5.79706e-05,17.4788,0.0018402,-0.000541143,6.05758e-06,96.9879,
1,5.02,97.3375,4.75819e-05,17.4795,0.00277278,-0.000494611,9.1166e-06,97.3375,
1,5.04,97.6871,3.82941e-05,17.4802,0.00345532,-0.000431899,1.13565e-05,97.6871,
1,5.06,98.0367,3.03795e-05,17.4809,0.00387097,-0.000358177,1.27222e-05,98.0367,
1,5.08,98.3863,2.40038e-05,17.4816,0.00400286,-0.000278952,1.31588e-05,98.3863,
1,5.1,98.7359,1.92192e-05,17.4823,0.00383413,-0.000200067,1.26111e-05,98.7359,
1,5.12,99.0856,1.59577e-05,17.483,0.00334789,-0.000127704,1.10241e-05,99.0856,
1,5.14,99.4353,1.40242e-05,17.4837,0.00252725,-6.83808e-05,8.34117e-06,99.4353,
1,5.16,99.7849,1.30899e-05,17.4844,0.00135533,-2.89554e-05,4.50416e-06,99.7849,
2,0,10,-3.5,17.5,-6.61407e-05,3.85304e-07,-2.2285e-07,10,
2,0.02,10.35,-3.49996,17.4967,0.640235,0.00661218,0.00209153,10.35,
2,0.04,10.6999,-3.49966,17.4934,1.1612,0.0248142,0.00379524,10.6999,
2,0.06,11.0497,-3.4989,17.4901,1.57627,0.0523542,0.00515429,11.0497,
2,0.08,11.3995,-3.49752,17.4869,1.89883,0.0872482,0.00621199,11.3995,
2,0.1,11.7492,-3.49537,17.4836,2.14227,0.12778,0.00701159,11.7492,
2,0.12,12.0988,-3.49238,17.4803,2.31989,0.1725,0.0075963,12.0988,
2,0.14,12.4484,-3.48845,17.4771,2.44499,0.220225,0.00800932,12.4484,
2,0.16,12.7979,-3.48355,17.4738,2.53082,0.270038,0.00829379,12.7979,
2,0.18,13.1473,-3.47764,17.4706,2.59058,0.321284,0.00849283,13.1473,
2,0.2,13.4967,-3.47069,17.4674,2.63747,0.373575,0.0086495,13.4967,
2,0.22,13.846,-3.46269,17.4642,2.68461,0.426785,0.00880679,13.846,
2,0.24,14.1953,-3.45362,17.4611,2.74511,0.481049,0.00900759,14.1953,
2,0.26,14.5445,-3.44344,17.4579,2.81898,0.536749,0.00925187,14.5445,
2,0.28,14.8936,-3.43214,17.4548,2.82275,0.593154,0.00926615,14.8936,
2,0.3,15.2427,-3.41971,17.4517,2.83317,0.649703,0.00930185,15.2427,
2,0.32,15.5917,-3.40615,17.4487,2.8485,0.706513,0.0093533,15.5917,
2,0.34,15.9406,-3.39145,17.4456,2.86706,0.763665,0.00941491,15.9406,
2,0.36,16.2895,-3.3756,17.4426,2.88712,0.821206,0.00948105,16.2895,
2,0.38,16.6383,-3.3586,17.4397,2.90699,0.879149,0.00954614,16.6383,
2,0.4,16.9871,-3.34043,17.4367,2.92497,0.937473,0.0096046,16.9871,
2,0.42,17.3358,-3.3211,17.4338,2.93937,0.996124,0.00965087,17.3358,
2,0.44,17.6844,-3.30059,17.431,2.9485,1.05501,0.00967944,17.6844,
2,0.46,18.033,-3.2789,17.4281,2.95067,1.11402,0.0096848,18.033,
2,0.48,18.3816,-3.25603,17.4253,2.94421,1.17298,0.00966148,18.3816,
2,0.5,18.7301,-3.23198,17.4226,2.92743,1.23172,0.00960405,18.7301,
2,0.52,19.0785,-3.20676,17.4198,2.90452,1.29001,0.0095262,19.0785,
2,0.54,19.4268,-3.18038,17.4171,2.89556,1.34802,0.00949365,19.4268,
2,0.56,19.7752,-3.15284,17.4145,2.88451,1.40582,0.0094539,19.7752,
2,0.58,20.1234,-3.12415,17.4119,2.87105,1.46338,0.0094059,20.1234,
2,0.6,20.4716,-3.09431,17.4093,2.85483,1.52064,0.00934862,20.4716,
2,0.62,20.8198,-3.06333,17.4068,2.83555,1.57755,0.00928104,20.8198,
2,0.64,21.1679,-3.03121,17.4043,2.81287,1.63404,0.00920213,21.1679,
2,0.66,21.516,-2.99797,17.4019,2.78647,1.69004,0.00911087,21.516,
2,0.68,21.864,-2.96361,17.3995,2.75602,1.74548,0.00900626,21.864,
2,0.7,22.212,-2.92815,17.3972,2.7212,1.80026,0.00888729,22.212,
2,0.72,22.5599,-2.89161,17.3949,2.68169,1.85429,0.00875299,22.5599,
2,0.74,22.9078,-2.85399,17.3927,2.63716,1.90749,0.00860235,22.9078,
2,0.76,23.2556,-2.81531,17.3905,2.58729,1.95974,0.00843441,23.2556,
2,0.78,23.6034,-2.7756,17.3883,2.54369,2.01098,0.00828687,23.6034,
2,0.8,23.9511,-2.73488,17.3862,2.54035,2.06178,0.00826977,23.9511,
2,0.82,24.2988,-2.69313,17.3841,2.554,2.1127,0.00830734,24.2988,
2,0.84,24.6465,-2.65037,17.3821,2.57843,2.16402,0.00837934,24.6465,
2,0.86,24.9941,-2.60657,17.3802,2.60745,2.21587,0.00846565,24.9941,
2,0.88,25.3417,-2.56173,17.3782,2.63488,2.2683,0.00854625,25.3417,
2,0.9,25.6892,-2.51583,17.3764,2.65454,2.32122,0.00860125,25.6892,
2,0.92,26.0367,-2.46888,17.3745,2.66028,2.37439,0.00861091,26.0367,
2,0.94,26.3842,-2.42086,17.3728,2.64595,2.42749,0.00855561,26.3842,
2,0.96,26.7317,-2.37178,17.371,2.60541,2.48006,0.00841592,26.7317,
2,0.98,27.0791,-2.32166,17.3694,2.53251,2.53149,0.00817251,27.0791,
2,1,27.4264,-2.27053,17.3677,2.42113,2.5811,0.00780621,27.4264,
2,1.02,27.7738,-2.21844,17.3662,2.26515,2.62804,0.00729794,27.7738,
2,1.04,28.1211,-2.16544,17.3646,2.07949,2.67144,0.006696,28.1211,
2,1.06,28.4684,-2.1116,17.3631,1.90305,2.71129,0.00612506,28.4684,
2,1.08,28.8156,-2.05701,17.3617,1.70902,2.74744,0.00549926,28.8156,
2,1.1,29.1628,-2.00173,17.3603,1.49859,2.77955,0.00482239,29.1628,
2,1.12,29.51,-1.94586,17.3589,1.27292,2.80728,0.00409819,29.51,
2,1.14,29.8572,-1.88947,17.3576,1.03318,2.83037,0.00333029,29.8572,
2,1.16,30.2043,-1.83267,17.3564,0.78055,2.84853,0.00252225,30.2043,
2,1.18,30.5514,-1.77556,17.3551,0.516188,2.86151,0.00167756,30.5514,
2,1.2,30.8985,-1.71825,17.354,0.241261,2.8691,0.000799625,30.8985,
2,1.22,31.2456,-1.66084,17.3528,-0.0430656,2.8711,-0.00010821,31.2456,
2,1.24,31.5926,-1.60344,17.3518,-0.335631,2.86733,-0.00104265,31.5926,
2,1.26,31.9397,-1.54618,17.3507,-0.635274,2.85763,-0.00200046,31.9397,
2,1.28,32.2867,-1.48918,17.3497,-0.940835,2.84188,-0.00297841,32.2867,
2,1.3,32.6337,-1.43255,17.3488,-1.304,2.81975,-0.00414217,32.6337,
2,1.32,32.9806,-1.37644,17.3479,-1.69246,2.78964,-0.00538963,32.9806,
2,1.34,33.3276,-1.32101,17.347,-2.00097,2.75258,-0.0063846,33.3276,
2,1.36,33.6745,-1.26638,17.3462,-2.2386,2.71008,-0.00715545,33.6745,
2,1.38,34.0214,-1.21264,17.3454,-2.41438,2.66345,-0.00773036,34.0214,
2,1.4,34.3683,-1.15986,17.3446,-2.53737,2.61385,-0.00813748,34.3683,
2,1.42,34.7152,-1.1081,17.3439,-2.61659,2.56225,-0.00840501,34.7152,
2,1.44,35.0621,-1.05738,17.3433,-2.66108,2.50942,-0.00856126,35.0621,
2,1.46,35.4089,-1.00772,17.3426,-2.67985,2.45598,-0.00863476,35.4089,
2,1.48,35.7558,-0.959139,17.3421,-2.6819,2.40234,-0.00865416,35.7558,
2,1.5,36.1026,-0.911628,17.3415,-2.67626,2.34875,-0.00864836,36.1026,
2,1.52,36.4494,-0.865188,17.341,-2.67192,2.29528,-0.0086464,36.4494,
2,1.54,36.7962,-0.819817,17.3405,-2.67788,2.24181,-0.00867751,36.7963,
2,1.56,37.1431,-0.775518,17.3401,-2.70496,2.18803,-0.00877704,37.1431,
2,1.58,37.4899,-0.732301,17.3397,-2.7352,2.13361,-0.00888686,37.4899,
2,1.6,37.8366,-0.690177,17.3394,-2.75707,2.07867,-0.00896942,37.8366,
2,1.62,38.1834,-0.649156,17.339,-2.77161,2.02337,-0.00902803,38.1834,
2,1.64,38.5302,-0.609243,17.3388,-2.77988,1.96785,-0.00906599,38.5302,
2,1.66,38.877,-0.570443,17.3385,-2.78293,1.91221,-0.00908666,38.877,
2,1.68,39.2237,-0.532755,17.3383,-2.78182,1.85656,-0.00909338,39.2237,
2,1.7,39.5705,-0.49618,17.3381,-2.77759,1.80096,-0.00908955,39.5705,
2,1.72,39.9173,-0.460716,17.338,-2.77129,1.74547,-0.00907857,39.9173,
2,1.74,40.264,-0.42636,17.3379,-2.76398,1.69012,-0.00906386,40.264,
2,1.76,40.6108,-0.39311,17.3378,-2.7567,1.63491,-0.00904885,40.6108,
2,1.78,40.9575,-0.360963,17.3378,-2.75051,1.57984,-0.009037,40.9575,
2,1.8,41.3043,-0.329916,17.3377,-2.74645,1.52488,-0.00903179,41.3043,
2,1.82,41.6511,-0.299967,17.3378,-2.74068,1.46998,-0.00902056,41.6511,
2,1.84,41.9978,-0.271115,17.3378,-2.72732,1.4153,-0.00898397,41.9978,
2,1.86,42.3446,-0.243353,17.3379,-2.71125,1.36091,-0.00893799,42.3446,
2,1.88,42.6913,-0.216676,17.338,-2.69302,1.30686,-0.00888445,42.6913,
2,1.9,43.0381,-0.191076,17.3382,-2.6732,1.2532,-0.00882522,43.0381,
2,1.92,43.3849,-0.166546,17.3383,-2.65235,1.19994,-0.00876214,43.3849,
2,1.94,43.7316,-0.143076,17.3385,-2.63103,1.14711,-0.00869709,43.7316,
2,1.96,44.0784,-0.120658,17.3388,-2.6098,1.0947,-0.00863193,44.0784,
2,1.98,44.4252,-0.099285,17.339,-2.58923,1.04271,-0.00856855,44.4252,
2,2,44.772,-0.0789473,17.3393,-2.56989,0.991123,-0.00850882,44.772,
2,2.02,45.1187,-0.0596377,17.3396,-2.55233,0.939904,-0.00845463,45.1187,
2,2.04,45.4655,-0.041349,17.3399,-2.53712,0.889014,-0.00840787,45.4655,
2,2.06,45.8123,-0.0240753,17.3403,-2.52482,0.8384,-0.00837044,45.8123,
2,2.08,46.1592,-0.00781149,17.3407,-2.50888,0.788029,-0.00832064,46.1592,
2,2.1,46.506,0.00744907,17.3411,-2.48091,0.73812,-0.00823062,46.506,
2,2.12,46.8528,0.0217175,17.3415,-2.4469,0.688833,-0.0081202,46.8528,
2,2.14,47.1996,0.0350073,17.342,-2.40723,0.640282,-0.00799071,47.1996,
2,2.16,47.5465,0.0473344,17.3425,-2.36233,0.592578,-0.00784347,47.5465,
2,2.18,47.8933,0.0587167,17.343,-2.31257,0.545822,-0.00767983,47.8933,
2,2.2,48.2402,0.0691742,17.3435,-2.25838,0.500105,-0.00750114,48.2402,
2,2.22,48.5871,0.0787284,17.344,-2.20015,0.455513,-0.00730876,48.5871,
2,2.24,48.934,0.0874027,17.3446,-2.13828,0.412123,-0.00710404,48.934,
2,2.26,49.2809,0.0952218,17.3452,-2.07318,0.370004,-0.00688833,49.2809,
2,2.28,49.6278,0.102212,17.3458,-2.00524,0.329215,-0.006663,49.6278,
2,2.3,49.9747,0.1084,17.3464,-1.93487,0.28981,-0.00642942,49.9747,
2,2.32,50.3216,0.113814,17.347,-1.86248,0.251834,-0.00618893,50.3216,
2,2.34,50.6686,0.118483,17.3477,-1.78845,0.215322,-0.0059429,50.6686,
2,2.36,51.0155,0.122437,17.3483,-1.71313,0.180304,-0.00569242,51.0155,
2,2.38,51.3625,0.125705,17.349,-1.63674,0.146804,-0.00543834,51.3625,
2,2.4,51.7095,0.128319,17.3497,-1.55954,0.11484,-0.00518147,51.7095,
2,2.42,52.0565,0.130309,17.3504,-1.48176,0.0844264,-0.00492264,52.0565,
2,2.44,52.4035,0.131706,17.3512,-1.40364,0.055572,-0.00466266,52.4035,
2,2.46,52.7505,0.132542,17.3519,-1.32544,0.0282812,-0.00440236,52.7505,
2,2.48,53.0976,0.132848,17.3527,-1.24737,0.00255358,-0.00414256,53.0976,
2,2.5,53.4446,0.132655,17.3535,-1.1697,-0.0216164,-0.00388407,53.4446,
2,2.52,53.7917,0.131994,17.3543,-1.09267,-0.0442388,-0.00362771,53.7917,
2,2.54,54.1388,0.130896,17.3551,-1.0165,-0.0653289,-0.00337429,54.1388,
2,2.56,54.4859,0.129391,17.3559,-0.941459,-0.0849065,-0.00312463,54.4859,
2,2.58,54.833,0.127509,17.3567,-0.867774,-0.102996,-0.00287953,54.8331,
2,2.6,55.1802,0.125281,17.3576,-0.795689,-0.119628,-0.00263979,55.1802,
2,2.62,55.5274,0.122734,17.3584,-0.725354,-0.134836,-0.00240593,55.5274,
2,2.64,55.8745,0.119896,17.3593,-0.656841,-0.148654,-0.00217817,55.8745,
2,2.66,56.2217,0.116796,17.3602,-0.590216,-0.161122,-0.00195674,56.2217,
2,2.68,56.5689,0.11346,17.3611,-0.525544,-0.172276,-0.00174185,56.5689,
2,2.7,56.9162,0.109914,17.362,-0.462892,-0.182157,-0.00153372,56.9162,
2,2.72,57.2634,0.106182,17.3629,-0.402328,-0.190806,-0.00133258,57.2634,
2,2.74,57.6107,0.10229,17.3638,-0.343917,-0.198264,-0.00113864,57.6107,
2,2.76,57.958,0.0982593,17.3648,-0.287728,-0.204577,-0.000952124,57.958,
2,2.78,58.3053,0.0941138,17.3657,-0.233825,-0.209789,-0.000773251,58.3053,
2,2.8,58.6526,0.0898747,17.3667,-0.182278,-0.213946,-0.000602238,58.6526,
2,2.82,58.9999,0.0855627,17.3676,-0.133152,-0.217096,-0.000439306,58.9999,
2,2.84,59.3473,0.0811973,17.3686,-0.0865148,-0.219289,-0.000284675,59.3473,
2,2.86,59.6947,0.0767972,17.3696,-0.0424309,-0.220574,-0.000138551,59.6947,
2,2.88,60.0421,0.07238,17.3705,-0.000906702,-0.221003,-9.4651e-07,60.0421,
2,2.9,60.3895,0.0679624,17.3715,0.0381003,-0.220627,0.000128282,60.3895,
2,2.92,60.7369,0.06356,17.3725,0.074634,-0.219495,0.000249285,60.7369,
2,2.94,61.0844,0.0591873,17.3736,0.108738,-0.217658,0.000362211,61.0844,
2,2.96,61.4319,0.0548581,17.3746,0.140458,-0.215162,0.000467207,61.4319,
2,2.98,61.7794,0.0505849,17.3756,0.169836,-0.212055,0.000564424,61.7794,
2,3,62.1269,0.0463796,17.3766,0.196917,-0.208384,0.000654009,62.1269,
2,3.02,62.4745,0.042253,17.3777,0.221744,-0.204193,0.000736112,62.4745,
2,3.04,62.822,0.0382151,17.3787,0.244363,-0.199529,0.000810879,62.822,
2,3.06,63.1696,0.0342748,17.3797,0.264817,-0.194433,0.000878461,63.1696,
2,3.08,63.5172,0.0304403,17.3808,0.28315,-0.18895,0.000939004,63.5172,
2,3.1,63.8648,0.0267191,17.3819,0.299407,-0.183121,0.000992659,63.8648,
2,3.12,64.2125,0.0231175,17.3829,0.313633,-0.176987,0.00103958,64.2125,
2,3.14,64.5602,0.0196414,17.384,0.325892,-0.170589,0.00107997,64.5602,
2,3.16,64.9078,0.0162955,17.3851,0.336265,-0.163964,0.00111412,64.9078,
2,3.18,65.2556,0.013084,17.3861,0.344832,-0.15715,0.00114228,65.2556,
2,3.2,65.6033,0.0100105,17.3872,0.351672,-0.150182,0.00116472,65.6033,
2,3.22,65.951,0.00707755,17.3883,0.356866,-0.143094,0.0011817,65.951,
2,3.24,66.2988,0.0042873,17.3894,0.360494,-0.135918,0.0011935,66.2988,
2,3.26,66.6466,0.00164121,17.3905,0.362637,-0.128684,0.00120038,66.6466,
2,3.28,66.9944,-0.000859884,17.3916,0.363374,-0.121422,0.00120261,66.9944,
2,3.3,67.3423,-0.00321567,17.3927,0.362786,-0.114158,0.00120045,67.3423,
2,3.32,67.6901,-0.00542638,17.3938,0.360954,-0.106919,0.00119418,67.6902,
2,3.34,68.038,-0.00749275,17.3949,0.357958,-0.0997279,0.00118405,68.038,
2,3.36,68.3859,-0.00941597,17.396,0.353879,-0.0926078,0.00117035,68.3859,
2,3.38,68.7339,-0.0111977,17.3972,0.348797,-0.0855795,0.00115333,68.7339,
2,3.4,69.0818,-0.0128399,17.3983,0.342783,-0.0786622,0.00113324,69.0818,
2,3.42,69.4298,-0.014345,17.3994,0.335905,-0.0718739,0.00111029,69.4298,
2,3.44,69.7778,-0.0157158,17.4005,0.328229,-0.0652313,0.00108471,69.7778,
2,3.46,70.1258,-0.0169553,17.4016,0.319822,-0.0587496,0.00105673,70.1258,
2,3.48,70.4739,-0.018067,17.4028,0.31075,-0.0524429,0.00102657,70.4739,
2,3.5,70.8219,-0.0190543,17.4039,0.301082,-0.0463236,0.000994447,70.8219,
2,3.52,71.17,-0.0199212,17.405,0.290883,-0.0404031,0.000960587,71.17,
2,3.54,71.5181,-0.0206718,17.4062,0.280221,-0.0346914,0.000925211,71.5181,
2,3.56,71.8663,-0.0213103,17.4073,0.269163,-0.0291969,0.000888542,71.8663,
2,3.58,72.2144,-0.0218412,17.4084,0.257777,-0.023927,0.000850801,72.2144,
2,3.6,72.5626,-0.022269,17.4095,0.246128,-0.0188876,0.00081221,72.5626,
2,3.62,72.9108,-0.0225983,17.4107,0.234286,-0.0140832,0.000772993,72.9108,
2,3.64,73.259,-0.0228339,17.4118,0.222314,-0.00951701,0.000733363,73.259,
2,3.66,73.6073,-0.0229806,17.4129,0.210259,-0.00519118,0.000693472,73.6073,
2,3.68,73.9556,-0.0230431,17.4141,0.198155,-0.00110699,0.000653436,73.9556,
2,3.7,74.3038,-0.0230265,17.4152,0.186039,0.00273494,0.000613371,74.3039,
2,3.72,74.6522,-0.0229354,17.4163,0.173945,0.00633471,0.000573393,74.6522,
2,3.74,75.0005,-0.0227747,17.4175,0.161909,0.00969313,0.000533618,75.0005,
2,3.76,75.3489,-0.0225492,17.4186,0.149966,0.0128117,0.000494163,75.3489,
2,3.78,75.6972,-0.0222638,17.4197,0.138152,0.0156926,0.000455145,75.6972,
2,3.8,76.0457,-0.0219231,17.4209,0.126503,0.0183389,0.000416679,76.0457,
2,3.82,76.3941,-0.0215318,17.422,0.115052,0.0207541,0.000378882,76.3941,
2,3.84,76.7425,-0.0210944,17.4231,0.103837,0.0229426,0.00034187,76.7425,
2,3.86,77.091,-0.0206155,17.4242,0.0928931,0.0249094,0.000305761,77.091,
2,3.88,77.4395,-0.0200995,17.4253,0.0822553,0.0266603,0.00027067,77.4395,
2,3.9,77.788,-0.0195505,17.4264,0.0719568,0.0282019,0.000236705,77.788,
2,3.92,78.1366,-0.0189728,17.4276,0.0620125,0.029541,0.000203915,78.1366,
2,3.94,78.4851,-0.0183702,17.4287,0.0524294,0.0306848,0.000172321,78.4851,
2,3.96,78.8337,-0.0177466,17.4298,0.0432147,0.0316406,0.000141946,78.8337,
2,3.98,79.1823,-0.0171058,17.4309,0.0343754,0.0324159,0.000112813,79.1823,
2,4,79.5309,-0.0164512,17.432,0.0259188,0.0330182,8.49459e-05,79.5309,
2,4.02,79.8796,-0.0157862,17.4331,0.017852,0.0334552,5.83729e-05,79.8796,
2,4.04,80.2283,-0.015114,17.4342,0.010182,0.0337349,3.31177e-05,80.2283,
2,4.06,80.577,-0.0144378,17.4352,0.00291616,0.0338652,9.20289e-06,80.577,
2,4.08,80.9257,-0.0137603,17.4363,-0.00393849,0.0338543,-1.33489e-05,80.9257,
2,4.1,81.2744,-0.0130845,17.4374,-0.0103747,0.0337104,-3.45149e-05,81.2744,
2,4.12,81.6232,-0.0124127,17.4385,-0.0163854,0.0334421,-5.42726e-05,81.6232,
2,4.14,81.9719,-0.0117476,17.4395,-0.0219634,0.0330579,-7.25993e-05,81.972,
2,4.16,82.3207,-0.0110911,17.4406,-0.0271036,0.0325665,-8.94794e-05,82.3208,
2,4.18,82.6696,-0.0104456,17.4417,-0.0318121,0.0319766,-0.000104934,82.6696,
2,4.2,83.0184,-0.00981267,17.4427,-0.0360986,0.0312968,-0.000118995,83.0184,
2,4.22,83.3673,-0.00919422,17.4438,-0.0399726,0.0305354,-0.000131695,83.3673,
2,4.24,83.7162,-0.00859175,17.4448,-0.0434438,0.0297006,-0.000143068,83.7162,
2,4.26,84.0651,-0.00800663,17.4458,-0.0465217,0.0288003,-0.000153144,84.0651,
2,4.28,84.414,-0.00744012,17.4469,-0.0492161,0.0278423,-0.000161958,84.414,
2,4.3,84.7629,-0.00689328,17.4479,-0.0515366,0.0268342,-0.00016954,84.763,
2,4.32,85.1119,-0.00636704,17.4489,-0.0534929,0.0257833,-0.000175925,85.1119,
2,4.34,85.4609,-0.00586218,17.4499,-0.0550946,0.0246968,-0.000181144,85.4609,
2,4.36,85.8099,-0.00537936,17.4509,-0.0563514,0.0235818,-0.000185231,85.8099,
2,4.38,86.1589,-0.00491906,17.4519,-0.0572731,0.022445,-0.000188216,86.1589,
2,4.4,86.508,-0.00448166,17.4529,-0.0578693,0.021293,-0.000190135,86.508,
2,4.42,86.8571,-0.00406739,17.4539,-0.0581509,0.0201323,-0.000191021,86.8571,
2,4.44,87.2061,-0.00367638,17.4548,-0.0581332,0.018969,-0.000190927,87.2061,
2,4.46,87.5552,-0.00330861,17.4558,-0.0578323,0.0178089,-0.000189907,87.5553,
2,4.48,87.9044,-0.00296397,17.4568,-0.0572645,0.0166575,-0.000188013,87.9044,
2,4.5,88.2535,-0.00264222,17.4577,-0.056446,0.01552,-0.0001853,88.2535,
2,4.52,88.6027,-0.00234304,17.4587,-0.0553931,0.0144012,-0.000181822,88.6027,
2,4.54,88.9519,-0.00206602,17.4596,-0.0541221,0.0133057,-0.000177632,88.9519,
2,4.56,89.3011,-0.00181063,17.4605,-0.0526492,0.0122377,-0.000172786,89.3011,
2,4.58,89.6503,-0.0015763,17.4615,-0.0509908,0.011201,-0.000167333,89.6503,
2,4.6,89.9995,-0.00136236,17.4624,-0.0491632,0.0101992,-0.000161324,89.9995,
2,4.62,90.3488,-0.00116808,17.4633,-0.0471828,0.00923546,-0.000154814,90.3488,
2,4.64,90.6981,-0.000992671,17.4642,-0.0450658,0.00831276,-0.000147857,90.6981,
2,4.66,91.0473,-0.000835281,17.465,-0.0428288,0.00743362,-0.000140506,91.0474,
2,4.68,91.3967,-0.00069502,17.4659,-0.0404883,0.0066003,-0.000132816,91.3967,
2,4.7,91.746,-0.000570951,17.4668,-0.0380618,0.00581467,-0.000124846,91.746,
2,4.72,92.0953,-0.000462105,17.4677,-0.0355671,0.00507828,-0.000116652,92.0953,
2,4.74,92.4447,-0.000367484,17.4685,-0.0330217,0.00439232,-0.000108293,92.4447,
2,4.76,92.7941,-0.00028607,17.4694,-0.0304434,0.00375763,-9.98276e-05,92.7941,
2,4.78,93.1435,-0.000216834,17.4702,-0.0278498,0.00317469,-9.13131e-05,93.1435,
2,4.8,93.4929,-0.000158737,17.471,-0.0252586,0.00264362,-8.28077e-05,93.4929,
2,4.82,93.8423,-0.000110745,17.4718,-0.0226876,0.00216421,-7.43696e-05,93.8423,
2,4.84,94.1917,-7.18283e-05,17.4726,-0.0201545,0.00173586,-6.60568e-05,94.1918,
2,4.86,94.5412,-4.09757e-05,17.4734,-0.017677,0.00135765,-5.79276e-05,94.5412,
2,4.88,94.8907,-1.71964e-05,17.4742,-0.0152729,0.00102829,-5.004e-05,94.8907,
2,4.9,95.2402,4.70716e-07,17.475,-0.0129599,0.000746131,-4.24522e-05,95.2402,
2,4.92,95.5897,1.29503e-05,17.4758,-0.0107558,0.000509171,-3.52224e-05,95.5897,
2,4.94,95.9392,2.11233e-05,17.4766,-0.00867837,0.000315056,-2.84087e-05,95.9392,
2,4.96,96.2887,2.58201e-05,17.4773,-0.00674542,0.000161073,-2.20693e-05,96.2888,
2,4.98,96.6383,2.78134e-05,17.4781,-0.00497473,4.41572e-05,-1.62625e-05,96.6383,
2,5,96.9879,2.78108e-05,17.4788,-0.0033841,-3.91163e-05,-1.10463e-05,96.9879,
2,5.02,97.3375,2.64479e-05,17.4795,-0.00199134,-9.25261e-05,-6.47891e-06,97.3375,
2,5.04,97.6871,2.42813e-05,17.4802,-0.000814266,-0.000120208,-2.61864e-06,97.6871,
2,5.06,98.0367,2.17813e-05,17.4809,0.000129297,-0.000126654,4.76344e-07,98.0367,
2,5.08,98.3863,1.93245e-05,17.4816,0.00082151,-0.000116712,2.7478e-06,98.3863,
2,5.1,98.7359,1.71874e-05,17.4823,0.00124453,-9.55877e-05,4.13747e-06,98.7359,
2,5.12,99.0856,1.55386e-05,17.483,0.0013805,-6.88441e-05,4.5871e-06,99.0856,
2,5.14,99.4353,1.44317e-05,17.4837,0.00121157,-4.24003e-05,4.03689e-06,99.4353,
2,5.16,99.7849,1.37988e-05,17.4844,0.000719869,-2.2533e-05,2.42543e-06,99.7849,
3,0,10,-3.5,17.5,-7.51847e-05,4.66429e-07,-2.52379e-07,10,
3,0.02,10.35,-3.49995,17.4967,0.716301,0.00742604,0.00234002,10.35,
3,0.04,10.6999,-3.49962,17.4934,1.28356,0.0276584,0.00419517,10.6999,
3,0.06,11.0497,-3.49878,17.4901,1.71942,0.0578925,0.0056224,11.0497,
3,0.08,11.3995,-3.49725,17.4869,2.04154,0.0956769,0.00667885,11.3995,
3,0.1,11.7492,-3.49491,17.4836,2.26754,0.138913,0.0074216,11.7492,
3,0.12,12.0988,-3.49167,17.4803,2.41498,0.185855,0.00790767,12.0988,
3,0.14,12.4484,-3.48746,17.4771,2.50138,0.235105,0.00819406,12.4484,
3,0.16,12.7979,-3.48226,17.4738,2.5442,0.285619,0.00833772,12.7979,
3,0.18,13.1473,-3.47604,17.4706,2.56087,0.336699,0.00839556,13.1473,
3,0.2,13.4967,-3.46879,17.4674,2.56875,0.387995,0.00842439,13.4967,
3,0.22,13.846,-3.46051,17.4642,2.58516,0.439506,0.00848092,13.846,
3,0.24,14.1953,-3.4512,17.4611,2.62738,0.491574,0.00862174,14.1953,
3,0.26,14.5445,-3.44084,17.4579,2.69536,0.544866,0.00884669,14.5445,
3,0.28,14.8936,-3.42941,17.4548,2.67546,0.598554,0.00878342,14.8936,
3,0.3,15.2427,-3.4169,17.4517,2.66658,0.651958,0.00875597,15.2427,
3,0.32,15.5917,-3.40333,17.4487,2.66658,0.705276,0.00875728,15.5917,
3,0.34,15.9406,-3.38869,17.4456,2.67331,0.758666,0.00878033,15.9406,
3,0.36,16.2895,-3.37298,17.4426,2.68462,0.812239,0.00881807,16.2895,
3,0.38,16.6383,-3.3562,17.4397,2.69839,0.866067,0.00886352,16.6383,
3,0.4,16.9871,-3.33834,17.4367,2.71249,0.920177,0.00890967,16.9871,
3,0.42,17.3358,-3.31939,17.4338,2.72478,0.974555,0.00894958,17.3358,
3,0.44,17.6844,-3.29935,17.431,2.73317,1.02914,0.00897629,17.6844,
3,0.46,18.033,-3.27822,17.4281,2.73552,1.08384,0.0089829,18.033,
3,0.48,18.3816,-3.256,17.4253,2.72974,1.13851,0.00896253,18.3816,
3,0.5,18.7301,-3.23269,17.4226,2.71372,1.19296,0.00890834,18.7301,
3,0.52,19.0785,-3.20829,17.4198,2.6938,1.24699,0.00884111,19.0785,
3,0.54,19.4268,-3.18281,17.4171,2.695,1.30089,0.00884266,19.4268,
3,0.56,19.7752,-3.15625,17.4145,2.69231,1.35477,0.00883111,19.7752,
3,0.58,20.1234,-3.12862,17.4119,2.68626,1.40856,0.00880828,20.1234,
3,0.6,20.4716,-3.09991,17.4093,2.67742,1.4622,0.00877601,20.4716,
3,0.62,20.8198,-3.07013,17.4068,2.66634,1.51564,0.00873615,20.8198,
3,0.64,21.1679,-3.03928,17.4043,2.65356,1.56884,0.0086905,21.1679,
3,0.66,21.516,-3.00738,17.4019,2.63965,1.62178,0.00864087,21.516,
3,0.68,21.864,-2.97442,17.3995,2.62515,1.67442,0.00858909,21.864,
3,0.7,22.212,-2.9404,17.3972,2.6106,1.72678,0.00853693,22.212,
3,0.72,22.5599,-2.90535,17.3949,2.59656,1.77885,0.00848618,22.5599,
3,0.74,22.9078,-2.86925,17.3927,2.58357,1.83065,0.00843863,22.9078,
3,0.76,23.2556,-2.83212,17.3905,2.57217,1.88221,0.00839603,23.2556,
3,0.78,23.6034,-2.79396,17.3883,2.55131,1.93352,0.00832249,23.6034,
3,0.8,23.9511,-2.75479,17.3862,2.52025,1.98419,0.00821576,23.9511,
3,0.82,24.2988,-2.7146,17.3841,2.51041,2.03447,0.00817771,24.2988,
3,0.84,24.6465,-2.67341,17.3821,2.51647,2.08471,0.00819096,24.6465,
3,0.86,24.9941,-2.63121,17.3802,2.53315,2.1352,0.00823824,24.9941,
3,0.88,25.3417,-2.588,17.3782,2.55518,2.18608,0.00830237,25.3417,
3,0.9,25.6892,-2.54376,17.3764,2.57729,2.23741,0.00836627,25.6892,
3,0.92,26.0367,-2.4985,17.3745,2.59422,2.28913,0.00841294,26.0367,
3,0.94,26.3842,-2.4522,17.3728,2.60071,2.3411,0.00842552,26.3842,
3,0.96,26.7317,-2.40485,17.371,2.59153,2.39306,0.00838726,26.7317,
3,0.98,27.0791,-2.35648,17.3694,2.56144,2.44463,0.00828152,27.0791,
3,1,27.4264,-2.30707,17.3677,2.5052,2.49534,0.0080918,27.4264,
3,1.02,27.7738,-2.25667,17.3662,2.41759,2.54463,0.0078017,27.7738,
3,1.04,28.1211,-2.2053,17.3646,2.2972,2.59181,0.00740711,28.1211,
3,1.06,28.4684,-2.15302,17.3631,2.15393,2.63637,0.0069402,28.4684,
3,1.08,28.8156,-2.09987,17.3617,1.98633,2.67781,0.00639656,28.8156,
3,1.1,29.1628,-2.04593,17.3603,1.79578,2.71567,0.00578079,29.1628,
3,1.12,29.51,-1.99127,17.3589,1.58363,2.7495,0.00509739,29.51,
3,1.14,29.8572,-1.93598,17.3576,1.35126,2.77888,0.00435075,29.8572,
3,1.16,30.2043,-1.88015,17.3564,1.10002,2.80342,0.00354518,30.2043,
3,1.18,30.5514,-1.82388,17.3551,0.831278,2.82276,0.00268486,30.5514,
3,1.2,30.8985,-1.76727,17.354,0.546388,2.83656,0.00177388,30.8985,
3,1.22,31.2456,-1.71045,17.3528,0.246706,2.84452,0.000816224,31.2456,
3,1.24,31.5926,-1.65353,17.3518,-0.066415,2.84634,-0.000184223,31.5926,
3,1.26,31.9397,-1.59664,17.3507,-0.391623,2.84178,-0.00122365,31.9397,
3,1.28,32.2867,-1.53991,17.3497,-0.727569,2.83061,-0.00229832,32.2867,
3,1.3,32.6337,-1.48346,17.3488,-1.13913,2.81235,-0.0036162,32.6337,
3,1.32,32.9806,-1.42748,17.3479,-1.58609,2.78493,-0.00505015,32.9806,
3,1.34,33.3276,-1.37212,17.347,-1.93644,2.74955,-0.00617852,33.3276,
3,1.36,33.6745,-1.31753,17.3462,-2.20125,2.70804,-0.00703613,33.6745,
3,1.38,34.0214,-1.26383,17.3454,-2.39159,2.662,-0.0076575,34.0214,
3,1.4,34.3683,-1.21108,17.3446,-2.51851,2.6128,-0.00807709,34.3683,
3,1.42,34.7152,-1.15933,17.3439,-2.59306,2.5616,-0.0083294,34.7152,
3,1.44,35.0621,-1.10862,17.3433,-2.62627,2.50935,-0.0084491,35.0621,
3,1.46,35.4089,-1.05896,17.3426,-2.62918,2.45676,-0.00847107,35.4089,
3,1.48,35.7558,-1.01035,17.3421,-2.61279,2.40431,-0.00843042,35.7558,
3,1.5,36.1026,-0.962782,17.3415,-2.58813,2.3523,-0.00836249,36.1026,
3,1.52,36.4494,-0.916252,17.341,-2.56621,2.30077,-0.00830283,36.4494,
3,1.54,36.7962,-0.870749,17.3405,-2.55801,2.24956,-0.00828721,36.7963,
3,1.56,37.1431,-0.82627,17.3401,-2.57911,2.19826,-0.0083664,37.1431,
3,1.58,37.4899,-0.782823,17.3397,-2.60842,2.14637,-0.00847227,37.4899,
3,1.6,37.8366,-0.740418,17.3394,-2.62853,2.09398,-0.00854823,37.8366,
3,1.62,38.1834,-0.699065,17.339,-2.64081,2.04128,-0.00859858,38.1834,
3,1.64,38.5302,-0.658768,17.3388,-2.64661,1.9884,-0.00862764,38.5302,
3,1.66,38.877,-0.61953,17.3385,-2.64731,1.93545,-0.00863976,38.877,
3,1.68,39.2237,-0.58135,17.3383,-2.64425,1.88253,-0.00863933,39.2237,
3,1.7,39.5705,-0.544228,17.3381,-2.63879,1.82969,-0.00863073,39.5705,
3,1.72,39.9173,-0.508162,17.338,-2.63231,1.77698,-0.00861841,39.9173,
3,1.74,40.264,-0.473148,17.3379,-2.62615,1.7244,-0.0086068,40.264,
3,1.76,40.6108,-0.439185,17.3378,-2.62168,1.67193,-0.00860036,40.6108,
3,1.78,40.9575,-0.406271,17.3378,-2.62025,1.61951,-0.00860359,40.9575,
3,1.8,41.3043,-0.374405,17.3377,-2.62323,1.56709,-0.00862099,41.3043,
3,1.82,41.6511,-0.343588,17.3378,-2.62425,1.51458,-0.00863169,41.6511,
3,1.84,41.9978,-0.313821,17.3378,-2.61618,1.46217,-0.00861215,41.9978,
3,1.86,42.3446,-0.2851,17.3379,-2.60704,1.40994,-0.00858875,42.3446,
3,1.88,42.6913,-0.257422,17.338,-2.59709,1.3579,-0.00856233,42.6913,
3,1.9,43.0381,-0.230783,17.3382,-2.5866,1.30606,-0.00853374,43.0381,
3,1.92,43.3849,-0.205178,17.3383,-2.57582,1.25443,-0.00850384,43.3849,
3,1.94,43.7316,-0.180604,17.3385,-2.565,1.20303,-0.00847348,43.7316,
3,1.96,44.0784,-0.157056,17.3388,-2.55441,1.15183,-0.00844353,44.0784,
3,1.98,44.4252,-0.134529,17.339,-2.54431,1.10085,-0.00841486,44.4252,
3,2,44.772,-0.113021,17.3393,-2.53495,1.05005,-0.00838832,44.772,
3,2.02,45.1187,-0.0925258,17.3396,-2.52659,0.999441,-0.00836478,45.1187,
3,2.04,45.4655,-0.0730418,17.3399,-2.5195,0.948982,-0.00834512,45.4655,
3,2.06,45.8123,-0.0545657,17.3403,-2.51392,0.898651,-0.0083302,45.8123,
3,2.08,46.1592,-0.0370951,17.3407,-2.50396,0.848441,-0.00830048,46.1592,
3,2.1,46.506,-0.0206257,17.3411,-2.48249,0.798566,-0.00823228,46.506,
3,2.12,46.8528,-0.00514918,17.3415,-2.4548,0.749183,-0.00814315,46.8528,
3,2.14,47.1996,0.00934565,17.342,-2.42128,0.700413,-0.00803436,47.1996,
3,2.16,47.5465,0.0228722,17.3425,-2.38232,0.652368,-0.00790719,47.5465,
3,2.18,47.8933,0.0354459,17.343,-2.33832,0.605153,-0.00776294,47.8933,
3,2.2,48.2402,0.0470845,17.3435,-2.28965,0.558866,-0.0076029,48.2402,
3,2.22,48.5871,0.0578073,17.344,-2.23671,0.513596,-0.00742838,48.5871,
3,2.24,48.934,0.0676356,17.3446,-2.17988,0.469424,-0.00724068,48.934,
3,2.26,49.2809,0.0765921,17.3452,-2.11955,0.426424,-0.00704111,49.2809,
3,2.28,49.6278,0.0847008,17.3458,-2.05612,0.384662,-0.00683099,49.6278,
3,2.3,49.9747,0.0919872,17.3464,-1.98996,0.344198,-0.00661162,49.9747,
3,2.32,50.3216,0.0984777,17.347,-1.92148,0.30508,-0.00638432,50.3216,
3,2.34,50.6686,0.1042,17.3477,-1.85105,0.267351,-0.0061504,50.6686,
3,2.36,51.0155,0.109181,17.3483,-1.77899,0.231049,-0.00591095,51.0155,
3,2.38,51.3625,0.113451,17.349,-1.70557,0.196201,-0.00566683,51.3625,
3,2.4,51.7095,0.117039,17.3497,-1.63101,0.162833,-0.00541887,51.7095,
3,2.42,52.0565,0.119975,17.3504,-1.55559,0.130966,-0.00516793,52.0565,
3,2.44,52.4035,0.122288,17.3512,-1.47953,0.100614,-0.00491486,52.4035,
3,2.46,52.7505,0.124009,17.3519,-1.40309,0.0717875,-0.00466049,52.7505,
3,2.48,53.0976,0.12517,17.3527,-1.32652,0.0444914,-0.00440567,53.0976,
3,2.5,53.4446,0.125799,17.3535,-1.25007,0.0187259,-0.00415124,53.4446,
3,2.52,53.7917,0.125929,17.3543,-1.17398,-0.00551379,-0.00389804,53.7917,
3,2.54,54.1388,0.125589,17.3551,-1.09851,-0.0282375,-0.00364691,54.1388,
3,2.56,54.4859,0.124809,17.3559,-1.02391,-0.0494601,-0.00339869,54.4859,
3,2.58,54.833,0.12362,17.3567,-0.95042,-0.0692013,-0.00315421,54.8331,
3,2.6,55.1802,0.122051,17.3576,-0.878291,-0.087486,-0.0029143,55.1802,
3,2.62,55.5274,0.12013,17.3584,-0.807685,-0.104343,-0.00267949,55.5274,
3,2.64,55.8745,0.117887,17.3593,-0.738682,-0.119804,-0.00245006,55.8745,
3,2.66,56.2217,0.115347,17.3602,-0.671361,-0.133902,-0.00222627,56.2217,
3,2.68,56.5689,0.112539,17.3611,-0.605801,-0.14667,-0.00200838,56.5689,
3,2.7,56.9162,0.109489,17.362,-0.542079,-0.158146,-0.00179665,56.9162,
3,2.72,57.2634,0.106222,17.3629,-0.480274,-0.168366,-0.00159135,57.2634,
3,2.74,57.6107,0.102763,17.3638,-0.420466,-0.17737,-0.00139272,57.6107,
3,2.76,57.958,0.099135,17.3648,-0.362732,-0.185199,-0.00120103,57.958,
3,2.78,58.3053,0.0953622,17.3657,-0.307152,-0.191894,-0.00101655,58.3053,
3,2.8,58.6526,0.0914665,17.3667,-0.253804,-0.1975,-0.000839517,58.6526,
3,2.82,58.9999,0.0874692,17.3676,-0.202767,-0.202061,-0.000670207,58.9999,
3,2.84,59.3473,0.0833907,17.3686,-0.154122,-0.205626,-0.000508873,59.3473,
3,2.86,59.6947,0.0792504,17.3696,-0.107943,-0.208243,-0.000355764,59.6947,
3,2.88,60.0421,0.0750669,17.3705,-0.064247,-0.209961,-0.000210924,60.0421,
3,2.9,60.3895,0.0708577,17.3715,-0.0230011,-0.210829,-7.42396e-05,60.3895,
3,2.92,60.7369,0.0666391,17.3725,0.0158303,-0.210897,5.44106e-05,60.7369,
3,2.94,61.0844,0.0624268,17.3736,0.0522824,-0.210212,0.000175146,61.0844,
3,2.96,61.4319,0.0582354,17.3746,0.0863906,-0.208821,0.000288087,61.4319,
3,2.98,61.7794,0.0540784,17.3756,0.11819,-0.206771,0.000393353,61.7794,
3,3,62.1269,0.0499686,17.3766,0.147716,-0.204109,0.000491063,62.1269,
3,3.02,62.4745,0.0459178,17.3777,0.175004,-0.200878,0.000581337,62.4745,
3,3.04,62.822,0.041937,17.3787,0.20009,-0.197123,0.000664295,62.822,
3,3.06,63.1696,0.0380361,17.3797,0.223008,-0.192888,0.000740056,63.1696,
3,3.08,63.5172,0.0342244,17.3808,0.243793,-0.188217,0.000808739,63.5172,
3,3.1,63.8648,0.0305101,17.3819,0.262482,-0.183151,0.000870464,63.8648,
3,3.12,64.2125,0.0269007,17.3829,0.279111,-0.177731,0.000925355,64.2125,
3,3.14,64.5602,0.0234029,17.384,0.29374,-0.172,0.000973611,64.5602,
3,3.16,64.9078,0.0200225,17.3851,0.306444,-0.165995,0.00101549,64.9078,
3,3.18,65.2556,0.0167647,17.3861,0.317301,-0.159754,0.00105123,65.2556,
3,3.2,65.6033,0.0136337,17.3872,0.326386,-0.153314,0.00108111,65.6033,
3,3.22,65.951,0.0106332,17.3883,0.333776,-0.14671,0.00110537,65.951,
3,3.24,66.2988,0.00776616,17.3894,0.339549,-0.139974,0.00112427,66.2988,
3,3.26,66.6466,0.00503489,17.3905,0.343781,-0.133138,0.00113807,66.6466,
3,3.28,66.9944,0.00244109,17.3916,0.346548,-0.126233,0.00114702,66.9944,
3,3.3,67.3423,-1.41397e-05,17.3927,0.347928,-0.119286,0.00115138,67.3423,
3,3.32,67.6901,-0.00233024,17.3938,0.347997,-0.112324,0.0011514,67.6902,
3,3.34,68.038,-0.00450719,17.3949,0.346834,-0.105374,0.00114734,68.038,
3,3.36,68.3859,-0.00654543,17.396,0.344514,-0.0984586,0.00113946,68.3859,
3,3.38,68.7339,-0.00844591,17.3972,0.341115,-0.0916006,0.00112801,68.7339,
3,3.4,69.0818,-0.01021,17.3983,0.336707,-0.0848208,0.00111323,69.0818,
3,3.42,69.4298,-0.0118394,17.3994,0.331358,-0.0781386,0.00109533,69.4298,
3,3.44,69.7778,-0.0133363,17.4005,0.325134,-0.0715723,0.00107456,69.7778,
3,3.46,70.1258,-0.0147032,17.4016,0.318104,-0.0651386,0.00105112,70.1258,
3,3.48,70.4739,-0.0159428,17.4028,0.310334,-0.0588531,0.00102526,70.4739,
3,3.5,70.8219,-0.0170584,17.4039,0.301893,-0.0527297,0.000997188,70.8219,
3,3.52,71.17,-0.0180532,17.405,0.292846,-0.0467814,0.000967132,71.17,
3,3.54,71.5181,-0.0189309,17.4062,0.283263,-0.0410195,0.000935315,71.5181,
3,3.56,71.8663,-0.0196953,17.4073,0.27321,-0.035454,0.000901961,71.8663,
3,3.58,72.2144,-0.0203504,17.4084,0.262755,-0.0300937,0.000867293,72.2144,
3,3.6,72.5626,-0.0209004,17.4095,0.251967,-0.024946,0.000831537,72.5626,
3,3.62,72.9108,-0.0213497,17.4107,0.240912,-0.0200169,0.000794915,72.9108,
3,3.64,73.259,-0.0217026,17.4118,0.229656,-0.0153109,0.000757644,73.259,
3,3.66,73.6073,-0.0219636,17.4129,0.218248,-0.0108316,0.000719882,73.6073,
3,3.68,73.9556,-0.0221374,17.4141,0.206724,-0.00658173,0.000681752,73.9556,
3,3.7,74.3038,-0.0222285,17.4152,0.195122,-0.00256317,0.000643377,74.3039,
3,3.72,74.6522,-0.0222415,17.4163,0.18348,0.00122289,0.000604881,74.6522,
3,3.74,75.0005,-0.0221811,17.4175,0.171834,0.004776,0.000566388,75.0005,
3,3.76,75.3489,-0.022052,17.4186,0.160224,0.0080965,0.000528021,75.3489,
3,3.78,75.6972,-0.0218588,17.4197,0.148686,0.0111854,0.000489905,75.6972,
3,3.8,76.0457,-0.0216061,17.4209,0.137258,0.0140447,0.000452164,76.0457,
3,3.82,76.3941,-0.0212985,17.422,0.125978,0.0166767,0.00041492,76.3941,
3,3.84,76.7425,-0.0209405,17.4231,0.114883,0.019085,0.000378299,76.7425,
3,3.86,77.091,-0.0205366,17.4242,0.104012,0.0212736,0.000342424,77.091,
3,3.88,77.4395,-0.020091,17.4253,0.0934029,0.0232472,0.000307419,77.4395,
3,3.9,77.788,-0.0196081,17.4264,0.0830899,0.0250117,0.0002734,77.788,
3,3.92,78.1366,-0.0190919,17.4276,0.0730906,0.0265729,0.000240421,78.1366,
3,3.94,78.4851,-0.0185465,17.4287,0.0634142,0.0279374,0.000208513,78.4851,
3,3.96,78.8337,-0.0179757,17.4298,0.0540702,0.0291117,0.000177705,78.8337,
3,3.98,79.1823,-0.0173832,17.4309,0.0450679,0.0301025,0.000148029,79.1823,
3,4,79.5309,-0.0167727,17.432,0.0364167,0.0309168,0.000119515,79.5309,
3,4.02,79.8796,-0.0161477,17.4331,0.0281261,0.0315616,9.21985e-05,79.8796,
3,4.04,80.2283,-0.0155114,17.4342,0.0202054,0.0320443,6.61118e-05,80.2283,
3,4.06,80.577,-0.0148669,17.4352,0.012664,0.0323723,4.12844e-05,80.577,
3,4.08,80.9257,-0.0142175,17.4363,0.00551135,0.0325534,1.77466e-05,80.9257,
3,4.1,81.2744,-0.0135657,17.4374,-0.00124305,0.0325954,-4.47157e-06,81.2744,
3,4.12,81.6232,-0.0129145,17.4385,-0.0075898,0.0325064,-2.53399e-05,81.6232,
3,4.14,81.9719,-0.0122663,17.4395,-0.0135195,0.0322946,-4.48283e-05,81.972,
3,4.16,82.3207,-0.0116235,17.4406,-0.0190248,0.0319685,-6.29139e-05,82.3208,
3,4.18,82.6696,-0.0109883,17.4417,-0.0241103,0.0315364,-7.96121e-05,82.6696,
3,4.2,83.0184,-0.0103627,17.4427,-0.0287839,0.0310068,-9.49504e-05,83.0184,
3,4.22,83.3673,-0.00974859,17.4438,-0.0330537,0.0303878,-0.000108956,83.3673,
3,4.24,83.7162,-0.00914771,17.4448,-0.0369279,0.0296873,-0.000121657,83.7162,
3,4.26,84.0651,-0.00856158,17.4458,-0.0404145,0.0289132,-0.00013308,84.0651,
3,4.28,84.414,-0.00799162,17.4469,-0.0435216,0.0280733,-0.000143252,84.414,
3,4.3,84.7629,-0.00743904,17.4479,-0.0462574,0.0271749,-0.000152202,84.763,
3,4.32,85.1119,-0.00690496,17.4489,-0.0486299,0.0262254,-0.000159957,85.1119,
3,4.34,85.4609,-0.00639032,17.4499,-0.0506473,0.025232,-0.000166544,85.4609,
3,4.36,85.8099,-0.00589593,17.4509,-0.0523177,0.0242018,-0.000171991,85.8099,
3,4.38,86.1589,-0.00542245,17.4519,-0.0536494,0.0231416,-0.000176325,86.1589,
3,4.4,86.508,-0.00497042,17.4529,-0.0546504,0.022058,-0.000179574,86.508,
3,4.42,86.8571,-0.00454024,17.4539,-0.0553302,0.0209577,-0.000181769,86.8571,
3,4.44,87.2061,-0.00413218,17.4548,-0.055703,0.0198469,-0.000182959,87.2061,
3,4.46,87.5552,-0.00374639,17.4558,-0.0557843,0.0187315,-0.000183194,87.5553,
3,4.48,87.9044,-0.00338291,17.4568,-0.0555894,0.0176174,-0.000182524,87.9044,
3,4.5,88.2535,-0.00304166,17.4577,-0.0551337,0.0165097,-0.000181003,88.2535,
3,4.52,88.6027,-0.00272245,17.4587,-0.0544326,0.0154136,-0.000178679,88.6027,
3,4.54,88.9519,-0.002425,17.4596,-0.0535016,0.0143339,-0.000175606,88.9519,
3,4.56,89.3011,-0.00214895,17.4605,-0.052356,0.013275,-0.000171833,89.3011,
3,4.58,89.6503,-0.00189383,17.4615,-0.0510115,0.012241,-0.000167409,89.6503,
3,4.6,89.9995,-0.00165912,17.4624,-0.0494833,0.0112358,-0.000162383,89.9995,
3,4.62,90.3488,-0.00144419,17.4633,-0.0477871,0.0102628,-0.000156804,90.3488,
3,4.64,90.6981,-0.00124837,17.4642,-0.0459383,0.0093253,-0.000150726,90.6981,
3,4.66,91.0473,-0.00107092,17.465,-0.0439525,0.00842618,-0.000144198,91.0474,
3,4.68,91.3967,-0.000911049,17.4659,-0.0418455,0.00756801,-0.000137273,91.3967,
3,4.7,91.746,-0.000767912,17.4668,-0.0396344,0.00675305,-0.000130008,91.746,
3,4.72,92.0953,-0.000640626,17.4677,-0.0373361,0.00598322,-0.000122457,92.0953,
3,4.74,92.4447,-0.000528272,17.4685,-0.034968,0.00526007,-0.000114678,92.4447,
3,4.76,92.7941,-0.000429903,17.4694,-0.0325472,0.00458485,-0.000106728,92.7941,
3,4.78,93.1435,-0.000344552,17.4702,-0.0300908,0.00395842,-9.86616e-05,93.1435,
3,4.8,93.4929,-0.000271237,17.471,-0.027616,0.00338134,-9.05364e-05,93.4929,
3,4.82,93.8423,-0.000208968,17.4718,-0.0251401,0.00285379,-8.24086e-05,93.8423,
3,4.84,94.1917,-0.000156756,17.4726,-0.0226802,0.00237563,-7.43346e-05,94.1918,
3,4.86,94.5412,-0.000113617,17.4734,-0.0202536,0.00194636,-6.63709e-05,94.5412,
3,4.88,94.8907,-7.85813e-05,17.4742,-0.0178775,0.00156515,-5.8574e-05,94.8907,
3,4.9,95.2402,-5.06987e-05,17.475,-0.0155692,0.00123081,-5.10004e-05,95.2402,
3,4.92,95.5897,-2.90466e-05,17.4758,-0.013346,0.000941812,-4.37067e-05,95.5897,
3,4.94,95.9392,-1.27364e-05,17.4766,-0.011225,0.000696287,-3.67494e-05,95.9392,
3,4.96,96.2887,-9.20062e-07,17.4773,-0.00922375,0.000492013,-3.01852e-05,96.2888,
3,4.98,96.6383,7.20216e-06,17.4781,-0.00735946,0.000326424,-2.40709e-05,96.6383,
3,5,96.9879,1.23755e-05,17.4788,-0.00564952,0.000196606,-1.84631e-05,96.9879,
3,5.02,97.3375,1.52832e-05,17.4795,-0.00411129,9.92986e-05,-1.34187e-05,97.3375,
3,5.04,97.6871,1.65402e-05,17.4802,-0.00276214,3.08939e-05,-8.99443e-06,97.6871,
3,5.06,98.0367,1.66854e-05,17.4809,-0.00161944,-1.25633e-05,-5.24704e-06,98.0367,
3,5.08,98.3863,1.61753e-05,17.4816,-0.0007006,-3.53762e-05,-2.23333e-06,98.3863,
3,5.1,98.7359,1.5377e-05,17.4823,-2.30002e-05,-4.21956e-05,-1.01146e-08,98.7359,
3,5.12,99.0856,1.45609e-05,17.483,0.000395952,-3.80205e-05,1.3658e-06,99.0856,
3,5.14,99.4353,1.38939e-05,17.4837,0.000538844,-2.81979e-05,1.83604e-06,99.4353,
3,5.16,99.7849,1.34327e-05,17.4844,0.000388258,-1.84233e-05,1.34066e-06,99.7849,
4,0,10,-3.5,17.5,-8.06813e-05,5.14823e-07,-2.70325e-07,10,
4,0.02,10.35,-3.49995,17.4967,0.762552,0.00792068,0.00249112,10.35,
4,0.04,10.6999,-3.49959,17.4934,1.35809,0.0293886,0.00443877,10.6999,
4,0.06,11.0497,-3.4987,17.4901,1.80686,0.0612659,0.00590835,11.0497,
4,0.08,11.3995,-3.49709,17.4869,2.12914,0.10082,0.00696544,11.3995,
4,0.1,11.7492,-3.49463,17.4836,2.34514,0.145723,0.00767558,11.7492,
4,0.12,12.0988,-3.49124,17.4803,2.47501,0.194051,0.00810422,12.0988,
4,0.14,12.4484,-3.48686,17.4771,2.53886,0.244283,0.00831683,12.4484,
4,0.16,12.7979,-3.48146,17.4738,2.55673,0.295299,0.00837879,12.7979,
4,0.18,13.1473,-3.47505,17.4706,2.5486,0.346379,0.00835542,13.1473,
4,0.2,13.4967,-3.46761,17.4674,2.53441,0.397203,0.00831194,13.4967,
4,0.22,13.846,-3.45916,17.4642,2.53404,0.447848,0.00831344,13.846,
4,0.24,14.1953,-3.44969,17.4611,2.56731,0.498789,0.00842488,14.1953,
4,0.26,14.5445,-3.4392,17.4579,2.63414,0.550871,0.00864601,14.5445,
4,0.28,14.8936,-3.42766,17.4548,2.60205,0.603209,0.00854279,14.8936,
4,0.3,15.2427,-3.41507,17.4517,2.5833,0.655042,0.008483,15.2427,
4,0.32,15.5917,-3.40146,17.4487,2.5755,0.706614,0.00845881,15.5917,
4,0.34,15.9406,-3.38681,17.4456,2.57627,0.758119,0.00846241,15.9406,
4,0.36,16.2895,-3.37113,17.4426,2.58323,0.809706,0.008486,16.2895,
4,0.38,16.6383,-3.35442,17.4397,2.59401,0.861474,0.00852179,16.6383,
4,0.4,16.9871,-3.33667,17.4367,2.60625,0.913476,0.00856203,16.9871,
4,0.42,17.3358,-3.31788,17.4338,2.61758,0.965718,0.00859898,17.3358,
4,0.44,17.6844,-3.29804,17.431,2.62565,1.01816,0.00862492,17.6844,
4,0.46,18.033,-3.27715,17.4281,2.62811,1.07071,0.00863217,18.033,
4,0.48,18.3816,-3.25521,17.4253,2.62263,1.12323,0.00861309,18.3816,
4,0.5,18.7301,-3.23223,17.4226,2.60686,1.17554,0.00856006,18.7301,
4,0.52,19.0785,-3.2082,17.4198,2.588,1.22744,0.00849666,19.0785,
4,0.54,19.4268,-3.18313,17.4171,2.5936,1.27926,0.00851297,19.4268,
4,0.56,19.7752,-3.15702,17.4145,2.59506,1.33116,0.00851541,19.7752,
4,0.58,20.1234,-3.12988,17.4119,2.59317,1.38304,0.00850658,20.1234,
4,0.6,20.4716,-3.1017,17.4093,2.58871,1.43487,0.00848906,20.4716,
4,0.62,20.8198,-3.07249,17.4068,2.58247,1.48658,0.00846544,20.8198,
4,0.64,21.1679,-3.04224,17.4043,2.57523,1.53816,0.00843827,21.1679,
4,0.66,21.516,-3.01096,17.4019,2.56777,1.58959,0.00841012,21.516,
4,0.68,21.864,-2.97866,17.3995,2.56087,1.64087,0.00838353,21.864,
4,0.7,22.212,-2.94533,17.3972,2.55531,1.69203,0.00836103,22.212,
4,0.72,22.5599,-2.91098,17.3949,2.55186,1.7431,0.00834513,22.5599,
4,0.74,22.9078,-2.87561,17.3927,2.55129,1.79413,0.00833833,22.9078,
4,0.76,23.2556,-2.83921,17.3905,2.55438,1.84518,0.00834313,23.2556,
4,0.78,23.6034,-2.8018,17.3883,2.54466,1.89628,0.00830598,23.6034,
4,0.8,23.9511,-2.76337,17.3862,2.51036,1.94679,0.00818883,23.9511,
4,0.82,24.2988,-2.72393,17.3841,2.49511,1.99682,0.00813345,24.2988,
4,0.84,24.6465,-2.68349,17.3821,2.49461,2.0467,0.0081257,24.6465,
4,0.86,24.9941,-2.64206,17.3802,2.50457,2.09667,0.00815152,24.9941,
4,0.88,25.3417,-2.59963,17.3782,2.52069,2.14692,0.00819692,25.3417,
4,0.9,25.6892,-2.55618,17.3764,2.53869,2.19751,0.00824799,25.6892,
4,0.92,26.0367,-2.51172,17.3745,2.55431,2.24845,0.0082909,26.0367,
4,0.94,26.3842,-2.46624,17.3728,2.56327,2.29964,0.00831189,26.3842,
4,0.96,26.7317,-2.41974,17.371,2.56131,2.35091,0.00829732,26.7317,
4,0.98,27.0791,-2.37221,17.3694,2.54419,2.40199,0.00823363,27.0791,
4,1,27.4264,-2.32366,17.3677,2.50763,2.45255,0.00810735,27.4264,
4,1.02,27.7738,-2.27411,17.3662,2.44742,2.50214,0.00790513,27.7738,
4,1.04,28.1211,-2.22358,17.3646,2.35946,2.55026,0.0076142,28.1211,
4,1.06,28.4684,-2.17211,17.3631,2.2419,2.59632,0.00722901,28.4684,
4,1.08,28.8156,-2.11975,17.3617,2.09577,2.63974,0.00675318,28.8156,
4,1.1,29.1628,-2.06655,17.3603,1.92255,2.67997,0.00619178,29.1628,
4,1.12,29.51,-2.01257,17.3589,1.72371,2.71648,0.00554975,29.51,
4,1.14,29.8572,-1.95791,17.3576,1.50074,2.74876,0.00483195,29.8572,
4,1.16,30.2043,-1.90266,17.3564,1.2551,2.77635,0.00404312,30.2043,
4,1.18,30.5514,-1.84689,17.3551,0.988268,2.79882,0.00318787,30.5514,
4,1.2,30.8985,-1.79074,17.354,0.701712,2.81575,0.00227071,30.8985,
4,1.22,31.2456,-1.7343,17.3528,0.396896,2.82677,0.001296,31.2456,
4,1.24,31.5926,-1.67771,17.3518,0.0752854,2.83152,0.000268,31.5926,
4,1.26,31.9397,-1.62109,17.3507,-0.26166,2.82968,-0.000809137,31.9397,
4,1.28,32.2867,-1.56457,17.3497,-0.612481,2.82096,-0.00193135,32.2867,
4,1.3,32.6337,-1.5083,17.3488,-1.0493,2.8048,-0.00332989,32.6337,
4,1.32,32.9806,-1.45244,17.3479,-1.5276,2.77885,-0.0048639,32.9806,
4,1.34,33.3276,-1.3972,17.347,-1.90057,2.7444,-0.00606454,33.3276,
4,1.36,33.6745,-1.34271,17.3462,-2.18034,2.70344,-0.00696997,33.6745,
4,1.38,34.0214,-1.28909,17.3454,-2.379,2.65773,-0.00761797,34.0214,
4,1.4,34.3683,-1.23642,17.3446,-2.50865,2.60874,-0.00804626,34.3683,
4,1.42,34.7152,-1.18476,17.3439,-2.58136,2.55776,-0.00829258,34.7152,
4,1.44,35.0621,-1.13412,17.3433,-2.60921,2.50579,-0.00839486,35.0621,
4,1.46,35.4089,-1.08453,17.3426,-2.60424,2.45361,-0.00839125,35.4089,
4,1.48,35.7558,-1.03597,17.3421,-2.57852,2.40176,-0.00832017,35.7558,
4,1.5,36.1026,-0.988453,17.3415,-2.54408,2.35053,-0.00822028,36.1026,
4,1.52,36.4494,-0.941949,17.341,-2.51295,2.29997,-0.00813047,36.4494,
4,1.54,36.7962,-0.896451,17.3405,-2.49718,2.24991,-0.00808986,36.7963,
4,1.56,37.1431,-0.851952,17.3401,-2.51526,2.19987,-0.00815878,37.1431,
4,1.58,37.4899,-0.80846,17.3397,-2.54467,2.14925,-0.0082645,37.4899,
4,1.6,37.8366,-0.765985,17.3394,-2.56427,2.09815,-0.00833834,37.8366,
4,1.62,38.1834,-0.724536,17.339,-2.57561,2.04674,-0.0083852,38.1834,
4,1.64,38.5302,-0.684117,17.3388,-2.58025,1.99517,-0.00841003,38.5302,
4,1.66,38.877,-0.644729,17.3385,-2.57973,1.94356,-0.00841777,38.877,
4,1.68,39.2237,-0.606374,17.3383,-2.57559,1.892,-0.00841343,39.2237,
4,1.7,39.5705,-0.569049,17.3381,-2.5694,1.84055,-0.00840202,39.5705,
4,1.72,39.9173,-0.532751,17.338,-2.56269,1.78923,-0.00838858,39.9173,
4,1.74,40.264,-0.497478,17.3379,-2.55701,1.73804,-0.00837818,40.264,
4,1.76,40.6108,-0.463229,17.3378,-2.5539,1.68693,-0.00837591,40.6108,
4,1.78,40.9575,-0.430001,17.3378,-2.55492,1.63585,-0.00838687,40.9575,
4,1.8,41.3043,-0.397795,17.3377,-2.56161,1.5847,-0.0084162,41.3043,
4,1.82,41.6511,-0.366614,17.3378,-2.56597,1.53338,-0.00843762,41.6511,
4,1.84,41.9978,-0.336459,17.3378,-2.56022,1.48212,-0.00842552,41.9978,
4,1.86,42.3446,-0.307329,17.3379,-2.55451,1.43097,-0.00841325,42.3446,
4,1.88,42.6913,-0.27922,17.338,-2.54886,1.37994,-0.00840086,42.6913,
4,1.9,43.0381,-0.25213,17.3382,-2.5433,1.32902,-0.00838844,43.0381,
4,1.92,43.3849,-0.226058,17.3383,-2.53785,1.27821,-0.00837606,43.3849,
4,1.94,43.7316,-0.201001,17.3385,-2.53252,1.2275,-0.00836378,43.7316,
4,1.96,44.0784,-0.176957,17.3388,-2.52733,1.17691,-0.00835169,44.0784,
4,1.98,44.4252,-0.153924,17.339,-2.52232,1.12641,-0.00833985,44.4252,
4,2,44.772,-0.1319,17.3393,-2.51749,1.07601,-0.00832834,44.772,
4,2.02,45.1187,-0.110883,17.3396,-2.51286,1.02571,-0.00831723,45.1187,
4,2.04,45.4655,-0.0908714,17.3399,-2.50847,0.975495,-0.00830659,45.4655,
4,2.06,45.8123,-0.0718629,17.3403,-2.50433,0.925368,-0.00829651,45.8123,
4,2.08,46.1592,-0.0538561,17.3407,-2.49533,0.875343,-0.00827006,46.1592,
4,2.1,46.506,-0.0368471,17.3411,-2.47566,0.825622,-0.00820798,46.506,
4,2.12,46.8528,-0.0208281,17.3415,-2.44988,0.776357,-0.00812529,46.8528,
4,2.14,47.1996,-0.00578896,17.342,-2.41835,0.727665,-0.00802321,47.1996,
4,2.16,47.5465,0.00828305,17.3425,-2.38144,0.679659,-0.00790297,47.5465,
4,2.18,47.8933,0.0214026,17.343,-2.33953,0.632441,-0.0077658,47.8933,
4,2.2,48.2402,0.0335866,17.3435,-2.29299,0.586108,-0.00761296,48.2402,
4,2.22,48.5871,0.0448535,17.344,-2.24219,0.54075,-0.00744567,48.5871,
4,2.24,48.934,0.0552236,17.3446,-2.1875,0.496447,-0.00726521,48.934,
4,2.26,49.2809,0.0647189,17.3452,-2.1293,0.453273,-0.00707282,49.2809,
4,2.28,49.6278,0.0733625,17.3458,-2.06796,0.411295,-0.00686976,49.6278,
4,2.3,49.9747,0.0811791,17.3464,-2.00385,0.370573,-0.0066573,49.9747,
4,2.32,50.3216,0.0881941,17.347,-1.93735,0.331157,-0.00643668,50.3216,
4,2.34,50.6686,0.0944343,17.3477,-1.86882,0.293092,-0.00620917,50.6686,
4,2.36,51.0155,0.0999271,17.3483,-1.79858,0.256416,-0.00597582,51.0155,
4,2.38,51.3625,0.1047,17.349,-1.72688,0.221159,-0.00573749,51.3625,
4,2.4,51.7095,0.108783,17.3497,-1.65396,0.187349,-0.00549502,51.7095,
4,2.42,52.0565,0.112204,17.3504,-1.58007,0.155007,-0.00524923,52.0565,
4,2.44,52.4035,0.114993,17.3512,-1.50545,0.124151,-0.00500098,52.4035,
4,2.46,52.7505,0.11718,17.3519,-1.43035,0.0947922,-0.00475111,52.7505,
4,2.48,53.0976,0.118795,17.3527,-1.35502,0.0669383,-0.00450043,53.0976,
4,2.5,53.4446,0.119868,17.3535,-1.27971,0.0405912,-0.00424981,53.4446,
4,2.52,53.7917,0.120429,17.3543,-1.20466,0.0157481,-0.00400006,53.7917,
4,2.54,54.1388,0.120508,17.3551,-1.13012,-0.00759859,-0.00375202,54.1388,
4,2.56,54.4859,0.120135,17.3559,-1.05633,-0.0294616,-0.00350652,54.4859,
4,2.58,54.833,0.119339,17.3567,-0.983555,-0.0498586,-0.00326439,54.8331,
4,2.6,55.1802,0.11815,17.3576,-0.912025,-0.0688122,-0.00302646,55.1802,
4,2.62,55.5274,0.116596,17.3584,-0.841906,-0.0863491,-0.00279325,55.5274,
4,2.64,55.8745,0.114705,17.3593,-0.773284,-0.102498,-0.00256507,55.8745,
4,2.66,56.2217,0.112505,17.3602,-0.706241,-0.117291,-0.00234218,56.2217,
4,2.68,56.5689,0.110022,17.3611,-0.640858,-0.130759,-0.00212487,56.5689,
4,2.7,56.9162,0.107283,17.362,-0.577219,-0.142937,-0.00191339,56.9162,
4,2.72,57.2634,0.104313,17.3629,-0.515405,-0.15386,-0.00170803,57.2634,
4,2.74,57.6107,0.101137,17.3638,-0.455499,-0.163566,-0.00150905,57.6107,
4,2.76,57.958,0.0977785,17.3648,-0.397583,-0.172093,-0.00131674,57.958,
4,2.78,58.3053,0.0942609,17.3657,-0.34174,-0.179483,-0.00113136,58.3053,
4,2.8,58.6526,0.0906065,17.3667,-0.288052,-0.185777,-0.00095318,58.6526,
4,2.82,58.9999,0.0868368,17.3676,-0.236604,-0.19102,-0.000782479,58.9999,
4,2.84,59.3473,0.0829724,17.3686,-0.187477,-0.195257,-0.000619527,59.3473,
4,2.86,59.6947,0.0790329,17.3696,-0.140751,-0.198535,-0.000464584,59.6947,
4,2.88,60.0421,0.075037,17.3705,-0.0964475,-0.200903,-0.00031771,60.0421,
4,2.9,60.3895,0.0710025,17.3715,-0.0545369,-0.202409,-0.000178802,60.3895,
4,2.92,60.7369,0.0669461,17.3725,-0.0149881,-0.2031,-4.77558e-05,60.7369,
4,2.94,61.0844,0.0628836,17.3736,0.0222298,-0.203024,7.55351e-05,61.0844,
4,2.96,61.4319,0.05883,17.3746,0.0571478,-0.202226,0.000191176,61.4319,
4,2.98,61.7794,0.0547991,17.3756,0.0897969,-0.200753,0.000299272,61.7794,
4,3,62.1269,0.050804,17.3766,0.120208,-0.198649,0.00039993,62.1269,
4,3.02,62.4745,0.046857,17.3777,0.148412,-0.19596,0.000493253,62.4745,
4,3.04,62.822,0.0429693,17.3787,0.174441,-0.192727,0.000579348,62.822,
4,3.06,63.1696,0.0391512,17.3797,0.198324,-0.188996,0.000658319,63.1696,
4,3.08,63.5172,0.0354125,17.3808,0.220094,-0.184809,0.000730272,63.5172,
4,3.1,63.8648,0.0317617,17.3819,0.239781,-0.180206,0.000795312,63.8648,
4,3.12,64.2125,0.0282067,17.3829,0.257417,-0.175231,0.000853549,64.2125,
4,3.14,64.5602,0.0247546,17.384,0.27306,-0.169923,0.00090517,64.5602,
4,3.16,64.9078,0.0214117,17.3851,0.286782,-0.164321,0.000950422,64.9078,
4,3.18,65.2556,0.0181835,17.3861,0.298657,-0.158464,0.000989552,65.2556,
4,3.2,65.6033,0.0150746,17.3872,0.30876,-0.152387,0.00102281,65.6033,
4,3.22,65.951,0.0120892,17.3883,0.317164,-0.146125,0.00105043,65.951,
4,3.24,66.2988,0.00923066,17.3894,0.323944,-0.139711,0.00107267,66.2988,
4,3.26,66.6466,0.0065016,17.3905,0.329175,-0.133178,0.00108978,66.6466,
4,3.28,66.9944,0.00390415,17.3916,0.332929,-0.126554,0.001102,66.9944,
4,3.3,67.3423,0.00143984,17.3927,0.335283,-0.11987,0.00110959,67.3423,
4,3.32,67.6901,-0.000890408,17.3938,0.336309,-0.113152,0.00111278,67.6902,
4,3.34,68.038,-0.00308617,17.3949,0.336083,-0.106426,0.00111183,68.038,
4,3.36,68.3859,-0.00514754,17.396,0.33468,-0.0997161,0.00110698,68.3859,
4,3.38,68.7339,-0.00707508,17.3972,0.332173,-0.0930458,0.00109848,68.7339,
4,3.4,69.0818,-0.00886978,17.3983,0.328631,-0.0864361,0.00108657,69.0818,
4,3.42,69.4298,-0.0105331,17.3994,0.324123,-0.079907,0.00107145,69.4298,
4,3.44,69.7778,-0.0120667,17.4005,0.318713,-0.0734772,0.00105337,69.7778,
4,3.46,70.1258,-0.0134729,17.4016,0.31247,-0.0671641,0.00103254,70.1258,
4,3.48,70.4739,-0.0147542,17.4028,0.305459,-0.0609835,0.00100918,70.4739,
4,3.5,70.8219,-0.0159133,17.4039,0.297748,-0.0549503,0.000983528,70.8219,
4,3.52,71.17,-0.0169533,17.405,0.289403,-0.0490778,0.000955791,71.17,
4,3.54,71.5181,-0.0178775,17.4062,0.280492,-0.043378,0.000926194,71.5181,
4,3.56,71.8663,-0.0186896,17.4073,0.271081,-0.0378615,0.00089496,71.8663,
4,3.58,72.2144,-0.0193933,17.4084,0.261237,-0.0325376,0.00086231,72.2144,
4,3.6,72.5626,-0.0199924,17.4095,0.251028,-0.0274144,0.000828466,72.5626,
4,3.62,72.9108,-0.0204912,17.4107,0.240521,-0.0224985,0.000793651,72.9108,
4,3.64,73.259,-0.0208938,17.4118,0.22978,-0.0177952,0.000758079,73.259,
4,3.66,73.6073,-0.0212045,17.4129,0.218855,-0.0133085,0.000721909,73.6073,
4,3.68,73.9556,-0.0214276,17.4141,0.207782,-0.00904195,0.000685265,73.9556,
4,3.7,74.3038,-0.0215676,17.4152,0.196599,-0.004998,0.000648273,74.3039,
4,3.72,74.6522,-0.021629,17.4163,0.185346,-0.00117846,0.000611059,74.6522,
4,3.74,75.0005,-0.0216163,17.4175,0.17406,0.00241563,0.000573749,75.0005,
4,3.76,75.3489,-0.0215339,17.4186,0.162779,0.00578398,0.000536469,75.3489,
4,3.78,75.6972,-0.0213864,17.4197,0.151542,0.0089271,0.000499344,75.6972,
4,3.8,76.0457,-0.0211783,17.4209,0.140388,0.0118462,0.0004625,76.0457,
4,3.82,76.3941,-0.0209141,17.422,0.129353,0.0145434,0.000426063,76.3941,
4,3.84,76.7425,-0.020598,17.4231,0.118477,0.0170214,0.00039016,76.7425,
4,3.86,77.091,-0.0202346,17.4242,0.107799,0.0192838,0.000354916,77.091,
4,3.88,77.4395,-0.0198281,17.4253,0.0973556,0.0213349,0.000320457,77.4395,
4,3.9,77.788,-0.0193826,17.4264,0.0871841,0.0231798,0.000286901,77.788,
4,3.92,78.1366,-0.0189022,17.4276,0.0773021,0.0248242,0.000254306,78.1366,
4,3.94,78.4851,-0.0183909,17.4287,0.0677198,0.0262739,0.000222704,78.4851,
4,3.96,78.8337,-0.0178525,17.4298,0.0584475,0.0275351,0.000192131,78.8337,
4,3.98,79.1823,-0.0172908,17.4309,0.0494957,0.028614,0.000162617,79.1823,
4,4,79.5309,-0.0167092,17.432,0.0408748,0.0295171,0.0001342,79.5309,
4,4.02,79.8796,-0.0161112,17.4331,0.032595,0.0302512,0.000106917,79.8796,
4,4.04,80.2283,-0.0155002,17.4342,0.0246668,0.0308232,8.08024e-05,80.2283,
4,4.06,80.577,-0.0148793,17.4352,0.0171005,0.0312403,5.58905e-05,80.577,
4,4.08,80.9257,-0.0142516,17.4363,0.00990668,0.0315097,3.22143e-05,80.9257,
4,4.1,81.2744,-0.0136198,17.4374,0.00309563,0.0316391,9.80705e-06,81.2744,
4,4.12,81.6232,-0.0129869,17.4385,-0.0033222,0.0316362,-1.12977e-05,81.6232,
4,4.14,81.9719,-0.0123552,17.4395,-0.00933637,0.0315089,-3.10666e-05,81.972,
4,4.16,82.3207,-0.0117273,17.4406,-0.0149387,0.0312655,-4.94736e-05,82.3208,
4,4.18,82.6696,-0.0111053,17.4417,-0.0201328,0.0309141,-6.65313e-05,82.6696,
4,4.2,83.0184,-0.0104914,17.4427,-0.0249257,0.0304629,-8.22641e-05,83.0184,
4,4.22,83.3673,-0.00988742,17.4438,-0.0293248,0.0299197,-9.66968e-05,83.3673,
4,4.24,83.7162,-0.00929517,17.4448,-0.0333372,0.0292924,-0.000109854,83.7162,
4,4.26,84.0651,-0.00871623,17.4458,-0.0369702,0.0285887,-0.00012176,84.0651,
4,4.28,84.414,-0.00815208,17.4469,-0.040231,0.0278161,-0.000132439,84.414,
4,4.3,84.7629,-0.007604,17.4479,-0.0431269,0.0269819,-0.000141917,84.763,
4,4.32,85.1119,-0.00707316,17.4489,-0.0456651,0.0260934,-0.000150218,85.1119,
4,4.34,85.4609,-0.00656058,17.4499,-0.0478529,0.0251577,-0.000157367,85.4609,
4,4.36,85.8099,-0.00606712,17.4509,-0.0496977,0.0241816,-0.000163387,85.8099,
4,4.38,86.1589,-0.00559354,17.4519,-0.0512066,0.023172,-0.000168305,86.1589,
4,4.4,86.508,-0.00514042,17.4529,-0.052387,0.0221355,-0.000172144,86.508,
4,4.42,86.8571,-0.00470825,17.4539,-0.0532475,0.0210787,-0.000174934,86.8571,
4,4.44,87.2061,-0.00429737,17.4548,-0.0538017,0.0200077,-0.00017672,87.2061,
4,4.46,87.5552,-0.003908,17.4558,-0.0540643,0.0189285,-0.000177551,87.5553,
4,4.48,87.9044,-0.00354025,17.4568,-0.0540501,0.0178469,-0.000177475,87.9044,
4,4.5,88.2535,-0.0031941,17.4577,-0.053774,0.0167683,-0.000176544,88.2535,
4,4.52,88.6027,-0.00286946,17.4587,-0.0532506,0.0156976,-0.000174804,88.6027,
4,4.54,88.9519,-0.00256611,17.4596,-0.0524947,0.0146398,-0.000172306,88.9519,
4,4.56,89.3011,-0.00228375,17.4605,-0.0515213,0.0135993,-0.000169098,89.3011,
4,4.58,89.6503,-0.002022,17.4615,-0.0503451,0.0125803,-0.000165227,89.6503,
4,4.6,89.9995,-0.00178037,17.4624,-0.048981,0.0115867,-0.000160738,89.9995,
4,4.62,90.3488,-0.00155833,17.4633,-0.0474438,0.0106222,-0.000155682,90.3488,
4,4.64,90.6981,-0.00135527,17.4642,-0.0457485,0.00969004,-0.000150106,90.6981,
4,4.66,91.0473,-0.0011705,17.465,-0.0439099,0.00879323,-0.000144061,91.0474,
4,4.68,91.3967,-0.00100329,17.4659,-0.0419433,0.0079345,-0.000137597,91.3967,
4,4.7,91.746,-0.000852848,17.4668,-0.0398652,0.00711624,-0.000130767,91.746,
4,4.72,92.0953,-0.000718353,17.4677,-0.0376922,0.00634052,-0.000123627,92.0953,
4,4.74,92.4447,-0.000598932,17.4685,-0.0354411,0.00560907,-0.000116231,92.4447,
4,4.76,92.7941,-0.000493685,17.4694,-0.0331284,0.00492329,-0.000108635,92.7941,
4,4.78,93.1435,-0.000401689,17.4702,-0.030771,0.00428423,-0.000100893,93.1435,
4,4.8,93.4929,-0.000322,17.471,-0.0283854,0.00369264,-9.30595e-05,93.4929,
4,4.82,93.8423,-0.000253664,17.4718,-0.0259884,0.00314889,-8.519e-05,93.8423,
4,4.84,94.1917,-0.000195724,17.4726,-0.0235968,0.00265306,-7.73392e-05,94.1918,
4,4.86,94.5412,-0.000147224,17.4734,-0.0212273,0.00220487,-6.9562e-05,94.5412,
4,4.88,94.8907,-0.000107216,17.4742,-0.0188966,0.00180371,-6.19133e-05,94.8907,
4,4.9,95.2402,-7.47683e-05,17.475,-0.0166216,0.00144864,-5.44481e-05,95.2402,
4,4.92,95.5897,-4.89717e-05,17.4758,-0.0144189,0.00113836,-4.72213e-05,95.5897,
4,4.94,95.9392,-2.89457e-05,17.4766,-0.0123054,0.000871284,-4.02879e-05,95.9392,
4,4.96,96.2887,-1.38454e-05,17.4773,-0.010298,0.000645441,-3.37032e-05,96.2888,
4,4.98,96.6383,-2.86835e-06,17.4781,-0.00841356,0.000458544,-2.75224e-05,96.6383,
4,5,96.9879,4.73859e-06,17.4788,-0.00666896,0.000307966,-2.18008e-05,96.9879,
4,5.02,97.3375,9.67273e-06,17.4795,-0.00508112,0.000190741,-1.65936e-05,97.3375,
4,5.04,97.6871,1.25686e-05,17.4802,-0.00366696,0.000103564,-1.19561e-05,97.6871,
4,5.06,98.0367,1.39914e-05,17.4809,-0.00244339,4.27919e-05,-7.9437e-06,98.0367,
4,5.08,98.3863,1.44299e-05,17.4816,-0.00142735,4.44454e-06,-4.61163e-06,98.3863,
4,5.1,98.7359,1.42899e-05,17.4823,-0.00063578,-1.57985e-05,-2.01524e-06,98.7359,
4,5.12,99.0856,1.38876e-05,17.483,-8.56273e-05,-2.25961e-05,-2.09859e-07,99.0856,
4,5.14,99.4353,1.34425e-05,17.4837,0.000206153,-2.09461e-05,7.47629e-07,99.4353,
4,5.16,99.7849,1.30706e-05,17.4844,0.0002226,-1.61855e-05,7.98751e-07,99.7849,


==> data/incremental_data_5m.csv <==
iteration,t,x,y,v,lat_a,lat_v,k,s,nan,
0,0,10,-5,15,-5.64006e-05,2.13609e-07,-2.57562e-07,10,
0,0.02,10.3,-4.99997,15.0003,0.515039,0.00519755,0.00228894,10.3,
0,0.04,10.6,-4.99973,15.0005,1.00189,0.0204135,0.0044524,10.6,
0,0.06,10.9,-4.99909,15.0008,1.46103,0.0450885,0.00649246,10.9,
0,0.08,11.2,-4.99786,15.0011,1.89299,0.0786736,0.00841136,11.2,
0,0.1,11.5001,-4.99588,15.0014,2.2983,0.120631,0.0102113,11.5001,
0,0.12,11.8001,-4.99298,15.0016,2.67749,0.170432,0.0118943,11.8001,
0,0.14,12.1001,-4.98902,15.0019,3.03109,0.22756,0.0134624,12.1001,
0,0.16,12.4002,-4.98384,15.0022,3.35963,0.291508,0.0149176,12.4002,
0,0.18,12.7002,-4.97731,15.0025,3.66364,0.361781,0.0162617,12.7002,
0,0.2,13.0003,-4.96933,15.0028,3.94366,0.437894,0.0174967,13.0003,
0,0.22,13.3003,-4.95976,15.003,4.20021,0.519371,0.0186243,13.3003,
0,0.24,13.6004,-4.94852,15.0033,4.43383,0.605749,0.0196465,13.6004,
0,0.26,13.9005,-4.9355,15.0036,4.64505,0.696575,0.0205652,13.9005,
0,0.28,14.2005,-4.92063,15.0039,4.8344,0.791405,0.0213823,14.2005,
0,0.3,14.5006,-4.90382,15.0042,5.00241,0.889808,0.0221,14.5006,
0,0.32,14.8007,-4.88502,15.0045,5.14962,0.991363,0.0227202,14.8007,
0,0.34,15.1008,-4.86415,15.0048,5.27655,1.09566,0.0232454,15.1008,
0,0.36,15.4009,-4.84117,15.0051,5.38375,1.20229,0.0236779,15.4009,
0,0.38,15.701,-4.81605,15.0054,5.47174,1.31088,0.02402,15.701,
0,0.4,16.0011,-4.78873,15.0057,5.54105,1.42104,0.0242745,16.0011,
0,0.42,16.3012,-4.7592,15.006,5.59222,1.5324,0.0244441,16.3012,
0,0.44,16.6014,-4.72743,15.0063,5.62577,1.64461,0.0245316,16.6014,
0,0.46,16.9015,-4.69341,15.0066,5.64225,1.75732,0.02454,16.9015,
0,0.48,17.2016,-4.65713,15.0069,5.64219,1.87019,0.0244722,17.2016,
0,0.5,17.5018,-4.6186,15.0072,5.62611,1.9829,0.0243315,17.5018,
0,0.52,17.8019,-4.57782,15.0076,5.59456,2.09513,0.0241211,17.8019,
0,0.54,18.1021,-4.5348,15.0079,5.54805,2.20658,0.0238441,18.1021,
0,0.56,18.4022,-4.48956,15.0082,5.48714,2.31696,0.0235041,18.4022,
0,0.58,18.7024,-4.44213,15.0086,5.41235,2.42597,0.0231042,18.7024,
0,0.6,19.0026,-4.39254,15.0089,5.32421,2.53336,0.0226478,19.0026,
0,0.62,19.3027,-4.34081,15.0092,5.22325,2.63886,0.0221383,19.3027,
0,0.64,19.6029,-4.287,15.0096,5.11002,2.74221,0.021579,19.6029,
0,0.66,19.9031,-4.23114,15.0099,4.98504,2.84318,0.0209731,19.9031,
0,0.68,20.2033,-4.17329,15.0103,4.84885,2.94154,0.0203238,20.2033,
0,0.7,20.5035,-4.1135,15.0106,4.70198,3.03706,0.0196343,20.5035,
0,0.72,20.8038,-4.05182,15.011,4.54497,3.12955,0.0189077,20.8038,
0,0.74,21.104,-3.98834,15.0113,4.37835,3.2188,0.0181469,21.104,
0,0.76,21.4042,-3.9231,15.0117,4.20265,3.30462,0.0173547,21.4042,
0,0.78,21.7044,-3.85617,15.0121,4.01841,3.38685,0.0165341,21.7044,
0,0.8,22.0047,-3.78765,15.0124,3.82616,3.4653,0.0156875,22.0047,
0,0.82,22.3049,-3.71759,15.0128,3.62644,3.53984,0.0148175,22.3049,
0,0.84,22.6052,-3.64608,15.0132,3.41978,3.61032,0.0139266,22.6052,
0,0.86,22.9055,-3.5732,15.0136,3.20672,3.67659,0.0130171,22.9055,
0,0.88,23.2057,-3.49904,15.014,2.98779,3.73855,0.0120911,23.2057,
0,0.9,23.506,-3.42369,15.0143,2.76352,3.79607,0.0111508,23.506,
0,0.92,23.8063,-3.34723,15.0147,2.53446,3.84905,0.0101981,23.8063,
0,0.94,24.1066,-3.26976,15.0151,2.30114,3.89742,0.00923492,24.1066,
0,0.96,24.4069,-3.19137,15.0155,2.06409,3.94108,0.00826303,24.4069,
0,0.98,24.7072,-3.11215,15.0159,1.82386,3.97996,0.00728414,24.7072,
0,1,25.0076,-3.0322,15.0163,1.58096,4.01401,0.0062999,25.0076,
0,1.02,25.3079,-2.95162,15.0168,1.33595,4.04318,0.00531186,25.3079,
0,1.04,25.6082,-2.87051,15.0172,1.08936,4.06744,0.00432154,25.6082,
0,1.06,25.9086,-2.78896,15.0176,0.841722,4.08675,0.0033304,25.9086,
0,1.08,26.2089,-2.70707,15.018,0.593576,4.10111,0.00233987,26.2089,
0,1.1,26.5093,-2.62495,15.0184,0.345459,4.11049,0.00135137,26.5093,
0,1.12,26.8097,-2.54268,15.0188,0.0979087,4.11493,0.000366282,26.8097,
0,1.14,27.1101,-2.46038,15.0193,-0.148538,4.11442,-0.000613996,27.1101,
0,1.16,27.4104,-2.37814,15.0197,-0.393342,4.109,-0.00158806,27.4104,
0,1.18,27.7108,-2.29605,15.0201,-0.635967,4.0987,-0.00255449,27.7108,
0,1.2,28.0113,-2.21422,15.0206,-0.875873,4.08358,-0.00351182,28.0113,
0,1.22,28.3117,-2.13274,15.021,-1.11252,4.06369,-0.00445856,28.3117,
0,1.24,28.6121,-2.05171,15.0214,-1.34538,4.0391,-0.00539317,28.6121,
0,1.26,28.9125,-1.97121,15.0219,-1.57389,4.0099,-0.00631404,28.9125,
0,1.28,29.213,-1.89134,15.0223,-1.79754,3.97618,-0.00721949,29.213,
0,1.3,29.5134,-1.81219,15.0228,-2.01577,3.93803,-0.00810778,29.5134,
0,1.32,29.8139,-1.73385,15.0232,-2.22805,3.89559,-0.00897707,29.8139,
0,1.34,30.1143,-1.6564,15.0237,-2.43384,3.84896,-0.00982544,30.1143,
0,1.36,30.4148,-1.57992,15.0241,-2.63259,3.79828,-0.0106509,30.4148,
0,1.38,30.7153,-1.50449,15.0246,-2.82377,3.7437,-0.0114512,30.7153,
0,1.4,31.0158,-1.43019,15.025,-3.00684,3.68538,-0.0122243,31.0158,
0,1.42,31.3163,-1.3571,15.0255,-3.18125,3.62349,-0.0129678,31.3163,
0,1.44,31.6168,-1.28528,15.0259,-3.34646,3.55819,-0.0136792,31.6168,
0,1.46,31.9173,-1.21479,15.0264,-3.50194,3.48969,-0.0143561,31.9173,
0,1.48,32.2179,-1.14571,15.0268,-3.64713,3.41819,-0.0149958,32.2179,
0,1.5,32.5184,-1.07808,15.0273,-3.78151,3.34388,-0.0155957,32.5184,
0,1.52,32.819,-1.01197,15.0277,-3.90466,3.267,-0.0161535,32.819,
0,1.54,33.1195,-0.94742,15.0282,-4.01669,3.18777,-0.0166689,33.1195,
0,1.56,33.4201,-0.884475,15.0287,-4.11779,3.10641,-0.0171422,33.4201,
0,1.58,33.7207,-0.823176,15.0291,-4.20815,3.02313,-0.0175735,33.7207,
0,1.6,34.0213,-0.763561,15.0296,-4.28798,2.93815,-0.017963,34.0213,
0,1.62,34.3219,-0.70566,15.03,-4.35745,2.85168,-0.0183107,34.3219,
0,1.64,34.6225,-0.649502,15.0305,-4.41678,2.76392,-0.0186169,34.6225,
0,1.66,34.9231,-0.595111,15.0309,-4.46616,2.67507,-0.0188817,34.9231,
0,1.68,35.2237,-0.542505,15.0314,-4.50577,2.58534,-0.0191053,35.2237,
0,1.7,35.5243,-0.491702,15.0318,-4.53583,2.49491,-0.019288,35.5243,
0,1.72,35.825,-0.442713,15.0323,-4.55651,2.40397,-0.01943,35.825,
0,1.74,36.1256,-0.395545,15.0327,-4.56803,2.31271,-0.0195317,36.1256,
0,1.76,36.4263,-0.350205,15.0332,-4.57056,2.22131,-0.0195933,36.4263,
0,1.78,36.727,-0.306693,15.0336,-4.56432,2.12994,-0.0196155,36.727,
0,1.8,37.0276,-0.265006,15.0341,-4.54949,2.03879,-0.0195984,37.0276,
0,1.82,37.3283,-0.225139,15.0345,-4.52631,1.94802,-0.019543,37.3283,
0,1.84,37.629,-0.187082,15.0349,-4.49514,1.85779,-0.0194503,37.629,
0,1.86,37.9297,-0.150822,15.0354,-4.45636,1.76826,-0.0193219,37.9297,
0,1.88,38.2304,-0.116346,15.0358,-4.41035,1.67958,-0.0191591,38.2304,
0,1.9,38.5311,-0.0836325,15.0362,-4.35749,1.5919,-0.0189636,38.5311,
0,1.92,38.8319,-0.0526622,15.0366,-4.29816,1.50533,-0.0187368,38.8319,
0,1.94,39.1326,-0.023411,15.037,-4.23275,1.42001,-0.0184805,39.1326,
0,1.96,39.4334,0.00414726,15.0375,-4.16162,1.33606,-0.0181962,39.4334,
0,1.98,39.7341,0.0300411,15.0379,-4.08517,1.25358,-0.0178857,39.7341,
0,2,40.0349,0.054301,15.0383,-4.00378,1.17268,-0.0175507,40.0349,
0,2.02,40.3356,0.0769595,15.0387,-3.91782,1.09346,-0.017193,40.3356,
0,2.04,40.6364,0.0980511,15.039,-3.82769,1.016,-0.0168143,40.6364,
0,2.06,40.9372,0.117612,15.0394,-3.73375,0.940377,-0.0164165,40.9372,
0,2.08,41.238,0.135679,15.0398,-3.6364,0.86667,-0.0160014,41.238,
0,2.1,41.5388,0.152292,15.0402,-3.53602,0.794941,-0.0155709,41.5388,
0,2.12,41.8396,0.16749,15.0405,-3.43296,0.725247,-0.0151266,41.8396,
0,2.14,42.1404,0.181316,15.0409,-3.32753,0.657639,-0.0146701,42.1404,
0,2.16,42.4412,0.19381,15.0412,-3.21999,0.59216,-0.0142027,42.4412,
0,2.18,42.7421,0.205016,15.0416,-3.11062,0.528851,-0.0137259,42.7421,
0,2.2,43.0429,0.214979,15.0419,-2.99972,0.467745,-0.013241,43.0429,
0,2.22,43.3437,0.223741,15.0423,-2.88756,0.408871,-0.0127494,43.3437,
0,2.24,43.6446,0.231349,15.0426,-2.77442,0.35225,-0.0122526,43.6446,
0,2.26,43.9454,0.237846,15.0429,-2.66058,0.297899,-0.0117519,43.9454,
0,2.28,44.2463,0.24328,15.0432,-2.54633,0.245829,-0.0112487,44.2463,
0,2.3,44.5472,0.247695,15.0435,-2.43195,0.196046,-0.0107444,44.5472,
0,2.32,44.848,0.251137,15.0438,-2.31771,0.14855,-0.0102402,44.848,
0,2.34,45.1489,0.253652,15.044,-2.2039,0.103335,-0.00973755,45.1489,
0,2.36,45.4498,0.255285,15.0443,-2.0908,0.0603896,-0.00923779,45.4498,
0,2.38,45.7507,0.256082,15.0445,-1.97869,0.0196966,-0.00874221,45.7507,
0,2.4,46.0516,0.256088,15.0448,-1.86786,-0.0187666,-0.00825214,46.0516,
0,2.42,46.3525,0.255346,15.045,-1.75854,-0.055028,-0.00776866,46.3525,
0,2.44,46.6534,0.253901,15.0452,-1.65086,-0.0891192,-0.00729238,46.6534,
0,2.46,46.9543,0.251796,15.0454,-1.54491,-0.121074,-0.00682378,46.9543,
0,2.48,47.2552,0.249072,15.0456,-1.44081,-0.150928,-0.00636339,47.2552,
0,2.5,47.5561,0.245773,15.0458,-1.33867,-0.178719,-0.00591168,47.5561,
0,2.52,47.857,0.241937,15.046,-1.23859,-0.204488,-0.00546916,47.857,
0,2.54,48.158,0.237606,15.0461,-1.14067,-0.228277,-0.0050363,48.158,
0,2.56,48.4589,0.232819,15.0463,-1.04503,-0.25013,-0.00461357,48.4589,
0,2.58,48.7598,0.227614,15.0464,-0.951771,-0.270094,-0.00420146,48.7598,
0,2.6,49.0607,0.222027,15.0465,-0.861,-0.288218,-0.00380044,49.0607,
0,2.62,49.3617,0.216097,15.0466,-0.772825,-0.304552,-0.00341096,49.3617,
0,2.64,49.6626,0.209857,15.0467,-0.687352,-0.319149,-0.00303351,49.6626,
0,2.66,49.9635,0.203342,15.0468,-0.604687,-0.332064,-0.00266853,49.9635,
0,2.68,50.2645,0.196585,15.0469,-0.524938,-0.343356,-0.00231649,50.2645,
0,2.7,50.5654,0.189618,15.0469,-0.448211,-0.353082,-0.00197784,50.5654,
0,2.72,50.8663,0.182472,15.047,-0.374574,-0.361305,-0.00165288,50.8664,
0,2.74,51.1673,0.175176,15.047,-0.304014,-0.368085,-0.00134154,51.1673,
0,2.76,51.4682,0.167758,15.047,-0.236505,-0.373486,-0.0010437,51.4682,
0,2.78,51.7692,0.160245,15.047,-0.172023,-0.377566,-0.00075924,51.7692,
0,2.8,52.0701,0.152664,15.0469,-0.110544,-0.380387,-0.000488044,52.0701,
0,2.82,52.371,0.145038,15.0469,-0.0520427,-0.382007,-0.000229997,52.371,
0,2.84,52.672,0.137391,15.0468,0.00350486,-0.382488,1.50177e-05,52.672,
0,2.86,52.9729,0.129745,15.0467,0.0561237,-0.381887,0.000247115,52.9729,
0,2.88,53.2739,0.122122,15.0467,0.105838,-0.380262,0.000466408,53.2739,
0,2.9,53.5748,0.114541,15.0465,0.152674,-0.377672,0.000673012,53.5748,
0,2.92,53.8757,0.107021,15.0464,0.196655,-0.374174,0.00086704,53.8757,
0,2.94,54.1766,0.09958,15.0463,0.237807,-0.369825,0.0010486,54.1766,
0,2.96,54.4776,0.0922336,15.0461,0.276154,-0.364681,0.00121782,54.4776,
0,2.98,54.7785,0.0849976,15.0459,0.311721,-0.358797,0.00137479,54.7785,
0,3,55.0794,0.0778863,15.0457,0.344534,-0.35223,0.00151963,55.0794,
0,3.02,55.3803,0.0709126,15.0455,0.374636,-0.345034,0.00165253,55.3803,
0,3.04,55.6812,0.0640887,15.0452,0.402102,-0.337263,0.00177383,55.6812,
0,3.06,55.9821,0.0574256,15.045,0.427013,-0.328967,0.00188388,55.9821,
0,3.08,56.283,0.0509332,15.0447,0.449449,-0.320198,0.00198302,56.283,
0,3.1,56.5839,0.0446205,15.0444,0.46949,-0.311005,0.00207162,56.5839,
0,3.12,56.8848,0.0384955,15.044,0.487215,-0.301434,0.00215002,56.8848,
0,3.14,57.1857,0.0325653,15.0437,0.502705,-0.291531,0.00221857,57.1857,
0,3.16,57.4865,0.0268362,15.0433,0.51604,-0.28134,0.00227762,57.4865,
0,3.18,57.7874,0.0213134,15.043,0.5273,-0.270904,0.00232753,57.7874,
0,3.2,58.0883,0.0160014,15.0425,0.536564,-0.260262,0.00236865,58.0883,
0,3.22,58.3891,0.010904,15.0421,0.543914,-0.249454,0.00240132,58.3891,
0,3.24,58.6899,0.0060241,15.0417,0.54943,-0.238517,0.00242591,58.6899,
0,3.26,58.9908,0.00136392,15.0412,0.553191,-0.227488,0.00244275,58.9908,
0,3.28,59.2916,-0.00307504,15.0407,0.555277,-0.216401,0.00245221,59.2916,
0,3.3,59.5924,-0.00729195,15.0402,0.55577,-0.205288,0.00245463,59.5924,
0,3.32,59.8932,-0.0112866,15.0396,0.554748,-0.19418,0.00245036,59.8932,
0,3.34,60.194,-0.0150594,15.0391,0.552287,-0.183108,0.00243975,60.194,
0,3.36,60.4948,-0.0186113,15.0385,0.548463,-0.172098,0.00242313,60.4948,
0,3.38,60.7955,-0.0219439,15.0379,0.543353,-0.161178,0.00240083,60.7955,
0,3.4,61.0963,-0.0250592,15.0373,0.537033,-0.150372,0.00237318,61.0963,
0,3.42,61.397,-0.0279597,15.0366,0.529579,-0.139704,0.00234052,61.397,
0,3.44,61.6977,-0.0306484,15.0359,0.521067,-0.129196,0.00230318,61.6977,
0,3.46,61.9984,-0.0331287,15.0352,0.511574,-0.118868,0.00226151,61.9985,
0,3.48,62.2991,-0.0354044,15.0345,0.501174,-0.108739,0.00221583,62.2992,
0,3.5,62.5998,-0.0374797,15.0338,0.489946,-0.0988263,0.00216648,62.5998,
0,3.52,62.9005,-0.039359,15.033,0.477964,-0.089146,0.00211379,62.9005,
0,3.54,63.2012,-0.0410472,15.0322,0.465304,-0.0797122,0.0020581,63.2012,
0,3.56,63.5018,-0.0425493,15.0314,0.452043,-0.0705378,0.00199974,63.5018,
0,3.58,63.8024,-0.0438705,15.0306,0.438257,-0.061634,0.00193905,63.8024,
0,3.6,64.103,-0.0450165,15.0297,0.424021,-0.0530105,0.00187637,64.103,
0,3.62,64.4036,-0.0459929,15.0289,0.4094,-0.0446757,0.00181196,64.4036,
0,3.64,64.7042,-0.0468055,15.028,0.394441,-0.0366368,0.00174605,64.7042,
0,3.66,65.0047,-0.0474604,15.0271,0.379188,-0.0289001,0.00167883,65.0047,
0,3.68,65.3052,-0.0479636,15.0261,0.363687,-0.0214709,0.00161049,65.3053,
0,3.7,65.6058,-0.0483213,15.0252,0.347984,-0.0143539,0.00154125,65.6058,
0,3.72,65.9063,-0.0485398,15.0242,0.332124,-0.00755262,0.00147129,65.9063,
0,3.74,66.2067,-0.0486255,15.0232,0.316152,-0.00106972,0.00140082,66.2067,
0,3.76,66.5072,-0.0485847,15.0221,0.300113,0.005093,0.00133004,66.5072,
0,3.78,66.8076,-0.0484239,15.0211,0.284053,0.0109347,0.00125914,66.8076,
0,3.8,67.108,-0.0481495,15.02,0.268017,0.0164553,0.00118833,67.108,
0,3.82,67.4084,-0.0477678,15.0189,0.252049,0.0216558,0.0011178,67.4084,
0,3.84,67.7088,-0.0472854,15.0178,0.236195,0.026538,0.00104776,67.7088,
0,3.86,68.0091,-0.0467084,15.0167,0.2205,0.0311046,0.000978393,68.0091,
0,3.88,68.3094,-0.0460433,15.0155,0.205008,0.0353593,0.000909909,68.3095,
0,3.9,68.6097,-0.0452961,15.0144,0.189765,0.0393066,0.000842503,68.6098,
0,3.92,68.91,-0.044473,15.0132,0.174802,0.0429518,0.000776316,68.91,
0,3.94,69.2103,-0.04358,15.012,0.160135,0.0463007,0.000711418,69.2103,
0,3.96,69.5105,-0.0426229,15.0107,0.145778,0.0493593,0.000647868,69.5105,
0,3.98,69.8107,-0.0416075,15.0095,0.131745,0.052134,0.000585734,69.8107,
0,4,70.1109,-0.0405394,15.0082,0.118049,0.0546313,0.000525076,70.1109,
0,4.02,70.411,-0.0394241,15.0069,0.104703,0.0568582,0.000465956,70.411,
0,4.04,70.7112,-0.0382668,15.0056,0.0917226,0.0588219,0.000408436,70.7112,
0,4.06,71.0113,-0.0370729,15.0043,0.0791204,0.0605297,0.000352575,71.0113,
0,4.08,71.3113,-0.0358473,15.003,0.0669102,0.0619893,0.000298435,71.3113,
0,4.1,71.6114,-0.0345949,15.0016,0.0551056,0.0632088,0.000246076,71.6114,
0,4.12,71.9114,-0.0333205,15.0002,0.0437201,0.0641963,0.000195559,71.9114,
0,4.14,72.2114,-0.0320286,14.9988,0.0327675,0.0649605,0.000146945,72.2114,
0,4.16,72.5113,-0.0307235,14.9974,0.0222611,0.06551,0.000100294,72.5113,
0,4.18,72.8113,-0.0294095,14.996,0.0122144,0.065854,5.56673e-05,72.8113,
0,4.2,73.1112,-0.0280907,14.9946,0.00264084,0.0660017,1.31239e-05,73.1112,
0,4.22,73.4111,-0.0267707,14.9931,-0.00645407,0.0659628,-2.73099e-05,73.4111,
0,4.24,73.7109,-0.0254533,14.9916,-0.0150754,0.0657467,-6.56559e-05,73.7109,
0,4.26,74.0107,-0.024142,14.9902,-0.0232289,0.0653629,-0.000101939,74.0107,
0,4.28,74.3105,-0.0228399,14.9887,-0.0309205,0.0648207,-0.000136185,74.3105,
0,4.3,74.6103,-0.0215501,14.9871,-0.0381561,0.0641291,-0.000168418,74.6103,
0,4.32,74.91,-0.0202756,14.9856,-0.0449415,0.0632974,-0.000198665,74.91,
0,4.34,75.2097,-0.0190191,14.9841,-0.0512827,0.0623344,-0.000226949,75.2097,
0,4.36,75.5094,-0.0177831,14.9825,-0.0571854,0.061249,-0.000253297,75.5094,
0,4.38,75.809,-0.0165699,14.981,-0.0626557,0.0600499,-0.000277732,75.809,
0,4.4,76.1086,-0.0153818,14.9794,-0.0676992,0.0587457,-0.000300282,76.1086,
0,4.42,76.4082,-0.0142207,14.9778,-0.0723221,0.0573447,-0.00032097,76.4082,
0,4.44,76.7077,-0.0130886,14.9762,-0.07653,0.0558555,-0.000339822,76.7077,
0,4.46,77.0072,-0.011987,14.9746,-0.0803289,0.0542863,-0.000356862,77.0072,
0,4.48,77.3067,-0.0109176,14.973,-0.0837247,0.0526451,-0.000372117,77.3067,
0,4.5,77.6061,-0.00988167,14.9714,-0.0867233,0.0509399,-0.000385611,77.6061,
0,4.52,77.9056,-0.0088804,14.9697,-0.0893332,0.0491787,-0.000397381,77.9056,
0,4.54,78.2049,-0.00791484,14.9681,-0.0915669,0.0473691,-0.000407482,78.2049,
0,4.56,78.5043,-0.0069859,14.9664,-0.0934371,0.0455185,-0.000415969,78.5043,
0,4.58,78.8036,-0.00609433,14.9648,-0.0949565,0.043634,-0.000422898,78.8036,
0,4.6,79.1029,-0.00524073,14.9631,-0.0961377,0.0417225,-0.000428325,79.1029,
0,4.62,79.4021,-0.00442557,14.9614,-0.0969935,0.0397906,-0.000432304,79.4021,
0,4.64,79.7013,-0.00364919,14.9597,-0.0975364,0.0378448,-0.000434888,79.7013,
0,4.66,80.0005,-0.00291183,14.958,-0.0977791,0.0358912,-0.000436129,80.0005,
0,4.68,80.2996,-0.00221356,14.9563,-0.0977342,0.0339356,-0.000436084,80.2997,
0,4.7,80.5988,-0.00155438,14.9546,-0.0974143,0.0319836,-0.000434808,80.5988,
0,4.72,80.8978,-0.000934155,14.9529,-0.0968319,0.0300407,-0.000432356,80.8978,
0,4.74,81.1969,-0.000352655,14.9512,-0.0959997,0.028112,-0.000428783,81.1969,
0,4.76,81.4959,0.000190453,14.9495,-0.0949302,0.0262023,-0.000424145,81.4959,
0,4.78,81.7949,0.000695596,14.9478,-0.0936358,0.0243163,-0.000418496,81.7949,
0,4.8,82.0938,0.00116329,14.946,-0.0921291,0.0224583,-0.000411893,82.0938,
0,4.82,82.3927,0.00159414,14.9443,-0.0904223,0.0206325,-0.000404389,82.3927,
0,4.84,82.6916,0.00198883,14.9426,-0.0885272,0.0188427,-0.000396037,82.6916,
0,4.86,82.9904,0.00234812,14.9409,-0.0864556,0.0170926,-0.000386889,82.9904,
0,4.88,83.2892,0.00267282,14.9391,-0.0842192,0.0153856,-0.000376996,83.2892,
0,4.9,83.588,0.00296385,14.9374,-0.0818298,0.0137248,-0.000366411,83.588,
0,4.92,83.8867,0.00322214,14.9356,-0.0792991,0.0121133,-0.000355186,83.8867,
0,4.94,84.1854,0.00344873,14.9339,-0.0766387,0.0105537,-0.000343373,84.1854,
0,4.96,84.484,0.00364466,14.9322,-0.0738604,0.00904855,-0.000331023,84.4841,
0,4.98,84.7827,0.00381104,14.9304,-0.0709757,0.00760002,-0.000318189,84.7827,
0,5,85.0813,0.00394905,14.9287,-0.0679963,0.00621015,-0.000304923,85.0813,
0,5.02,85.3798,0.00405985,14.927,-0.0649337,0.00488072,-0.000291276,85.3798,
0,5.04,85.6783,0.00414469,14.9252,-0.0617996,0.00361328,-0.000277301,85.6784,
0,5.06,85.9768,0.00420481,14.9235,-0.0586056,0.00240914,-0.000263048,85.9768,
0,5.08,86.2753,0.00424148,14.9218,-0.055363,0.00126938,-0.00024857,86.2753,
0,5.1,86.5737,0.00425602,14.9201,-0.0520836,0.000194863,-0.000233919,86.5737,
0,5.12,86.8721,0.00424972,14.9184,-0.0487777,-0.000813786,-0.000219141,86.8721,
0,5.14,87.1704,0.00422391,14.9166,-0.0454545,-0.00175613,-0.000204278,87.1704,
0,5.16,87.4688,0.00417992,14.9149,-0.0421224,-0.00263191,-0.000189368,87.4688,
0,5.18,87.767,0.00411908,14.9132,-0.0387902,-0.00344102,-0.00017445,87.767,
0,5.2,88.0653,0.00404272,14.9115,-0.0354664,-0.00418357,-0.000159563,88.0653,
0,5.22,88.3635,0.00395218,14.9099,-0.0321598,-0.00485979,-0.000144746,88.3635,
0,5.24,88.6617,0.00384877,14.9082,-0.0288789,-0.00547013,-0.000130038,88.6617,
0,5.26,88.9598,0.00373381,14.9065,-0.0256322,-0.00601518,-0.000115478,88.9598,
0,5.28,89.2579,0.00360859,14.9048,-0.0224284,-0.0064957,-0.000101106,89.2579,
0,5.3,89.556,0.0034744,14.9032,-0.019276,-0.00691266,-8.69564e-05,89.556,
0,5.32,89.8541,0.0033325,14.9015,-0.0161835,-0.00726714,-7.30675e-05,89.8541,
0,5.34,90.1521,0.00318412,14.8999,-0.0131595,-0.00756045,-5.94777e-05,90.1521,
0,5.36,90.4501,0.00303048,14.8983,-0.0102125,-0.00779404,-4.62255e-05,90.4501,
0,5.38,90.748,0.00287275,14.8967,-0.00735093,-0.00796952,-3.33498e-05,90.748,
0,5.4,91.0459,0.00271208,14.8951,-0.0045833,-0.0080887,-2.08891e-05,91.0459,
0,5.42,91.3438,0.00254956,14.8935,-0.00191762,-0.00815354,-8.88007e-06,91.3438,
0,5.44,91.6417,0.00238628,14.8919,0.000639248,-0.00816613,2.64593e-06,91.6417,
0,5.46,91.9395,0.00222325,14.8903,0.00308065,-0.00812873,1.36584e-05,91.9395,
0,5.48,92.2373,0.00206145,14.8887,0.00539993,-0.00804372,2.41267e-05,92.2373,
0,5.5,92.535,0.0019018,14.8872,0.00759045,-0.0079136,3.40203e-05,92.535,
0,5.52,92.8328,0.00174519,14.8856,0.00964557,-0.007741,4.33088e-05,92.8328,
0,5.54,93.1305,0.00159243,14.8841,0.0115587,-0.00752872,5.19617e-05,93.1305,
0,5.56,93.4281,0.00144429,14.8826,0.0133231,-0.00727965,5.99485e-05,93.4281,
0,5.58,93.7258,0.00130147,14.8811,0.0149324,-0.00699683,6.72388e-05,93.7258,
0,5.6,94.0234,0.00116462,14.8796,0.0163797,-0.00668343,7.38021e-05,94.0234,
0,5.62,94.321,0.00103431,14.8781,0.0176587,-0.00634276,7.9608e-05,94.321,
0,5.64,94.6185,0.000911065,14.8767,0.0187626,-0.00597825,8.46261e-05,94.6185,
0,5.66,94.916,0.000795317,14.8752,0.0196849,-0.00559347,8.8826e-05,94.916,
0,5.68,95.2135,0.000687437,14.8738,0.0204191,-0.00519211,9.21774e-05,95.2135,
0,5.7,95.511,0.000587717,14.8724,0.0209585,-0.00477801,9.46498e-05,95.511,
0,5.72,95.8084,0.000496375,14.871,0.0212967,-0.00435511,9.62133e-05,95.8084,
0,5.74,96.1058,0.000413544,14.8696,0.0214274,-0.00392752,9.6839e-05,96.1058,
0,5.76,96.4032,0.000339277,14.8683,0.0213445,-0.00349944,9.64983e-05,96.4032,
0,5.78,96.7005,0.000273541,14.8669,0.0210419,-0.00307521,9.51626e-05,96.7006,
0,5.8,96.9979,0.000216214,14.8656,0.0205133,-0.00265927,9.28033e-05,96.9979,
0,5.82,97.2952,0.000167084,14.8643,0.0197525,-0.00225622,8.9392e-05,97.2952,
0,5.84,97.5924,0.000125848,14.863,0.0187536,-0.00187076,8.49e-05,97.5924,
0,5.86,97.8897,9.21044e-05,14.8617,0.0175102,-0.00150771,7.92989e-05,97.8897,
0,5.88,98.1869,6.53569e-05,14.8604,0.0160163,-0.00117202,7.256e-05,98.1869,
0,5.9,98.4841,4.50073e-05,14.8591,0.0142657,-0.000868769,6.46549e-05,98.4841,
0,5.92,98.7813,3.03553e-05,14.8579,0.0122522,-0.000603147,5.5555e-05,98.7813,
0,5.94,99.0784,2.05951e-05,14.8567,0.00996976,-0.000380474,4.5232e-05,99.0784,
0,5.96,99.3755,1.48137e-05,14.8555,0.00741218,-0.000206191,3.36562e-05,99.3755,
0,5.98,99.6726,1.19878e-05,14.8543,0.00457333,-8.58623e-05,2.07969e-05,99.6726,
0,6,99.9697,1.09817e-05,14.8532,0.00144708,-2.5174e-05,6.62587e-06,99.9697,
1,0,10,-5,15,-6.57153e-05,3.34906e-07,-2.9896e-07,10,
1,0.02,10.3,-4.99996,15,0.588127,0.00596618,0.00261387,10.3,
1,0.04,10.6,-4.99969,15,1.12621,0.0231913,0.00500529,10.6,
1,0.06,10.9,-4.99896,15.0001,1.61625,0.0506943,0.00718305,10.9,
1,0.08,11.2,-4.9976,15.0001,2.0603,0.0875347,0.00915614,11.2,
1,0.1,11.5,-4.99541,15.0002,2.46044,0.132814,0.0109335,11.5,
1,0.12,11.8,-4.99223,15.0003,2.81872,0.185673,0.0125239,11.8,
1,0.14,12.1,-4.98793,15.0004,3.13721,0.245297,0.0139363,12.1,
1,0.16,12.4,-4.98238,15.0005,3.41795,0.31091,0.0151794,12.4,
1,0.18,12.7,-4.97546,15.0007,3.66302,0.381777,0.016262,12.7,
1,0.2,13.0001,-4.96708,15.0008,3.87447,0.457207,0.0171929,13.0001,
1,0.22,13.3001,-4.95715,15.001,4.05435,0.536546,0.017981,13.3001,
1,0.24,13.6001,-4.9456,15.0012,4.20473,0.619184,0.0186354,13.6001,
1,0.26,13.9001,-4.93236,15.0014,4.32767,0.704552,0.0191651,13.9001,
1,0.28,14.2001,-4.9174,15.0016,4.42521,0.792121,0.0195791,14.2001,
1,0.3,14.5002,-4.90067,15.0018,4.49944,0.881405,0.0198868,14.5002,
1,0.32,14.8002,-4.88213,15.002,4.57299,0.972146,0.0201883,14.8002,
1,0.34,15.1003,-4.86177,15.0022,4.63642,1.06426,0.0204418,15.1003,
1,0.36,15.4003,-4.83956,15.0025,4.69,1.15754,0.0206484,15.4003,
1,0.38,15.7004,-4.81546,15.0028,4.73398,1.25179,0.0208096,15.7004,
1,0.4,16.0004,-4.78948,15.003,4.76864,1.34683,0.0209264,16.0004,
1,0.42,16.3005,-4.76159,15.0033,4.79424,1.44248,0.0210004,16.3005,
1,0.44,16.6006,-4.73178,15.0036,4.81105,1.53855,0.0210328,16.6006,
1,0.46,16.9006,-4.70004,15.0039,4.81933,1.63486,0.0210252,16.9006,
1,0.48,17.2007,-4.66638,15.0042,4.81935,1.73126,0.0209789,17.2007,
1,0.5,17.5008,-4.63079,15.0045,4.81138,1.82758,0.0208955,17.5008,
1,0.52,17.8009,-4.59328,15.0049,4.79567,1.92367,0.0207766,17.8009,
1,0.54,18.101,-4.55385,15.0052,4.7725,2.01936,0.0206235,18.101,
1,0.56,18.4011,-4.51251,15.0055,4.74212,2.11452,0.020438,18.4011,
1,0.58,18.7012,-4.46927,15.0059,4.70482,2.209,0.0202215,18.7012,
1,0.6,19.0013,-4.42415,15.0062,4.66085,2.30267,0.0199757,19.0013,
1,0.62,19.3015,-4.37717,15.0066,4.61046,2.39539,0.0197021,19.3015,
1,0.64,19.6016,-4.32835,15.007,4.55395,2.48705,0.0194024,19.6016,
1,0.66,19.9017,-4.2777,15.0074,4.49158,2.57751,0.0190782,19.9017,
1,0.68,20.2019,-4.22525,15.0077,4.42359,2.66667,0.0187309,20.2019,
1,0.7,20.5021,-4.17104,15.0081,4.35027,2.75442,0.0183621,20.5021,
1,0.72,20.8022,-4.11509,15.0085,4.27187,2.84065,0.0179735,20.8022,
1,0.74,21.1024,-4.05743,15.0089,4.18866,2.92526,0.0175664,21.1024,
1,0.76,21.4026,-3.99809,15.0093,4.10089,3.00816,0.0171423,21.4026,
1,0.78,21.7028,-3.93711,15.0097,4.00884,3.08927,0.0167027,21.7028,
1,0.8,22.003,-3.87453,15.0101,3.91276,3.16849,0.016249,22.003,
1,0.82,22.3032,-3.81038,15.0106,3.81291,3.24575,0.0157826,22.3032,
1,0.84,22.6034,-3.74471,15.011,3.70958,3.32098,0.0153049,22.6034,
1,0.86,22.9036,-3.67756,15.0114,3.603,3.39411,0.0148171,22.9036,
1,0.88,23.2038,-3.60896,15.0118,3.49346,3.46508,0.0143206,23.2038,
1,0.9,23.5041,-3.53897,15.0123,3.38049,3.53383,0.0138135,23.5041,
1,0.92,23.8043,-3.46763,15.0127,3.20709,3.59973,0.013064,23.8043,
1,0.94,24.1046,-3.39501,15.0131,3.02207,3.66204,0.012273,24.1046,
1,0.96,24.4049,-3.32117,15.0135,2.82616,3.72054,0.011444,24.4049,
1,0.98,24.7051,-3.24621,15.014,2.6201,3.77502,0.0105799,24.7051,
1,1,25.0054,-3.1702,15.0144,2.40461,3.82528,0.00968398,25.0054,
1,1.02,25.3057,-3.09323,15.0149,2.18044,3.87115,0.00875899,25.3057,
1,1.04,25.606,-3.01538,15.0153,1.9483,3.91245,0.00780774,25.606,
1,1.06,25.9063,-2.93676,15.0157,1.70894,3.94903,0.00683288,25.9063,
1,1.08,26.2066,-2.85746,15.0162,1.46309,3.98076,0.00583695,26.2066,
1,1.1,26.507,-2.77756,15.0166,1.21148,4.00752,0.00482237,26.507,
1,1.12,26.8073,-2.69719,15.017,0.954844,4.02919,0.0037915,26.8073,
1,1.14,27.1077,-2.61643,15.0175,0.69392,4.04568,0.00274658,27.1077,
1,1.16,27.408,-2.5354,15.0179,0.42944,4.05692,0.00168979,27.408,
1,1.18,27.7084,-2.45419,15.0183,0.162141,4.06284,0.000623276,27.7084,
1,1.2,28.0087,-2.37292,15.0188,-0.107242,4.06339,-0.000450881,28.0087,
1,1.22,28.3091,-2.29169,15.0192,-0.377973,4.05854,-0.00153062,28.3091,
1,1.24,28.6095,-2.21061,15.0196,-0.649316,4.04827,-0.00261388,28.6095,
1,1.26,28.9099,-2.1298,15.0201,-0.920533,4.03257,-0.00369861,28.9099,
1,1.28,29.2103,-2.04935,15.0205,-1.19089,4.01145,-0.00478272,29.2103,
1,1.3,29.5107,-1.96937,15.0209,-1.45964,3.98494,-0.00586411,29.5107,
1,1.32,29.8111,-1.88998,15.0213,-1.72606,3.95308,-0.0069406,29.8111,
1,1.34,30.1116,-1.81129,15.0218,-1.9894,3.91592,-0.00800996,30.1116,
1,1.36,30.412,-1.73338,15.0222,-2.24892,3.87353,-0.00906985,30.412,
1,1.38,30.7125,-1.65638,15.0226,-2.50389,3.826,-0.0101179,30.7125,
1,1.4,31.0129,-1.58038,15.023,-2.75357,3.77341,-0.0111515,31.0129,
1,1.42,31.3134,-1.50548,15.0234,-2.99722,3.71589,-0.012168,31.3134,
1,1.44,31.6139,-1.43177,15.0238,-3.23409,3.65357,-0.0131647,31.6139,
1,1.46,31.9143,-1.35936,15.0242,-3.46345,3.58658,-0.0141387,31.9143,
1,1.48,32.2148,-1.28834,15.0246,-3.68455,3.51509,-0.0150869,32.2148,
1,1.5,32.5153,-1.21879,15.025,-3.88939,3.43926,-0.0159763,32.5153,
1,1.52,32.8158,-1.15079,15.0253,-3.9511,3.36085,-0.0162829,32.8158,
1,1.54,33.1163,-1.08436,15.0257,-4.00721,3.28125,-0.0165679,33.1163,
1,1.56,33.4168,-1.01954,15.0261,-4.05784,3.2006,-0.0168313,33.4168,
1,1.58,33.7174,-0.956346,15.0264,-4.10308,3.11898,-0.0170733,33.7174,
1,1.6,34.0179,-0.89479,15.0268,-4.14303,3.03651,-0.0172938,34.0179,
1,1.62,34.3184,-0.834891,15.0272,-4.17779,2.95329,-0.017493,34.3184,
1,1.64,34.619,-0.776662,15.0275,-4.20746,2.86943,-0.0176709,34.619,
1,1.66,34.9195,-0.720117,15.0278,-4.23215,2.78503,-0.0178275,34.9195,
1,1.68,35.2201,-0.665264,15.0282,-4.25195,2.70018,-0.0179631,35.2201,
1,1.7,35.5207,-0.612112,15.0285,-4.26696,2.61498,-0.0180777,35.5207,
1,1.72,35.8212,-0.560667,15.0288,-4.27728,2.52953,-0.0181715,35.8212,
1,1.74,36.1218,-0.510932,15.0291,-4.28301,2.44392,-0.0182446,36.1218,
1,1.76,36.4224,-0.462911,15.0295,-4.28426,2.35824,-0.0182973,36.4224,
1,1.78,36.723,-0.416603,15.0298,-4.28112,2.27258,-0.0183296,36.723,
1,1.8,37.0236,-0.372007,15.0301,-4.27368,2.18702,-0.018342,37.0236,
1,1.82,37.3242,-0.32912,15.0303,-4.26202,2.10166,-0.0183343,37.3242,
1,1.84,37.6248,-0.287939,15.0306,-4.24641,2.01657,-0.0183077,37.6248,
1,1.86,37.9254,-0.248455,15.0309,-4.227,1.93183,-0.0182627,37.9254,
1,1.88,38.2261,-0.210663,15.0312,-4.20399,1.84751,-0.0182001,38.2261,
1,1.9,38.5267,-0.174552,15.0314,-4.17754,1.76369,-0.0181203,38.5267,
1,1.92,38.8273,-0.140111,15.0317,-4.14783,1.68043,-0.0180243,38.8273,
1,1.94,39.1279,-0.10733,15.0319,-4.11502,1.5978,-0.0179125,39.1279,
1,1.96,39.4286,-0.0761948,15.0321,-4.0793,1.51585,-0.0177859,39.4286,
1,1.98,39.7292,-0.0466912,15.0324,-4.04083,1.43464,-0.017645,39.7292,
1,2,40.0299,-0.0188037,15.0326,-3.99979,1.35423,-0.0174907,40.0299,
1,2.02,40.3305,0.00748387,15.0328,-3.95635,1.27467,-0.0173238,40.3305,
1,2.04,40.6312,0.032189,15.033,-3.91069,1.196,-0.0171451,40.6312,
1,2.06,40.9318,0.0553299,15.0332,-3.86298,1.11826,-0.0169553,40.9319,
1,2.08,41.2325,0.0769257,15.0333,-3.8134,1.04149,-0.0167553,41.2325,
1,2.1,41.5332,0.0969962,15.0335,-3.75703,0.965736,-0.0165236,41.5332,
1,2.12,41.8339,0.115566,15.0337,-3.65723,0.891589,-0.0160987,41.8339,
1,2.14,42.1345,0.132673,15.0338,-3.55465,0.819466,-0.0156595,42.1345,
1,2.16,42.4352,0.148359,15.034,-3.44958,0.749419,-0.0152071,42.4352,
1,2.18,42.7359,0.162664,15.0341,-3.34229,0.681497,-0.0147432,42.7359,
1,2.2,43.0366,0.175633,15.0342,-3.23308,0.615741,-0.0142691,43.0366,
1,2.22,43.3373,0.187308,15.0343,-3.12223,0.552185,-0.0137863,43.3373,
1,2.24,43.6379,0.197735,15.0344,-3.01002,0.49086,-0.0132962,43.6379,
1,2.26,43.9386,0.206958,15.0345,-2.89676,0.431791,-0.0128002,43.9386,
1,2.28,44.2393,0.215022,15.0346,-2.78271,0.374995,-0.0122997,44.2393,
1,2.3,44.54,0.221973,15.0347,-2.66817,0.320486,-0.0117962,44.54,
1,2.32,44.8407,0.227857,15.0347,-2.55342,0.26827,-0.011291,44.8407,
1,2.34,45.1414,0.232719,15.0348,-2.43876,0.218349,-0.0107856,45.1414,
1,2.36,45.4421,0.236606,15.0348,-2.32447,0.170717,-0.0102812,45.4421,
1,2.38,45.7428,0.239563,15.0348,-2.21083,0.125366,-0.00977939,45.7428,
1,2.4,46.0435,0.241636,15.0349,-2.09813,0.0822779,-0.00928137,46.0435,
1,2.42,46.3442,0.242869,15.0349,-1.98661,0.0414326,-0.00878835,46.3442,
1,2.44,46.6449,0.243308,15.0349,-1.87643,0.00280445,-0.008301,46.6449,
1,2.46,46.9456,0.242996,15.0349,-1.76769,-0.0336343,-0.00781993,46.9456,
1,2.48,47.2463,0.241977,15.0348,-1.66053,-0.0679137,-0.00734572,47.2463,
1,2.5,47.547,0.240293,15.0348,-1.55505,-0.100067,-0.00687894,47.547,
1,2.52,47.8477,0.237988,15.0347,-1.45139,-0.130128,-0.00642018,47.8477,
1,2.54,48.1484,0.235102,15.0347,-1.34967,-0.158135,-0.00596999,48.1484,
1,2.56,48.4491,0.231676,15.0346,-1.25001,-0.184129,-0.00552893,48.4491,
1,2.58,48.7498,0.22775,15.0345,-1.15252,-0.20815,-0.00509756,48.7498,
1,2.6,49.0504,0.223363,15.0345,-1.05734,-0.230245,-0.00467641,49.0504,
1,2.62,49.3511,0.218553,15.0343,-0.964575,-0.25046,-0.00426604,49.3511,
1,2.64,49.6518,0.213357,15.0342,-0.874359,-0.268845,-0.00386698,49.6518,
1,2.66,49.9525,0.207811,15.0341,-0.78681,-0.285452,-0.00347977,49.9525,
1,2.68,50.2532,0.20195,15.034,-0.70205,-0.300336,-0.00310493,50.2532,
1,2.7,50.5539,0.195809,15.0338,-0.620198,-0.313553,-0.002743,50.5539,
1,2.72,50.8545,0.189419,15.0337,-0.541342,-0.325164,-0.00239436,50.8545,
1,2.74,51.1552,0.182812,15.0335,-0.46548,-0.335227,-0.00205898,51.1552,
1,2.76,51.4559,0.17602,15.0333,-0.392599,-0.343803,-0.0017368,51.4559,
1,2.78,51.7565,0.16907,15.0331,-0.322686,-0.350951,-0.00142776,51.7565,
1,2.8,52.0572,0.161991,15.0329,-0.255728,-0.35673,-0.0011318,52.0572,
1,2.82,52.3579,0.154809,15.0327,-0.191712,-0.361199,-0.000848848,52.3579,
1,2.84,52.6585,0.147551,15.0325,-0.130624,-0.364418,-0.000578839,52.6585,
1,2.86,52.9592,0.14024,15.0322,-0.0724523,-0.366444,-0.00032171,52.9592,
1,2.88,53.2598,0.132901,15.032,-0.0171824,-0.367335,-7.73976e-05,53.2598,
1,2.9,53.5604,0.125554,15.0317,0.0351987,-0.36715,0.000154161,53.5604,
1,2.92,53.8611,0.118222,15.0315,0.0847044,-0.365946,0.000373029,53.8611,
1,2.94,54.1617,0.110923,15.0312,0.131348,-0.363781,0.000579268,54.1617,
1,2.96,54.4623,0.103676,15.0309,0.175143,-0.360712,0.000772939,54.4623,
1,2.98,54.7629,0.0965,15.0306,0.216103,-0.356794,0.000954102,54.7629,
1,3,55.0635,0.0894099,15.0302,0.254241,-0.352086,0.00112282,55.0635,
1,3.02,55.3641,0.0824214,15.0299,0.28959,-0.346643,0.00127923,55.3641,
1,3.04,55.6647,0.0755487,15.0296,0.322219,-0.340521,0.00142364,55.6647,
1,3.06,55.9653,0.0688048,15.0292,0.352204,-0.333772,0.00155639,55.9653,
1,3.08,56.2659,0.0622017,15.0288,0.379621,-0.32645,0.0016778,56.2659,
1,3.1,56.5665,0.0557503,15.0285,0.404546,-0.318604,0.00178822,56.5665,
1,3.12,56.867,0.0494607,15.0281,0.427053,-0.310284,0.00188797,56.867,
1,3.14,57.1676,0.0433418,15.0277,0.44722,-0.301537,0.00197738,57.1676,
1,3.16,57.4681,0.0374017,15.0273,0.46512,-0.29241,0.00205679,57.4681,
1,3.18,57.7687,0.0316476,15.0268,0.480831,-0.282947,0.00212653,57.7687,
1,3.2,58.0692,0.0260858,15.0264,0.494427,-0.273191,0.00218693,58.0692,
1,3.22,58.3697,0.0207216,15.0259,0.505984,-0.263184,0.00223832,58.3697,
1,3.24,58.6703,0.0155598,15.0255,0.515578,-0.252965,0.00228103,58.6703,
1,3.26,58.9708,0.0106042,15.025,0.523285,-0.242573,0.00231539,58.9708,
1,3.28,59.2713,0.0058578,15.0245,0.529179,-0.232046,0.00234174,59.2713,
1,3.3,59.5717,0.00132303,15.024,0.533338,-0.221418,0.00236041,59.5717,
1,3.32,59.8722,-0.00299846,15.0235,0.535836,-0.210723,0.00237173,59.8722,
1,3.34,60.1727,-0.00710566,15.023,0.536752,-0.199995,0.00237605,60.1727,
1,3.36,60.4731,-0.0109982,15.0225,0.536161,-0.189263,0.00237371,60.4731,
1,3.38,60.7736,-0.0146764,15.022,0.534142,-0.178558,0.00236505,60.7736,
1,3.4,61.074,-0.0181409,15.0214,0.530772,-0.167906,0.0023504,61.074,
1,3.42,61.3744,-0.0213932,15.0208,0.526127,-0.157335,0.0023301,61.3744,
1,3.44,61.6748,-0.024435,15.0203,0.520285,-0.146869,0.0023045,61.6749,
1,3.46,61.9752,-0.0272688,15.0197,0.513324,-0.136531,0.00227394,61.9753,
1,3.48,62.2756,-0.0298973,15.0191,0.505319,-0.126343,0.00223874,62.2756,
1,3.5,62.576,-0.0323237,15.0185,0.496348,-0.116325,0.00219927,62.576,
1,3.52,62.8764,-0.0345515,15.0179,0.486489,-0.106495,0.00215584,62.8764,
1,3.54,63.1767,-0.0365848,15.0173,0.475817,-0.096871,0.00210881,63.1767,
1,3.56,63.4771,-0.0384278,15.0166,0.464411,-0.0874675,0.00205852,63.4771,
1,3.58,63.7774,-0.0400851,15.016,0.452346,-0.0782989,0.0020053,63.7774,
1,3.6,64.0777,-0.0415614,15.0153,0.4397,-0.0693776,0.00194949,64.0777,
1,3.62,64.378,-0.0428619,15.0146,0.426541,-0.0607143,0.00189139,64.378,
1,3.64,64.6783,-0.0439918,15.014,0.412919,-0.052319,0.00183123,64.6783,
1,3.66,64.9786,-0.0449565,15.0133,0.398883,-0.0442003,0.00176922,64.9786,
1,3.68,65.2788,-0.0457617,15.0126,0.384482,-0.0363661,0.00170558,65.2788,
1,3.7,65.5791,-0.0464131,15.0119,0.369765,-0.0288232,0.00164052,65.5791,
1,3.72,65.8793,-0.0469166,15.0111,0.35478,-0.0215773,0.00157426,65.8793,
1,3.74,66.1795,-0.0472782,15.0104,0.339576,-0.0146334,0.00150702,66.1795,
1,3.76,66.4797,-0.047504,15.0097,0.324201,-0.00799541,0.001439,66.4797,
1,3.78,66.7799,-0.0476001,15.0089,0.308706,-0.00166618,0.00137043,66.7799,
1,3.8,67.0801,-0.0475727,15.0082,0.293137,0.00435232,0.00130152,67.0801,
1,3.82,67.3802,-0.0474281,15.0074,0.277543,0.0100591,0.00123248,67.3802,
1,3.84,67.6804,-0.0471724,15.0066,0.261974,0.0154542,0.00116354,67.6804,
1,3.86,67.9805,-0.046812,15.0058,0.246477,0.0205385,0.0010949,67.9805,
1,3.88,68.2806,-0.0463529,15.005,0.231101,0.0253141,0.00102677,68.2806,
1,3.9,68.5807,-0.0458015,15.0042,0.215894,0.0297837,0.000959384,68.5807,
1,3.92,68.8808,-0.0451636,15.0034,0.200894,0.0339512,0.000892897,68.8808,
1,3.94,69.1808,-0.0444454,15.0026,0.186122,0.037821,0.000827399,69.1808,
1,3.96,69.4809,-0.0436527,15.0017,0.171593,0.0413977,0.000762965,69.4809,
1,3.98,69.7809,-0.0427914,15.0009,0.157325,0.0446864,0.000699677,69.7809,
1,4,70.0809,-0.0418672,15,0.143335,0.0476926,0.000637613,70.0809,
1,4.02,70.3809,-0.0408856,14.9991,0.129642,0.0504218,0.000576849,70.3809,
1,4.04,70.6809,-0.0398521,14.9983,0.11626,0.0528803,0.000517462,70.6809,
1,4.06,70.9808,-0.0387721,14.9974,0.103209,0.0550744,0.000459527,70.9808,
1,4.08,71.2808,-0.0376508,14.9965,0.0905044,0.057011,0.000403122,71.2808,
1,4.1,71.5807,-0.0364933,14.9956,0.078164,0.058697,0.000348322,71.5807,
1,4.12,71.8806,-0.0353046,14.9947,0.0662048,0.0601401,0.000295204,71.8806,
1,4.14,72.1805,-0.0340893,14.9938,0.0546438,0.0613479,0.000243843,72.1805,
1,4.16,72.4803,-0.0328522,14.9928,0.0434982,0.0623286,0.000194316,72.4803,
1,4.18,72.7802,-0.0315976,14.9919,0.0327849,0.0630907,0.000146699,72.7802,
1,4.2,73.08,-0.0303299,14.991,0.0225208,0.063643,0.000101068,73.08,
1,4.22,73.3798,-0.0290532,14.99,0.0127162,0.0639946,5.74677e-05,73.3798,
1,4.24,73.6796,-0.0277714,14.9891,0.00336876,0.0641547,1.58892e-05,73.6796,
1,4.26,73.9794,-0.0264883,14.9881,-0.00552522,0.0641324,-2.36835e-05,73.9794,
1,4.28,74.2791,-0.0252073,14.9871,-0.0139694,0.0639367,-6.12663e-05,74.2791,
1,4.3,74.5789,-0.0239319,14.9861,-0.0219674,0.0635766,-9.6875e-05,74.5789,
1,4.32,74.8786,-0.0226653,14.9851,-0.029523,0.0630609,-0.000130525,74.8786,
1,4.34,75.1783,-0.0214104,14.9841,-0.0366397,0.0623986,-0.000162233,75.1783,
1,4.36,75.4779,-0.0201702,14.9831,-0.0433214,0.0615982,-0.000192015,75.478,
1,4.38,75.7776,-0.0189474,14.9821,-0.0495716,0.0606686,-0.000219885,75.7776,
1,4.4,76.0772,-0.0177443,14.9811,-0.0553941,0.0596182,-0.000245861,76.0772,
1,4.42,76.3768,-0.0165634,14.9801,-0.0607924,0.0584557,-0.000269957,76.3768,
1,4.44,76.6764,-0.0154068,14.979,-0.0657704,0.0571893,-0.000292189,76.6764,
1,4.46,76.976,-0.0142764,14.978,-0.0703317,0.0558276,-0.000312574,76.976,
1,4.48,77.2756,-0.0131742,14.977,-0.0744799,0.0543788,-0.000331127,77.2756,
1,4.5,77.5751,-0.0121018,14.9759,-0.0782188,0.0528512,-0.000347864,77.5751,
1,4.52,77.8746,-0.0110607,14.9748,-0.0815547,0.0512528,-0.000362813,77.8746,
1,4.54,78.1741,-0.0100521,14.9738,-0.084499,0.0495916,-0.000376023,78.1741,
1,4.56,78.4735,-0.00907737,14.9727,-0.0870636,0.0478753,-0.000387547,78.4735,
1,4.58,78.773,-0.00813743,14.9716,-0.0892604,0.0461115,-0.000397438,78.773,
1,4.6,79.0724,-0.00723318,14.9705,-0.0911015,0.0443073,-0.000405749,79.0724,
1,4.62,79.3718,-0.00636536,14.9694,-0.0925987,0.0424697,-0.000412531,79.3718,
1,4.64,79.6712,-0.00553457,14.9683,-0.0937639,0.0406055,-0.000417835,79.6712,
1,4.66,79.9705,-0.00474128,14.9672,-0.094609,0.0387213,-0.00042171,79.9705,
1,4.68,80.2699,-0.00398581,14.9661,-0.0951459,0.0368232,-0.000424208,80.2699,
1,4.7,80.5692,-0.0032684,14.965,-0.0953866,0.0349174,-0.000425383,80.5692,
1,4.72,80.8685,-0.00258913,14.9639,-0.0953428,0.0330097,-0.000425286,80.8685,
1,4.74,81.1677,-0.00194799,14.9628,-0.0950265,0.0311055,-0.00042397,81.1677,
1,4.76,81.467,-0.00134485,14.9616,-0.0944495,0.0292104,-0.000421488,81.467,
1,4.78,81.7662,-0.000779478,14.9605,-0.0936236,0.0273292,-0.000417892,81.7662,
1,4.8,82.0654,-0.000251552,14.9593,-0.0925606,0.025467,-0.000413234,82.0654,
1,4.82,82.3646,0.000239358,14.9582,-0.0912725,0.0236283,-0.000407567,82.3646,
1,4.84,82.6637,0.000693766,14.957,-0.0897712,0.0218175,-0.000400945,82.6637,
1,4.86,82.9629,0.00111227,14.9559,-0.0880689,0.0200388,-0.00039342,82.9629,
1,4.88,83.262,0.00149556,14.9547,-0.0861774,0.018296,-0.000385047,83.262,
1,4.9,83.561,0.00184438,14.9535,-0.0841089,0.0165929,-0.000375878,83.561,
1,4.92,83.8601,0.00215956,14.9524,-0.0818753,0.0149328,-0.000365967,83.8601,
1,4.94,84.1591,0.002442,14.9512,-0.0794885,0.0133189,-0.000355368,84.1591,
1,4.96,84.4582,0.00269264,14.95,-0.0769607,0.0117542,-0.000344133,84.4582,
1,4.98,84.7571,0.00291251,14.9488,-0.0743036,0.0102413,-0.000332316,84.7571,
1,5,85.0561,0.00310266,14.9476,-0.0715293,0.0087828,-0.000319969,85.0561,
1,5.02,85.355,0.0032642,14.9464,-0.0686497,0.00738084,-0.000307147,85.355,
1,5.04,85.654,0.00339828,14.9452,-0.0656767,0.00603743,-0.000293903,85.654,
1,5.06,85.9529,0.0035061,14.944,-0.0626221,0.00475432,-0.000280289,85.9529,
1,5.08,86.2517,0.00358887,14.9428,-0.059498,0.00353301,-0.000266359,86.2517,
1,5.1,86.5506,0.00364784,14.9416,-0.0563161,0.00237479,-0.000252165,86.5506,
1,5.12,86.8494,0.00368428,14.9404,-0.0530876,0.00128068,-0.000237759,86.8494,
1,5.14,87.1482,0.0036995,14.9392,-0.0498223,0.000251526,-0.000223184,87.1482,
1,5.16,87.447,0.00369478,14.938,-0.0465295,-0.00071203,-0.000208481,87.447,
1,5.18,87.7457,0.00367146,14.9367,-0.0432187,-0.00160953,-0.000193692,87.7457,
1,5.2,88.0444,0.00363084,14.9355,-0.0398992,-0.00244072,-0.000178861,88.0444,
1,5.22,88.3431,0.00357427,14.9343,-0.0365805,-0.00320551,-0.00016403,88.3431,
1,5.24,88.6418,0.00350307,14.933,-0.0332719,-0.00390401,-0.00014924,88.6418,
1,5.26,88.9404,0.00341855,14.9318,-0.0299828,-0.00453651,-0.000134533,88.9404,
1,5.28,89.2391,0.00332204,14.9306,-0.0267225,-0.00510351,-0.000119953,89.2391,
1,5.3,89.5377,0.00321484,14.9293,-0.0235004,-0.00560567,-0.000105538,89.5377,
1,5.32,89.8362,0.00309824,14.9281,-0.0203258,-0.00604384,-9.13289e-05,89.8362,
1,5.34,90.1348,0.00297351,14.9268,-0.0172079,-0.00641908,-7.73675e-05,90.1348,
1,5.36,90.4333,0.00284189,14.9256,-0.0141562,-0.0067326,-6.36956e-05,90.4333,
1,5.38,90.7318,0.00270461,14.9243,-0.0111799,-0.00698583,-5.03552e-05,90.7318,
1,5.4,91.0303,0.00256285,14.9231,-0.00828834,-0.00718036,-3.73883e-05,91.0303,
1,5.42,91.3287,0.00241777,14.9218,-0.00549029,-0.00731799,-2.48349e-05,91.3287,
1,5.44,91.6272,0.0022705,14.9205,-0.00279359,-0.00740065,-1.27302e-05,91.6272,
1,5.46,91.9256,0.0021221,14.9193,-0.000205763,-0.00743046,-1.10862e-06,91.9256,
1,5.48,92.2239,0.00197361,14.918,0.00226564,-0.00740966,9.99581e-06,92.2239,
1,5.5,92.5223,0.00182603,14.9167,0.00461309,-0.00734066,2.05488e-05,92.5223,
1,5.52,92.8206,0.00168029,14.9155,0.00682907,-0.00722601,3.05163e-05,92.8206,
1,5.54,93.1189,0.00153728,14.9142,0.00890608,-0.00706842,3.9864e-05,93.1189,
1,5.56,93.4172,0.00139782,14.9129,0.0108366,-0.00687074,4.85578e-05,93.4172,
1,5.58,93.7154,0.0012627,14.9116,0.0126132,-0.00663598,5.65636e-05,93.7154,
1,5.6,94.0136,0.00113261,14.9104,0.0142283,-0.00636729,6.38473e-05,94.0136,
1,5.62,94.3118,0.00100821,14.9091,0.0156745,-0.00606798,7.03747e-05,94.3118,
1,5.64,94.61,0.000890072,14.9078,0.0169444,-0.00574149,7.61119e-05,94.61,
1,5.66,94.9081,0.000778707,14.9065,0.0180305,-0.00539142,8.10248e-05,94.9081,
1,5.68,95.2063,0.000674547,14.9052,0.0189253,-0.00502154,8.50793e-05,95.2063,
1,5.7,95.5043,0.000577951,14.904,0.0196214,-0.00463574,8.82414e-05,95.5044,
1,5.72,95.8024,0.000489197,14.9027,0.0201115,-0.00423806,9.04774e-05,95.8024,
1,5.74,96.1005,0.00040848,14.9014,0.0203885,-0.0038327,9.17548e-05,96.1005,
1,5.76,96.3985,0.000335911,14.9001,0.0204453,-0.00342399,9.20413e-05,96.3985,
1,5.78,96.6965,0.000271513,14.8988,0.0202751,-0.0030164,9.13047e-05,96.6965,
1,5.8,96.9944,0.000215217,14.8975,0.0198706,-0.00261455,8.95126e-05,96.9944,
1,5.82,97.2924,0.000166861,14.8962,0.0192251,-0.00222318,8.66331e-05,97.2924,
1,5.84,97.5903,0.000126187,14.8949,0.0183314,-0.0018472,8.26337e-05,97.5903,
1,5.86,97.8882,9.28372e-05,14.8936,0.0171827,-0.00149163,7.74824e-05,97.8882,
1,5.88,98.186,6.63515e-05,14.8924,0.0157719,-0.00116164,7.1147e-05,98.186,
1,5.9,98.4839,4.61657e-05,14.8911,0.0140922,-0.000862542,6.35954e-05,98.4839,
1,5.92,98.7817,3.16076e-05,14.8898,0.0121365,-0.00059979,5.47954e-05,98.7817,
1,5.94,99.0794,2.18946e-05,14.8885,0.00989792,-0.000378968,4.4715e-05,99.0794,
1,5.96,99.3772,1.61312e-05,14.8872,0.00736958,-0.000205805,3.3321e-05,99.3772,
1,5.98,99.6749,1.33057e-05,14.8859,0.00454454,-8.61632e-05,2.0579e-05,99.6749,
1,6,99.9726,1.22879e-05,14.8846,0.00141589,-2.60472e-05,6.4573e-06,99.9726,
2,0,10,-5,15,-7.01913e-05,3.93074e-07,-3.18853e-07,10,
2,0.02,10.3,-4.99996,15,0.623035,0.0063332,0.00276902,10.3,
2,0.04,10.6,-4.99967,15,1.18563,0.0245184,0.00526938,10.6,
2,0.06,10.9,-4.99891,15.0001,1.69047,0.0533733,0.00751294,10.9,
2,0.08,11.2,-4.99747,15.0001,2.14033,0.0917707,0.00951179,11.2,
2,0.1,11.5,-4.99518,15.0002,2.53796,0.138638,0.011278,11.5,
2,0.12,11.8,-4.99187,15.0002,2.88613,0.19296,0.0128234,11.8,
2,0.14,12.1,-4.98742,15.0003,3.1876,0.253772,0.01416,12.1,
2,0.16,12.4,-4.98169,15.0004,3.44511,0.32017,0.0152997,12.4,
2,0.18,12.7,-4.97458,15.0005,3.66144,0.391302,0.0162546,12.7,
2,0.2,13,-4.96601,15.0007,3.83933,0.466372,0.0170366,13,
2,0.22,13.3001,-4.9559,15.0008,3.98156,0.544638,0.0176579,13.3001,
2,0.24,13.6001,-4.94421,15.0009,4.09087,0.625415,0.0181307,13.6001,
2,0.26,13.9001,-4.93087,15.0011,4.17001,0.708071,0.0184673,13.9001,
2,0.28,14.2001,-4.91587,15.0012,4.22176,0.792032,0.0186801,14.2001,
2,0.3,14.5001,-4.89919,15.0014,4.24887,0.876778,0.0187817,14.5001,
2,0.32,14.8002,-4.8808,15.0016,4.28559,0.962131,0.0189235,14.8002,
2,0.34,15.1002,-4.8607,15.0018,4.31725,1.04817,0.0190406,15.1002,
2,0.36,15.4002,-4.83887,15.002,4.34398,1.13479,0.0191336,15.4002,
2,0.38,15.7003,-4.8153,15.0022,4.36592,1.22189,0.0192032,15.7003,
2,0.4,16.0003,-4.78999,15.0024,4.38319,1.30939,0.01925,16.0003,
2,0.42,16.3004,-4.76292,15.0026,4.39594,1.39719,0.0192747,16.3004,
2,0.44,16.6004,-4.7341,15.0029,4.40429,1.4852,0.0192779,16.6004,
2,0.46,16.9005,-4.70352,15.0031,4.40837,1.57334,0.0192604,16.9005,
2,0.48,17.2006,-4.67117,15.0034,4.40833,1.66151,0.019223,17.2006,
2,0.5,17.5006,-4.63706,15.0036,4.40429,1.74964,0.0191663,17.5006,
2,0.52,17.8007,-4.60118,15.0039,4.39638,1.83766,0.0190911,17.8007,
2,0.54,18.1008,-4.56355,15.0041,4.38474,1.92547,0.0189981,18.1008,
2,0.56,18.4009,-4.52416,15.0044,4.3695,2.01302,0.0188882,18.4009,
2,0.58,18.701,-4.48303,15.0047,4.3508,2.10023,0.018762,18.701,
2,0.6,19.0011,-4.44016,15.005,4.32876,2.18703,0.0186204,19.0011,
2,0.62,19.3012,-4.39555,15.0053,4.3035,2.27336,0.0184641,19.3012,
2,0.64,19.6013,-4.34923,15.0056,4.2752,2.35915,0.018294,19.6013,
2,0.66,19.9014,-4.30119,15.0059,4.24398,2.44435,0.0181109,19.9014,
2,0.68,20.2015,-4.25146,15.0062,4.20996,2.52889,0.0179155,20.2015,
2,0.7,20.5016,-4.20004,15.0065,4.17327,2.61273,0.0177085,20.5016,
2,0.72,20.8018,-4.14695,15.0068,4.13401,2.6958,0.0174907,20.8018,
2,0.74,21.1019,-4.09221,15.0071,4.09233,2.77807,0.0172628,21.1019,
2,0.76,21.402,-4.03584,15.0074,4.04834,2.85948,0.0170255,21.402,
2,0.78,21.7022,-3.97784,15.0078,4.00215,2.93999,0.0167796,21.7022,
2,0.8,22.0024,-3.91824,15.0081,3.9539,3.01955,0.0165256,22.0024,
2,0.82,22.3025,-3.85706,15.0084,3.90371,3.09813,0.0162644,22.3025,
2,0.84,22.6027,-3.79432,15.0088,3.85169,3.17569,0.0159966,22.6027,
2,0.86,22.9029,-3.73004,15.0091,3.79798,3.25219,0.0157229,22.9029,
2,0.88,23.2031,-3.66424,15.0094,3.74268,3.3276,0.0154439,23.2031,
2,0.9,23.5033,-3.59695,15.0098,3.68508,3.40189,0.0151568,23.5033,
2,0.92,23.8035,-3.52818,15.0101,3.54004,3.47417,0.0145129,23.8035,
2,0.94,24.1037,-3.458,15.0105,3.3797,3.54339,0.0138114,24.1037,
2,0.96,24.4039,-3.38647,15.0108,3.2049,3.60926,0.0130564,24.4039,
2,0.98,24.7041,-3.31366,15.0112,3.01646,3.67149,0.0122519,24.7041,
2,1,25.0043,-3.23964,15.0115,2.81521,3.72983,0.0114016,25.0043,
2,1.02,25.3045,-3.16449,15.0119,2.60198,3.78402,0.0105091,25.3046,
2,1.04,25.6048,-3.0883,15.0122,2.3776,3.83383,0.00957793,25.6048,
2,1.06,25.905,-3.01117,15.0126,2.14289,3.87906,0.00861129,25.905,
2,1.08,26.2053,-2.93317,15.0129,1.89869,3.91949,0.0076124,26.2053,
2,1.1,26.5056,-2.85442,15.0133,1.64583,3.95495,0.00658426,26.5056,
2,1.12,26.8058,-2.77501,15.0136,1.38513,3.98527,0.00552974,26.8058,
2,1.14,27.1061,-2.69505,15.014,1.11743,4.0103,0.00445161,27.1061,
2,1.16,27.4064,-2.61463,15.0143,0.843551,4.02992,0.00335249,27.4064,
2,1.18,27.7067,-2.53389,15.0147,0.564333,4.04401,0.00223494,27.7067,
2,1.2,28.007,-2.45291,15.015,0.280604,4.05247,0.00110139,28.007,
2,1.22,28.3073,-2.37182,15.0154,-0.00680319,4.05521,-4.5753e-05,28.3073,
2,1.24,28.6076,-2.29074,15.0157,-0.297058,4.05218,-0.00120416,28.6076,
2,1.26,28.9079,-2.20978,15.016,-0.589327,4.04332,-0.00237153,28.9079,
2,1.28,29.2082,-2.12905,15.0164,-0.882777,4.0286,-0.00354556,29.2082,
2,1.3,29.5086,-2.04867,15.0167,-1.17658,4.008,-0.00472396,29.5086,
2,1.32,29.8089,-1.96877,15.0171,-1.46989,3.98154,-0.0059044,29.8089,
2,1.34,30.1092,-1.88945,15.0174,-1.76189,3.94921,-0.00708452,30.1092,
2,1.36,30.4096,-1.81084,15.0177,-2.05173,3.91107,-0.00826185,30.4096,
2,1.38,30.7099,-1.73304,15.0181,-2.33858,3.86717,-0.00943388,30.7099,
2,1.4,31.0103,-1.65619,15.0184,-2.62162,3.81756,-0.010598,31.0103,
2,1.42,31.3107,-1.58038,15.0187,-2.89999,3.76233,-0.0117514,31.3107,
2,1.44,31.6111,-1.50573,15.019,-3.17287,3.70159,-0.0128913,31.6111,
2,1.46,31.9114,-1.43235,15.0194,-3.43943,3.63546,-0.0140145,31.9114,
2,1.48,32.2118,-1.36035,15.0197,-3.69882,3.56406,-0.015118,32.2118,
2,1.5,32.5122,-1.28982,15.02,-3.94149,3.48756,-0.0161626,32.5122,
2,1.52,32.8126,-1.22086,15.0203,-3.97257,3.40842,-0.016345,32.8126,
2,1.54,33.113,-1.15349,15.0206,-4.00079,3.32868,-0.016516,33.113,
2,1.56,33.4135,-1.08772,15.0209,-4.02622,3.2484,-0.0166755,33.4135,
2,1.58,33.7139,-1.02356,15.0212,-4.0489,3.16765,-0.0168235,33.7139,
2,1.6,34.0143,-0.961016,15.0215,-4.0689,3.08647,-0.0169602,34.0143,
2,1.62,34.3147,-0.900102,15.0218,-4.08628,3.00491,-0.0170855,34.3147,
2,1.64,34.6152,-0.840822,15.0221,-4.10108,2.92303,-0.0171996,34.6152,
2,1.66,34.9156,-0.783182,15.0223,-4.11337,2.84088,-0.0173024,34.9156,
2,1.68,35.2161,-0.727188,15.0226,-4.1232,2.75851,-0.0173941,35.2161,
2,1.7,35.5165,-0.672843,15.0229,-4.13063,2.67597,-0.0174747,35.5165,
2,1.72,35.817,-0.62015,15.0231,-4.13572,2.59331,-0.0175443,35.817,
2,1.74,36.1175,-0.569111,15.0234,-4.13852,2.51056,-0.0176031,36.1175,
2,1.76,36.4179,-0.519728,15.0237,-4.13909,2.42778,-0.0176511,36.4179,
2,1.78,36.7184,-0.472,15.0239,-4.1375,2.34501,-0.0176885,36.7184,
2,1.8,37.0189,-0.425927,15.0241,-4.13376,2.26229,-0.0177153,37.0189,
2,1.82,37.3194,-0.381508,15.0244,-4.12777,2.17967,-0.0177308,37.3194,
2,1.84,37.6199,-0.338739,15.0246,-4.11992,2.09719,-0.0177369,37.6199,
2,1.86,37.9203,-0.297619,15.0248,-4.11025,2.01489,-0.0177334,37.9203,
2,1.88,38.2208,-0.258142,15.025,-4.0988,1.9328,-0.0177205,38.2208,
2,1.9,38.5213,-0.220305,15.0253,-4.08559,1.85095,-0.0176984,38.5214,
2,1.92,38.8219,-0.184102,15.0255,-4.07068,1.76938,-0.0176671,38.8219,
2,1.94,39.1224,-0.149528,15.0257,-4.05409,1.68813,-0.0176267,39.1224,
2,1.96,39.4229,-0.116575,15.0258,-4.03585,1.60723,-0.0175774,39.4229,
2,1.98,39.7234,-0.0852359,15.026,-4.01601,1.52671,-0.0175192,39.7234,
2,2,40.0239,-0.0555034,15.0262,-3.99459,1.4466,-0.0174524,40.0239,
2,2.02,40.3244,-0.0273688,15.0264,-3.97164,1.36694,-0.0173771,40.3245,
2,2.04,40.625,-0.000822777,15.0265,-3.94719,1.28775,-0.0172934,40.625,
2,2.06,40.9255,0.0241444,15.0267,-3.92127,1.20906,-0.0172014,40.9255,
2,2.08,41.226,0.0475432,15.0268,-3.89392,1.13091,-0.0171015,41.226,
2,2.1,41.5266,0.0693844,15.027,-3.85937,1.05332,-0.0169682,41.5266,
2,2.12,41.8271,0.0896852,15.0271,-3.76257,0.977093,-0.016559,41.8271,
2,2.14,42.1277,0.108481,15.0272,-3.66271,0.902835,-0.016134,42.1277,
2,2.16,42.4282,0.125812,15.0274,-3.56007,0.830603,-0.0156945,42.4282,
2,2.18,42.7288,0.141719,15.0275,-3.45496,0.760449,-0.0152419,42.7288,
2,2.2,43.0293,0.156244,15.0276,-3.34765,0.692419,-0.0147779,43.0293,
2,2.22,43.3299,0.16943,15.0277,-3.23844,0.626555,-0.0143037,43.3299,
2,2.24,43.6304,0.181321,15.0278,-3.12763,0.562892,-0.0138209,43.6304,
2,2.26,43.931,0.191961,15.0278,-3.0155,0.501459,-0.0133309,43.931,
2,2.28,44.2315,0.201395,15.0279,-2.90234,0.442279,-0.0128352,44.2315,
2,2.3,44.5321,0.209667,15.028,-2.78845,0.38537,-0.0123352,44.5321,
2,2.32,44.8327,0.216825,15.028,-2.67411,0.330744,-0.0118323,44.8327,
2,2.34,45.1332,0.222912,15.0281,-2.55962,0.278407,-0.011328,45.1332,
2,2.36,45.4338,0.227976,15.0281,-2.44527,0.228358,-0.0108236,45.4338,
2,2.38,45.7343,0.232062,15.0281,-2.33135,0.180593,-0.0103206,45.7343,
2,2.4,46.0349,0.235215,15.0282,-2.21815,0.1351,-0.00982035,46.0349,
2,2.42,46.3355,0.237481,15.0282,-2.10593,0.0918606,-0.00932407,46.3355,
2,2.44,46.636,0.238904,15.0282,-1.99483,0.0508549,-0.0088325,46.636,
2,2.46,46.9366,0.23953,15.0282,-1.88499,0.0120589,-0.0083463,46.9366,
2,2.48,47.2372,0.239401,15.0282,-1.77654,-0.024554,-0.00786608,47.2372,
2,2.5,47.5377,0.238562,15.0281,-1.66961,-0.0590128,-0.0073925,47.5377,
2,2.52,47.8383,0.237055,15.0281,-1.56432,-0.0913492,-0.00692617,47.8383,
2,2.54,48.1388,0.234922,15.0281,-1.46082,-0.121598,-0.0064677,48.1388,
2,2.56,48.4394,0.232205,15.028,-1.35923,-0.149795,-0.0060177,48.4394,
2,2.58,48.74,0.228944,15.028,-1.25969,-0.17598,-0.00557677,48.74,
2,2.6,49.0405,0.225179,15.0279,-1.16232,-0.200197,-0.00514551,49.0405,
2,2.62,49.3411,0.220948,15.0278,-1.06725,-0.222488,-0.00472451,49.3411,
2,2.64,49.6416,0.216291,15.0277,-0.974627,-0.242903,-0.00431435,49.6416,
2,2.66,49.9422,0.211245,15.0276,-0.88457,-0.261491,-0.0039156,49.9422,
2,2.68,50.2427,0.205844,15.0275,-0.797211,-0.278304,-0.00352886,50.2427,
2,2.7,50.5433,0.200124,15.0274,-0.712683,-0.293398,-0.00315469,50.5433,
2,2.72,50.8438,0.194119,15.0273,-0.631083,-0.306831,-0.00279352,50.8438,
2,2.74,51.1444,0.187861,15.0272,-0.552417,-0.318661,-0.00244537,51.1444,
2,2.76,51.4449,0.181383,15.027,-0.476682,-0.328947,-0.00211023,51.4449,
2,2.78,51.7455,0.174713,15.0269,-0.40387,-0.337748,-0.00178805,51.7455,
2,2.8,52.046,0.167882,15.0267,-0.333975,-0.345121,-0.00147879,52.046,
2,2.82,52.3465,0.160918,15.0265,-0.266992,-0.351126,-0.00118244,52.3465,
2,2.84,52.6471,0.153846,15.0263,-0.202914,-0.35582,-0.000898941,52.6471,
2,2.86,52.9476,0.146693,15.0262,-0.141734,-0.359262,-0.000628273,52.9476,
2,2.88,53.2481,0.139483,15.026,-0.0834474,-0.361509,-0.000370399,53.2481,
2,2.9,53.5486,0.13224,15.0258,-0.0280469,-0.362619,-0.000125288,53.5486,
2,2.92,53.8491,0.124986,15.0255,0.0244736,-0.36265,0.000107094,53.8491,
2,2.94,54.1496,0.117741,15.0253,0.0741203,-0.361659,0.000326777,54.1496,
2,2.96,54.4501,0.110526,15.0251,0.1209,-0.359704,0.000533793,54.4501,
2,2.98,54.7506,0.103359,15.0248,0.164818,-0.356842,0.000728171,54.7506,
2,3,55.0511,0.0962579,15.0246,0.205883,-0.353131,0.000909941,55.0511,
2,3.02,55.3516,0.0892391,15.0243,0.244116,-0.348626,0.00107921,55.3516,
2,3.04,55.6521,0.0823178,15.024,0.279586,-0.343384,0.00123627,55.6521,
2,3.06,55.9526,0.0755083,15.0237,0.312365,-0.33746,0.00138145,55.9526,
2,3.08,56.2531,0.0688236,15.0234,0.342526,-0.330907,0.00151507,56.2531,
2,3.1,56.5535,0.0622758,15.0231,0.370142,-0.323776,0.00163744,56.5535,
2,3.12,56.854,0.0558761,15.0228,0.395285,-0.316118,0.00174889,56.854,
2,3.14,57.1544,0.0496343,15.0225,0.418028,-0.307981,0.00184974,57.1544,
2,3.16,57.4549,0.0435597,15.0222,0.438446,-0.299412,0.00194031,57.4549,
2,3.18,57.7553,0.0376604,15.0218,0.456609,-0.290458,0.00202091,57.7553,
2,3.2,58.0558,0.0319436,15.0215,0.472592,-0.281163,0.00209188,58.0558,
2,3.22,58.3562,0.0264159,15.0211,0.486467,-0.271569,0.00215352,58.3562,
2,3.24,58.6566,0.0210826,15.0207,0.498307,-0.261718,0.00220616,58.6566,
2,3.26,58.957,0.0159486,15.0203,0.508185,-0.251649,0.00225013,58.957,
2,3.28,59.2574,0.0110178,15.0199,0.516174,-0.241403,0.00228573,59.2574,
2,3.3,59.5578,0.00629345,15.0195,0.522347,-0.231015,0.00231329,59.5578,
2,3.32,59.8582,0.00177795,15.0191,0.526778,-0.22052,0.00233314,59.8582,
2,3.34,60.1586,-0.00252689,15.0187,0.529544,-0.209955,0.00234563,60.1586,
2,3.36,60.4589,-0.00661997,15.0183,0.530724,-0.199349,0.00235109,60.4589,
2,3.38,60.7593,-0.0105008,15.0178,0.530395,-0.188736,0.00234987,60.7593,
2,3.4,61.0597,-0.0141695,15.0174,0.528635,-0.178143,0.0023423,61.0597,
2,3.42,61.36,-0.0176269,15.0169,0.525521,-0.167599,0.00232874,61.36,
2,3.44,61.6603,-0.020874,15.0165,0.521131,-0.157131,0.00230953,61.6603,
2,3.46,61.9607,-0.0239127,15.016,0.515543,-0.146762,0.002285,61.9607,
2,3.48,62.261,-0.0267453,15.0155,0.508835,-0.136516,0.0022555,62.261,
2,3.5,62.5613,-0.0293744,15.015,0.501084,-0.126416,0.00222137,62.5613,
2,3.52,62.8616,-0.031803,15.0145,0.492368,-0.116479,0.00218296,62.8616,
2,3.54,63.1619,-0.0340348,15.014,0.482765,-0.106727,0.00214061,63.1619,
2,3.56,63.4621,-0.0360734,15.0134,0.472351,-0.0971743,0.00209466,63.4621,
2,3.58,63.7624,-0.0379232,15.0129,0.461205,-0.0878375,0.00204545,63.7624,
2,3.6,64.0626,-0.0395885,15.0123,0.449404,-0.0787304,0.00199333,64.0626,
2,3.62,64.3629,-0.041074,15.0118,0.437018,-0.0698653,0.00193861,64.3629,
2,3.64,64.6631,-0.0423848,15.0112,0.4241,-0.0612532,0.00188151,64.6631,
2,3.66,64.9633,-0.0435259,15.0107,0.4107,-0.0529045,0.00182227,64.9633,
2,3.68,65.2635,-0.0445028,15.0101,0.39687,-0.0448281,0.00176111,65.2635,
2,3.7,65.5637,-0.0453209,15.0095,0.382661,-0.0370322,0.00169826,65.5637,
2,3.72,65.8639,-0.045986,15.0089,0.368122,-0.0295239,0.00163393,65.8639,
2,3.74,66.1641,-0.0465038,15.0083,0.353305,-0.0223092,0.00156835,66.1641,
2,3.76,66.4643,-0.0468803,15.0076,0.33826,-0.0153932,0.00150175,66.4643,
2,3.78,66.7644,-0.0471215,15.007,0.323038,-0.00877996,0.00143436,66.7644,
2,3.8,67.0645,-0.0472336,15.0064,0.30769,-0.0024725,0.00136638,67.0645,
2,3.82,67.3647,-0.0472225,15.0057,0.292267,0.00352715,0.00129806,67.3647,
2,3.84,67.6648,-0.0470945,15.0051,0.276818,0.00921799,0.00122962,67.6648,
2,3.86,67.9649,-0.0468558,15.0044,0.261395,0.0146,0.00116127,67.9649,
2,3.88,68.2649,-0.0465126,15.0037,0.246047,0.0196743,0.00109324,68.2649,
2,3.9,68.565,-0.0460709,15.003,0.230826,0.0244428,0.00102576,68.565,
2,3.92,68.8651,-0.0455369,15.0024,0.215773,0.0289084,0.00095901,68.8651,
2,3.94,69.1651,-0.0449166,15.0017,0.200908,0.0330749,0.000893084,69.1651,
2,3.96,69.4651,-0.0442159,15.0009,0.186253,0.0369462,0.000828067,69.4651,
2,3.98,69.7651,-0.0434406,15.0002,0.171825,0.0405266,0.00076405,69.7651,
2,4,70.0651,-0.0425967,14.9995,0.157643,0.0438208,0.00070112,70.0651,
2,4.02,70.3651,-0.0416897,14.9988,0.143728,0.0468341,0.000639361,70.3651,
2,4.04,70.6651,-0.0407252,14.998,0.130098,0.0495718,0.000578858,70.6651,
2,4.06,70.965,-0.0397086,14.9973,0.116772,0.05204,0.000519697,70.965,
2,4.08,71.265,-0.0386453,14.9965,0.103769,0.0542449,0.000461962,71.265,
2,4.1,71.5649,-0.0375405,14.9957,0.091109,0.0561931,0.000405738,71.5649,
2,4.12,71.8648,-0.0363993,14.995,0.0788101,0.0578916,0.00035111,71.8648,
2,4.14,72.1647,-0.0352265,14.9942,0.0668916,0.059348,0.000298162,72.1647,
2,4.16,72.4646,-0.0340269,14.9934,0.0553726,0.06057,0.00024698,72.4646,
2,4.18,72.7644,-0.0328052,14.9926,0.044272,0.0615657,0.000197647,72.7644,
2,4.2,73.0643,-0.0315657,14.9918,0.0336088,0.0623438,0.000150249,73.0643,
2,4.22,73.3641,-0.0303128,14.9909,0.0233956,0.0629131,0.000104842,73.3641,
2,4.24,73.6639,-0.0290505,14.9901,0.0136318,0.0632826,6.14223e-05,73.6639,
2,4.26,73.9637,-0.0277828,14.9893,0.00431474,0.0634613,1.99801e-05,73.9637,
2,4.28,74.2635,-0.0265133,14.9884,-0.004558,0.0634581,-1.94956e-05,74.2635,
2,4.3,74.5632,-0.0252456,14.9876,-0.0129889,0.0632819,-5.70157e-05,74.5632,
2,4.32,74.863,-0.0239831,14.9867,-0.0209805,0.0629415,-9.25907e-05,74.863,
2,4.34,75.1627,-0.022729,14.9859,-0.0285353,0.0624456,-0.000126231,75.1627,
2,4.36,75.4624,-0.0214863,14.985,-0.0356558,0.061803,-0.000157949,75.4624,
2,4.38,75.7621,-0.0202578,14.9841,-0.0423445,0.0610223,-0.000187753,75.7621,
2,4.4,76.0618,-0.0190463,14.9832,-0.0486039,0.0601121,-0.000215656,76.0618,
2,4.42,76.3614,-0.0178541,14.9823,-0.0544366,0.059081,-0.000241667,76.3614,
2,4.44,76.6611,-0.0166838,14.9814,-0.059845,0.0579374,-0.000265797,76.6611,
2,4.46,76.9607,-0.0155373,14.9805,-0.0648316,0.05669,-0.000288058,76.9607,
2,4.48,77.2603,-0.0144168,14.9796,-0.069399,0.055347,-0.000308459,77.2603,
2,4.5,77.5599,-0.013324,14.9787,-0.0735498,0.0539168,-0.000327012,77.5599,
2,4.52,77.8594,-0.0122607,14.9777,-0.0772889,0.0524077,-0.000343738,77.8594,
2,4.54,78.159,-0.0112282,14.9768,-0.0806273,0.0508279,-0.000358687,78.159,
2,4.56,78.4585,-0.010228,14.9758,-0.0835765,0.0491852,-0.000371907,78.4585,
2,4.58,78.758,-0.00926115,14.9749,-0.0861482,0.0474874,-0.000383452,78.758,
2,4.6,79.0575,-0.00832878,14.9739,-0.0883538,0.0457417,-0.000393371,79.0575,
2,4.62,79.357,-0.00743175,14.973,-0.0902049,0.0439556,-0.000401716,79.357,
2,4.64,79.6564,-0.00657078,14.972,-0.0917132,0.0421358,-0.000408535,79.6564,
2,4.66,79.9559,-0.00574649,14.971,-0.0928902,0.0402893,-0.000413876,79.9559,
2,4.68,80.2553,-0.00495935,14.97,-0.0937473,0.0384224,-0.000417789,80.2553,
2,4.7,80.5547,-0.00420969,14.969,-0.0942962,0.0365414,-0.000420327,80.5547,
2,4.72,80.854,-0.00349774,14.968,-0.0945484,0.0346525,-0.000421539,80.854,
2,4.74,81.1534,-0.00282361,14.967,-0.0945154,0.0327614,-0.000421478,81.1534,
2,4.76,81.4527,-0.00218727,14.966,-0.0942087,0.0308737,-0.000420193,81.4527,
2,4.78,81.752,-0.0015886,14.965,-0.0936398,0.0289948,-0.000417736,81.752,
2,4.8,82.0513,-0.00102738,14.9639,-0.0928202,0.0271298,-0.000414157,82.0513,
2,4.82,82.3506,-0.000503284,14.9629,-0.0917616,0.0252836,-0.000409509,82.3506,
2,4.84,82.6498,-1.58835e-05,14.9619,-0.090476,0.0234608,-0.000403846,82.6498,
2,4.86,82.949,0.000435334,14.9608,-0.0889759,0.021666,-0.000397221,82.9491,
2,4.88,83.2483,0.000850968,14.9598,-0.0872732,0.0199031,-0.000389688,83.2483,
2,4.9,83.5474,0.0012317,14.9587,-0.0853803,0.0181763,-0.000381303,83.5474,
2,4.92,83.8466,0.00157828,14.9577,-0.0833093,0.0164891,-0.000372118,83.8466,
2,4.94,84.1457,0.00189155,14.9566,-0.0810723,0.014845,-0.000362189,84.1458,
2,4.96,84.4449,0.00217239,14.9555,-0.0786816,0.0132472,-0.000351569,84.4449,
2,4.98,84.744,0.00242177,14.9544,-0.0761492,0.0116987,-0.000340312,84.744,
2,5,85.043,0.00264069,14.9533,-0.0734872,0.0102021,-0.000328472,85.043,
2,5.02,85.3421,0.00283022,14.9522,-0.0707079,0.00876,-0.000316103,85.3421,
2,5.04,85.6411,0.00299147,14.9512,-0.0678232,0.00737452,-0.00030326,85.6411,
2,5.06,85.9401,0.00312559,14.95,-0.0648454,0.00604769,-0.000289996,85.9402,
2,5.08,86.2391,0.00323378,14.9489,-0.0617864,0.00478125,-0.000276365,86.2391,
2,5.1,86.5381,0.00331725,14.9478,-0.0586583,0.0035767,-0.000262422,86.5381,
2,5.12,86.837,0.00337727,14.9467,-0.0554727,0.0024353,-0.000248217,86.8371,
2,5.14,87.136,0.00341509,14.9456,-0.0522396,0.00135811,-0.000233796,87.136,
2,5.16,87.4349,0.00343202,14.9445,-0.0489689,0.00034597,-0.000219203,87.4349,
2,5.18,87.7337,0.00342937,14.9433,-0.0456704,-0.00060046,-0.000204481,87.7338,
2,5.2,88.0326,0.00340845,14.9422,-0.0423539,-0.00148072,-0.000189676,88.0326,
2,5.22,88.3314,0.00337058,14.941,-0.0390292,-0.00229456,-0.00017483,88.3314,
2,5.24,88.6302,0.00331711,14.9399,-0.0357061,-0.0030419,-0.000159989,88.6303,
2,5.26,88.929,0.00324935,14.9387,-0.0323945,-0.00372288,-0.000145195,88.929,
2,5.28,89.2278,0.00316863,14.9376,-0.0291039,-0.00433782,-0.000130493,89.2278,
2,5.3,89.5265,0.00307627,14.9364,-0.0258443,-0.00488725,-0.000115924,89.5265,
2,5.32,89.8253,0.00297357,14.9352,-0.0226253,-0.00537187,-0.000101531,89.8253,
2,5.34,90.1239,0.00286182,14.9341,-0.0194567,-0.00579259,-8.73565e-05,90.1239,
2,5.36,90.4226,0.00274229,14.9329,-0.0163482,-0.00615053,-7.34446e-05,90.4226,
2,5.38,90.7213,0.00261621,14.9317,-0.0133095,-0.00644699,-5.98392e-05,90.7213,
2,5.4,91.0199,0.00248481,14.9305,-0.0103503,-0.00668344,-4.65837e-05,91.0199,
2,5.42,91.3185,0.00234926,14.9293,-0.0074799,-0.00686159,-3.37204e-05,91.3185,
2,5.44,91.6171,0.00221072,14.9282,-0.00470663,-0.00698329,-2.12867e-05,91.6171,
2,5.46,91.9156,0.0020703,14.927,-0.00203849,-0.00705056,-9.31862e-06,91.9156,
2,5.48,92.2141,0.00192905,14.9258,0.000516539,-0.00706558,2.14744e-06,92.2141,
2,5.5,92.5126,0.00178801,14.9245,0.00295045,-0.0070307,1.30753e-05,92.5126,
2,5.52,92.8111,0.00164814,14.9233,0.00525525,-0.00694842,2.34288e-05,92.8111,
2,5.54,93.1096,0.00151037,14.9221,0.00742298,-0.00682141,3.31717e-05,93.1096,
2,5.56,93.408,0.00137556,14.9209,0.00944566,-0.00665247,4.22678e-05,93.408,
2,5.58,93.7064,0.00124453,14.9197,0.0113154,-0.0064446,5.0681e-05,93.7064,
2,5.6,94.0048,0.00111801,14.9185,0.0130241,-0.00620093,5.83752e-05,94.0048,
2,5.62,94.3031,0.000996707,14.9172,0.014564,-0.00592476,6.53143e-05,94.3032,
2,5.64,94.6015,0.000881218,14.916,0.0159271,-0.00561955,7.14622e-05,94.6015,
2,5.66,94.8998,0.000772094,14.9148,0.0171055,-0.00528891,7.67827e-05,94.8998,
2,5.68,95.1981,0.000669806,14.9135,0.0180913,-0.00493661,8.12399e-05,95.1981,
2,5.7,95.4963,0.000574748,14.9123,0.0188766,-0.0045666,8.47977e-05,95.4963,
2,5.72,95.7946,0.000487233,14.911,0.0194536,-0.00418294,8.74203e-05,95.7946,
2,5.74,96.0928,0.000407493,14.9098,0.0198147,-0.00378989,8.90732e-05,96.0928,
2,5.76,96.391,0.000335671,14.9085,0.0199525,-0.00339184,8.97221e-05,96.391,
2,5.78,96.6891,0.000271822,14.9073,0.0198595,-0.00299333,8.93327e-05,96.6891,
2,5.8,96.9872,0.00021591,14.906,0.0195282,-0.00259905,8.78707e-05,96.9872,
2,5.82,97.2854,0.0001678,14.9048,0.0189512,-0.00221384,8.53019e-05,97.2854,
2,5.84,97.5834,0.000127262,14.9035,0.018121,-0.00184269,8.15921e-05,97.5834,
2,5.86,97.8815,9.39643e-05,14.9022,0.0170303,-0.00149074,7.67072e-05,97.8815,
2,5.88,98.1795,6.74695e-05,14.901,0.0156715,-0.00116327,7.06128e-05,98.1795,
2,5.9,98.4775,4.72342e-05,14.8997,0.0140374,-0.000865714,6.32749e-05,98.4775,
2,5.92,98.7755,3.26044e-05,14.8984,0.0121204,-0.000603658,5.46593e-05,98.7755,
2,5.94,99.0735,2.2813e-05,14.8971,0.00991325,-0.000382832,4.47319e-05,99.0735,
2,5.96,99.3714,1.69771e-05,14.8959,0.00740854,-0.000209112,3.34577e-05,99.3714,
2,5.98,99.6693,1.40944e-05,14.8946,0.0045989,-8.85233e-05,2.08001e-05,99.6693,
2,6,99.9672,1.30408e-05,14.8933,0.00147699,-2.72378e-05,6.72536e-06,99.9672,
3,0,10,-5,15,-7.23396e-05,4.22285e-07,-3.28401e-07,10,
3,0.02,10.3,-4.99996,15,0.639904,0.00651053,0.00284399,10.3,
3,0.04,10.6,-4.99966,15,1.21435,0.0251597,0.00539703,10.6,
3,0.06,10.9,-4.99888,15.0001,1.72635,0.0546682,0.00767241,10.9,
3,0.08,11.2,-4.99741,15.0001,2.17901,0.0938182,0.00968367,11.2,
3,0.1,11.5,-4.99507,15.0001,2.57539,0.141453,0.0114443,11.5,
3,0.12,11.8,-4.9917,15.0002,2.9186,0.196479,0.0129676,11.8,
3,0.14,12.1,-4.98717,15.0003,3.21172,0.257864,0.0142671,12.1,
3,0.16,12.4,-4.98135,15.0004,3.45784,0.324635,0.0153562,12.4,
3,0.18,12.7,-4.97415,15.0004,3.66004,0.395884,0.0162483,12.7,
3,0.2,13,-4.96549,15.0005,3.82141,0.470764,0.016957,13,
3,0.22,13.3,-4.9553,15.0007,3.94502,0.548489,0.0174958,13.3,
3,0.24,13.6001,-4.94354,15.0008,4.03398,0.628334,0.0178787,13.6001,
3,0.26,13.9001,-4.93016,15.0009,4.09135,0.709638,0.0181193,13.9001,
3,0.28,14.2001,-4.91515,15.001,4.12023,0.791798,0.0182317,14.2001,
3,0.3,14.5001,-4.89848,15.0012,4.12371,0.874277,0.0182298,14.5001,
3,0.32,14.8001,-4.88017,15.0013,4.14202,0.956939,0.0182917,14.8001,
3,0.34,15.1002,-4.8602,15.0015,4.15779,1.03994,0.0183405,15.1002,
3,0.36,15.4002,-4.83857,15.0017,4.1711,1.12323,0.0183766,15.4002,
3,0.38,15.7002,-4.81527,15.0018,4.18202,1.20677,0.0184002,15.7002,
3,0.4,16.0003,-4.7903,15.002,4.1906,1.2905,0.0184116,16.0003,
3,0.42,16.3003,-4.76365,15.0022,4.19691,1.37438,0.0184113,16.3003,
3,0.44,16.6004,-4.73533,15.0024,4.20103,1.45836,0.0183996,16.6004,
3,0.46,16.9004,-4.70532,15.0026,4.20302,1.54241,0.0183769,16.9004,
3,0.48,17.2005,-4.67363,15.0028,4.20294,1.62647,0.0183434,17.2005,
3,0.5,17.5005,-4.64026,15.003,4.20086,1.71051,0.0182996,17.5005,
3,0.52,17.8006,-4.60521,15.0032,4.19685,1.79449,0.0182458,17.8006,
3,0.54,18.1007,-4.56848,15.0035,4.19097,1.87837,0.0181825,18.1007,
3,0.56,18.4007,-4.53008,15.0037,4.18329,1.96212,0.01811,18.4007,
3,0.58,18.7008,-4.49,15.0039,4.17388,2.04569,0.0180287,18.7008,
3,0.6,19.0009,-4.44825,15.0042,4.16281,2.12906,0.017939,19.0009,
3,0.62,19.301,-4.40484,15.0044,4.15006,2.21219,0.017841,19.301,
3,0.64,19.6011,-4.35976,15.0047,4.13586,2.29505,0.0177357,19.6011,
3,0.66,19.9012,-4.31304,15.0049,4.12023,2.37762,0.0176233,19.9012,
3,0.68,20.2013,-4.26466,15.0052,4.10321,2.45985,0.0175042,20.2013,
3,0.7,20.5014,-4.21464,15.0054,4.08482,2.54174,0.0173785,20.5014,
3,0.72,20.8015,-4.16299,15.0057,4.06511,2.62324,0.0172465,20.8015,
3,0.74,21.1016,-4.10972,15.006,4.0441,2.70433,0.0171085,21.1016,
3,0.76,21.4017,-4.05482,15.0062,4.02183,2.78499,0.0169648,21.4017,
3,0.78,21.7018,-3.99832,15.0065,3.99833,2.8652,0.0168154,21.7018,
3,0.8,22.002,-3.94022,15.0068,3.97363,2.94492,0.0166609,22.002,
3,0.82,22.3021,-3.88053,15.0071,3.94775,3.02413,0.0165012,22.3021,
3,0.84,22.6023,-3.81926,15.0073,3.92075,3.10282,0.0163369,22.6023,
3,0.86,22.9024,-3.75642,15.0076,3.89264,3.18096,0.0161679,22.9024,
3,0.88,23.2026,-3.69202,15.0079,3.86346,3.25852,0.0159947,23.2026,
3,0.9,23.5027,-3.62608,15.0082,3.83242,3.33549,0.0158141,23.5027,
3,0.92,23.8029,-3.55861,15.0085,3.70175,3.41086,0.0152244,23.8029,
3,0.94,24.1031,-3.48967,15.0088,3.55392,3.48344,0.0145688,24.1031,
3,0.96,24.4032,-3.4193,15.0091,3.38981,3.55291,0.0138518,24.4032,
3,0.98,24.7034,-3.34757,15.0094,3.2103,3.61893,0.0130777,24.7034,
3,1,25.0036,-3.27456,15.0096,3.01628,3.68122,0.0122507,25.0036,
3,1.02,25.3038,-3.20035,15.0099,2.80862,3.73949,0.0113747,25.3038,
3,1.04,25.604,-3.12501,15.0102,2.58821,3.79348,0.0104536,25.604,
3,1.06,25.9042,-3.04864,15.0105,2.35591,3.84294,0.00949102,25.9042,
3,1.08,26.2044,-2.97133,15.0108,2.11262,3.88765,0.00849051,26.2044,
3,1.1,26.5047,-2.89317,15.0111,1.85922,3.92738,0.00745538,26.5047,
3,1.12,26.8049,-2.81427,15.0114,1.59658,3.96195,0.00638881,26.8049,
3,1.14,27.1051,-2.73473,15.0117,1.32558,3.99119,0.00529383,27.1051,
3,1.16,27.4053,-2.65466,15.012,1.04712,4.01493,0.00417333,27.4053,
3,1.18,27.7056,-2.57417,15.0123,0.762063,4.03303,0.00303008,27.7056,
3,1.2,28.0058,-2.49337,15.0126,0.471302,4.04537,0.00186676,28.0058,
3,1.22,28.3061,-2.41239,15.0129,0.175717,4.05185,0.000685934,28.3061,
3,1.24,28.6064,-2.33134,15.0132,-0.123809,4.05237,-0.000509895,28.6064,
3,1.26,28.9066,-2.25034,15.0135,-0.426393,4.04688,-0.00171828,28.9066,
3,1.28,29.2069,-2.1695,15.0138,-0.73115,4.0353,-0.00293679,29.2069,
3,1.3,29.5072,-2.08896,15.014,-1.0372,4.01762,-0.00416303,29.5072,
3,1.32,29.8075,-2.00884,15.0143,-1.34365,3.99381,-0.00539457,29.8075,
3,1.34,30.1077,-1.92925,15.0146,-1.64962,3.96388,-0.00662896,30.1077,
3,1.36,30.408,-1.85033,15.0149,-1.95423,3.92784,-0.00786368,30.408,
3,1.38,30.7083,-1.77218,15.0152,-2.25659,3.88572,-0.00909615,30.7083,
3,1.4,31.0086,-1.69494,15.0154,-2.55582,3.83759,-0.0103237,31.0086,
3,1.42,31.309,-1.61872,15.0157,-2.85103,3.78352,-0.0115434,31.309,
3,1.44,31.6093,-1.54364,15.016,-3.14133,3.72359,-0.0127525,31.6093,
3,1.46,31.9096,-1.46981,15.0163,-3.42583,3.6579,-0.0139478,31.9096,
3,1.48,32.2099,-1.39736,15.0165,-3.70366,3.5866,-0.015126,32.2099,
3,1.5,32.5103,-1.32638,15.0168,-3.96545,3.50981,-0.016249,32.5103,
3,1.52,32.8106,-1.25698,15.0171,-3.98188,3.43033,-0.0163722,32.8106,
3,1.54,33.1109,-1.18917,15.0173,-3.99668,3.35055,-0.0164884,33.1109,
3,1.56,33.4113,-1.12296,15.0176,-4.0099,3.27048,-0.0165977,33.4113,
3,1.58,33.7116,-1.05835,15.0178,-4.0216,3.19016,-0.0167001,33.7116,
3,1.6,34.012,-0.995357,15.0181,-4.03182,3.10962,-0.0167957,34.012,
3,1.62,34.3124,-0.933971,15.0183,-4.04062,3.0289,-0.0168847,34.3124,
3,1.64,34.6127,-0.874202,15.0185,-4.04803,2.94801,-0.0169671,34.6127,
3,1.66,34.9131,-0.816052,15.0188,-4.05412,2.86698,-0.0170431,34.9131,
3,1.68,35.2135,-0.759523,15.019,-4.05894,2.78585,-0.0171127,35.2135,
3,1.7,35.5139,-0.704618,15.0192,-4.06253,2.70463,-0.0171762,35.5139,
3,1.72,35.8143,-0.651338,15.0194,-4.06495,2.62336,-0.0172335,35.8143,
3,1.74,36.1146,-0.599684,15.0197,-4.06623,2.54204,-0.0172849,36.1146,
3,1.76,36.415,-0.549657,15.0199,-4.06645,2.46072,-0.0173305,36.415,
3,1.78,36.7154,-0.501256,15.0201,-4.06564,2.37939,-0.0173704,36.7154,
3,1.8,37.0158,-0.454481,15.0203,-4.06381,2.2981,-0.0174046,37.0158,
3,1.82,37.3162,-0.409331,15.0205,-4.06038,2.21685,-0.0174306,37.3163,
3,1.84,37.6167,-0.365806,15.0207,-4.05638,2.13569,-0.0174528,37.6167,
3,1.86,37.9171,-0.323903,15.0209,-4.05168,2.0546,-0.0174704,37.9171,
3,1.88,38.2175,-0.283621,15.021,-4.04616,1.97362,-0.0174831,38.2175,
3,1.9,38.5179,-0.244958,15.0212,-4.03967,1.89276,-0.01749,38.5179,
3,1.92,38.8183,-0.20791,15.0214,-4.03208,1.81204,-0.0174907,38.8183,
3,1.94,39.1188,-0.172475,15.0216,-4.02327,1.73149,-0.0174844,39.1188,
3,1.96,39.4192,-0.138649,15.0217,-4.01309,1.65112,-0.0174707,39.4192,
3,1.98,39.7196,-0.106428,15.0219,-4.00142,1.57097,-0.0174488,39.7196,
3,2,40.0201,-0.0758084,15.022,-3.98813,1.49108,-0.0174182,40.0201,
3,2.02,40.3205,-0.0467835,15.0222,-3.97307,1.41146,-0.0173783,40.3205,
3,2.04,40.621,-0.0193478,15.0223,-3.95612,1.33217,-0.0173284,40.621,
3,2.06,40.9214,0.00650548,15.0224,-3.93715,1.25323,-0.017268,40.9214,
3,2.08,41.2219,0.030784,15.0226,-3.91602,1.17469,-0.0171965,41.2219,
3,2.1,41.5223,0.0534962,15.0227,-3.88759,1.09661,-0.0170912,41.5223,
3,2.12,41.8228,0.0746571,15.0228,-3.79377,1.01979,-0.0166962,41.8228,
3,2.14,42.1232,0.0943005,15.0229,-3.6967,0.944879,-0.0162845,42.1232,
3,2.16,42.4237,0.112465,15.023,-3.59669,0.87194,-0.0158575,42.4237,
3,2.18,42.7241,0.129192,15.0231,-3.49402,0.801029,-0.0154166,42.7242,
3,2.2,43.0246,0.14452,15.0232,-3.389,0.732195,-0.0149634,43.0246,
3,2.22,43.3251,0.158494,15.0232,-3.2819,0.665483,-0.0144992,43.3251,
3,2.24,43.6255,0.171154,15.0233,-3.17302,0.600931,-0.0140255,43.6255,
3,2.26,43.926,0.182545,15.0234,-3.06266,0.538572,-0.0135439,43.926,
3,2.28,44.2265,0.192712,15.0234,-2.95112,0.478432,-0.0130557,44.2265,
3,2.3,44.5269,0.201698,15.0235,-2.83867,0.420533,-0.0125624,44.5269,
3,2.32,44.8274,0.209548,15.0235,-2.72562,0.364889,-0.0120655,44.8274,
3,2.34,45.1279,0.216308,15.0236,-2.61226,0.31151,-0.0115663,45.1279,
3,2.36,45.4284,0.222024,15.0236,-2.49888,0.260399,-0.0110664,45.4284,
3,2.38,45.7288,0.226739,15.0236,-2.38578,0.211553,-0.0105671,45.7288,
3,2.4,46.0293,0.230501,15.0236,-2.27325,0.164964,-0.0100697,46.0293,
3,2.42,46.3298,0.233353,15.0236,-2.16154,0.120618,-0.00957569,46.3298,
3,2.44,46.6302,0.23534,15.0236,-2.05082,0.0784957,-0.00908567,46.6302,
3,2.46,46.9307,0.236507,15.0236,-1.94121,0.0385774,-0.00860036,46.9307,
3,2.48,47.2312,0.236898,15.0236,-1.83286,0.000838814,-0.00812043,47.2312,
3,2.5,47.5317,0.236555,15.0236,-1.72591,-0.0347465,-0.00764655,47.5317,
3,2.52,47.8321,0.235522,15.0235,-1.62048,-0.0682077,-0.00717935,47.8321,
3,2.54,48.1326,0.233841,15.0235,-1.51672,-0.0995769,-0.00671948,48.1326,
3,2.56,48.4331,0.231553,15.0235,-1.41476,-0.128889,-0.00626758,48.4331,
3,2.58,48.7335,0.228699,15.0234,-1.31475,-0.15618,-0.00582428,48.7335,
3,2.6,49.034,0.225319,15.0233,-1.2168,-0.181492,-0.00539019,49.034,
3,2.62,49.3345,0.221452,15.0233,-1.12107,-0.204867,-0.00496594,49.3345,
3,2.64,49.6349,0.217137,15.0232,-1.02769,-0.226351,-0.00455214,49.6349,
3,2.66,49.9354,0.21241,15.0231,-0.936787,-0.245991,-0.00414939,49.9354,
3,2.68,50.2359,0.207309,15.023,-0.848509,-0.26384,-0.0037583,50.2359,
3,2.7,50.5363,0.201868,15.0229,-0.762989,-0.27995,-0.00337946,50.5363,
3,2.72,50.8368,0.196122,15.0228,-0.680329,-0.294378,-0.00301334,50.8368,
3,2.74,51.1372,0.190104,15.0227,-0.600546,-0.307182,-0.00266,51.1372,
3,2.76,51.4377,0.183845,15.0225,-0.523636,-0.318419,-0.00231942,51.4377,
3,2.78,51.7381,0.177377,15.0224,-0.449599,-0.328147,-0.00199158,51.7381,
3,2.8,52.0386,0.170729,15.0222,-0.378433,-0.336422,-0.00167649,52.0386,
3,2.82,52.339,0.16393,15.0221,-0.310136,-0.343303,-0.00137411,52.339,
3,2.84,52.6395,0.157006,15.0219,-0.244706,-0.348847,-0.00108444,52.6395,
3,2.86,52.9399,0.149984,15.0218,-0.182143,-0.353111,-0.000807469,52.9399,
3,2.88,53.2403,0.14289,15.0216,-0.122443,-0.356152,-0.000543177,53.2403,
3,2.9,53.5408,0.135746,15.0214,-0.0656067,-0.358028,-0.000291554,53.5408,
3,2.92,53.8412,0.128576,15.0212,-0.0116307,-0.358795,-5.25871e-05,53.8412,
3,2.94,54.1416,0.121401,15.021,0.0394864,-0.358512,0.000173735,54.1416,
3,2.96,54.442,0.114242,15.0208,0.0877464,-0.357235,0.000387423,54.442,
3,2.98,54.7424,0.107118,15.0206,0.133151,-0.355021,0.000588489,54.7424,
3,3,55.0429,0.100047,15.0203,0.175703,-0.351928,0.000776941,55.0429,
3,3.02,55.3433,0.0930465,15.0201,0.215419,-0.348012,0.000952864,55.3433,
3,3.04,55.6437,0.0861319,15.0198,0.252365,-0.343329,0.00111654,55.6437,
3,3.06,55.9441,0.0793181,15.0196,0.286611,-0.337935,0.00126828,55.9441,
3,3.08,56.2444,0.0726188,15.0193,0.318227,-0.331883,0.0014084,56.2444,
3,3.1,56.5448,0.0660468,15.019,0.347283,-0.325223,0.0015372,56.5448,
3,3.12,56.8452,0.0596136,15.0188,0.373851,-0.318008,0.00165501,56.8452,
3,3.14,57.1456,0.0533299,15.0185,0.398002,-0.310285,0.00176212,57.1456,
3,3.16,57.4459,0.0472053,15.0182,0.419805,-0.302103,0.00185886,57.4459,
3,3.18,57.7463,0.0412485,15.0178,0.439332,-0.293508,0.00194553,57.7463,
3,3.2,58.0467,0.0354674,15.0175,0.456653,-0.284545,0.00202244,58.0467,
3,3.22,58.347,0.0298689,15.0172,0.471839,-0.275256,0.00208991,58.347,
3,3.24,58.6473,0.024459,15.0169,0.484961,-0.265685,0.00214824,58.6473,
3,3.26,58.9477,0.0192431,15.0165,0.496089,-0.255871,0.00219775,58.9477,
3,3.28,59.248,0.0142255,15.0162,0.505295,-0.245854,0.00223874,59.248,
3,3.3,59.5483,0.00941003,15.0158,0.512648,-0.235672,0.00227152,59.5483,
3,3.32,59.8486,0.00479953,15.0154,0.518221,-0.22536,0.00229643,59.8486,
3,3.34,60.1489,0.000396257,15.0151,0.522092,-0.214954,0.00231379,60.1489,
3,3.36,60.4492,-0.00379823,15.0147,0.524337,-0.204487,0.00232396,60.4492,
3,3.38,60.7495,-0.00778304,15.0143,0.525034,-0.193991,0.00232727,60.7495,
3,3.4,61.0498,-0.0115579,15.0139,0.524262,-0.183496,0.00232406,61.0498,
3,3.42,61.3501,-0.0151231,15.0135,0.522097,-0.17303,0.00231468,61.3501,
3,3.44,61.6503,-0.0184795,15.013,0.518617,-0.162621,0.00229947,61.6503,
3,3.46,61.9506,-0.0216284,15.0126,0.513899,-0.152294,0.00227877,61.9506,
3,3.48,62.2508,-0.0245719,15.0122,0.508021,-0.142072,0.00225292,62.2509,
3,3.5,62.5511,-0.0273122,15.0117,0.501061,-0.13198,0.00222227,62.5511,
3,3.52,62.8513,-0.0298521,15.0113,0.493095,-0.122037,0.00218716,62.8513,
3,3.54,63.1515,-0.0321948,15.0108,0.484202,-0.112262,0.00214792,63.1515,
3,3.56,63.4517,-0.0343438,15.0103,0.474459,-0.102674,0.0021049,63.4518,
3,3.58,63.752,-0.0363031,15.0098,0.463942,-0.093289,0.00205845,63.752,
3,3.6,64.0521,-0.0380768,15.0093,0.45273,-0.0841212,0.00200891,64.0521,
3,3.62,64.3523,-0.0396695,15.0088,0.440893,-0.075184,0.00195658,64.3523,
3,3.64,64.6525,-0.0410858,15.0083,0.428485,-0.0664893,0.00190171,64.6525,
3,3.66,64.9527,-0.0423308,15.0078,0.415558,-0.058048,0.00184453,64.9527,
3,3.68,65.2528,-0.0434095,15.0073,0.402163,-0.0498701,0.00178526,65.2528,
3,3.7,65.5529,-0.0443274,15.0067,0.388352,-0.0419643,0.00172414,65.553,
3,3.72,65.8531,-0.0450899,15.0062,0.374177,-0.0343384,0.00166138,65.8531,
3,3.74,66.1532,-0.0457028,15.0056,0.359689,-0.0269993,0.00159723,66.1532,
3,3.76,66.4533,-0.0461719,15.0051,0.34494,-0.0199526,0.00153191,66.4533,
3,3.78,66.7534,-0.0465029,15.0045,0.329982,-0.0132031,0.00146564,66.7534,
3,3.8,67.0535,-0.046702,15.0039,0.314865,-0.00675437,0.00139866,67.0535,
3,3.82,67.3536,-0.0467751,15.0034,0.299642,-0.000609168,0.0013312,67.3536,
3,3.84,67.6536,-0.0467284,15.0028,0.284364,0.00523094,0.00126348,67.6536,
3,3.86,67.9537,-0.0465679,15.0022,0.269082,0.0107654,0.00119572,67.9537,
3,3.88,68.2537,-0.0462998,15.0015,0.253848,0.0159945,0.00112817,68.2537,
3,3.9,68.5537,-0.0459302,15.0009,0.238713,0.0209199,0.00106104,68.5537,
3,3.92,68.8537,-0.045465,15.0003,0.22372,0.025544,0.000994534,68.8537,
3,3.94,69.1537,-0.0449104,14.9997,0.208892,0.0298698,0.000928744,69.1537,
3,3.96,69.4537,-0.0442722,14.999,0.19425,0.0339009,0.000863763,69.4537,
3,3.98,69.7537,-0.0435563,14.9984,0.179813,0.0376412,0.000799685,69.7537,
3,4,70.0537,-0.0427685,14.9977,0.165602,0.0410949,0.000736602,70.0537,
3,4.02,70.3536,-0.0419144,14.997,0.151638,0.0442669,0.000674604,70.3536,
3,4.04,70.6535,-0.0409996,14.9964,0.137939,0.0471622,0.00061378,70.6535,
3,4.06,70.9535,-0.0400297,14.9957,0.124528,0.0497864,0.000554221,70.9535,
3,4.08,71.2534,-0.0390099,14.995,0.111422,0.0521454,0.000496015,71.2534,
3,4.1,71.5533,-0.0379456,14.9943,0.0986438,0.0542455,0.000439252,71.5533,
3,4.12,71.8531,-0.0368418,14.9936,0.086212,0.0560934,0.000384021,71.8531,
3,4.14,72.153,-0.0357035,14.9929,0.0741472,0.0576964,0.000330412,72.153,
3,4.16,72.4529,-0.0345355,14.9921,0.0624694,0.0590619,0.000278515,72.4529,
3,4.18,72.7527,-0.0333425,14.9914,0.0511987,0.0601979,0.000228418,72.7527,
3,4.2,73.0525,-0.0321291,14.9907,0.0403551,0.0611127,0.000180211,73.0525,
3,4.22,73.3523,-0.0308995,14.9899,0.0299527,0.061815,0.000133957,73.3523,
3,4.24,73.6521,-0.0296578,14.9892,0.0199919,0.0623138,8.9658e-05,73.6521,
3,4.26,73.9519,-0.0284082,14.9884,0.0104709,0.0626176,4.73061e-05,73.9519,
3,4.28,74.2516,-0.0271544,14.9876,0.00138792,0.0627355,6.89382e-06,74.2516,
3,4.3,74.5514,-0.0259,14.9869,-0.00725878,0.0626761,-3.15865e-05,74.5514,
3,4.32,74.8511,-0.0246485,14.9861,-0.015471,0.0624481,-6.81423e-05,74.8511,
3,4.34,75.1508,-0.0234031,14.9853,-0.0232505,0.0620601,-0.000102781,75.1508,
3,4.36,75.4505,-0.0221671,14.9845,-0.030599,0.0615209,-0.000135511,75.4505,
3,4.38,75.7502,-0.0209432,14.9837,-0.0375183,0.060839,-0.000166338,75.7502,
3,4.4,76.0499,-0.0197344,14.9829,-0.0440103,0.060023,-0.000195272,76.0499,
3,4.42,76.3495,-0.0185431,14.982,-0.0500766,0.0590814,-0.000222319,76.3495,
3,4.44,76.6492,-0.0173719,14.9812,-0.0557192,0.0580228,-0.000247486,76.6492,
3,4.46,76.9488,-0.016223,14.9804,-0.0609397,0.0568555,-0.000270782,76.9488,
3,4.48,77.2484,-0.0150984,14.9795,-0.06574,0.055588,-0.000292214,77.2484,
3,4.5,77.548,-0.014,14.9787,-0.0701219,0.0542287,-0.00031179,77.548,
3,4.52,77.8475,-0.0129298,14.9778,-0.0740895,0.0527859,-0.000329527,77.8475,
3,4.54,78.1471,-0.0118891,14.977,-0.0776534,0.0512678,-0.000345473,78.1471,
3,4.56,78.4466,-0.0108795,14.9761,-0.0808248,0.0496824,-0.000359676,78.4466,
3,4.58,78.7461,-0.00990222,14.9752,-0.0836149,0.0480373,-0.000372186,78.7461,
3,4.6,79.0456,-0.00895836,14.9743,-0.0860351,0.0463402,-0.000383053,79.0456,
3,4.62,79.3451,-0.00804891,14.9734,-0.0880965,0.0445983,-0.000392328,79.3451,
3,4.64,79.6445,-0.00717468,14.9725,-0.0898106,0.0428187,-0.000400056,79.6445,
3,4.66,79.944,-0.00633636,14.9716,-0.0911885,0.0410081,-0.000406285,79.944,
3,4.68,80.2434,-0.00553451,14.9707,-0.0922415,0.0391733,-0.000411065,80.2434,
3,4.7,80.5428,-0.00476955,14.9698,-0.0929808,0.0373206,-0.000414444,80.5428,
3,4.72,80.8422,-0.00404177,14.9689,-0.0934178,0.0354561,-0.000416473,80.8422,
3,4.74,81.1416,-0.00335135,14.968,-0.0935635,0.0335858,-0.000417202,81.1416,
3,4.76,81.4409,-0.00269834,14.967,-0.0934293,0.0317154,-0.00041668,81.4409,
3,4.78,81.7402,-0.00208269,14.9661,-0.0930263,0.0298504,-0.000414957,81.7403,
3,4.8,82.0396,-0.00150425,14.9651,-0.0923658,0.0279961,-0.000412082,82.0396,
3,4.82,82.3389,-0.000962745,14.9642,-0.0914592,0.0261574,-0.000408107,82.3389,
3,4.84,82.6381,-0.000457815,14.9632,-0.0903186,0.0243393,-0.000403085,82.6381,
3,4.86,82.9374,1.09939e-05,14.9622,-0.0889563,0.0225462,-0.000397071,82.9374,
3,4.88,83.2366,0.000444228,14.9613,-0.0873845,0.0207824,-0.000390118,83.2366,
3,4.9,83.5358,0.000842514,14.9603,-0.0856154,0.0190521,-0.000382282,83.5358,
3,4.92,83.835,0.00120656,14.9593,-0.0836612,0.017359,-0.000373616,83.835,
3,4.94,84.1342,0.00153715,14.9583,-0.0815342,0.0157068,-0.000364174,84.1342,
3,4.96,84.4334,0.00183513,14.9573,-0.0792464,0.0140988,-0.000354011,84.4334,
3,4.98,84.7325,0.00210141,14.9563,-0.07681,0.0125379,-0.000343182,84.7325,
3,5,85.0316,0.00233698,14.9553,-0.0742373,0.0110273,-0.000331739,85.0316,
3,5.02,85.3307,0.00254286,14.9543,-0.0715403,0.00956929,-0.000319738,85.3307,
3,5.04,85.6298,0.00272012,14.9533,-0.0687313,0.00816639,-0.000307232,85.6298,
3,5.06,85.9288,0.00286989,14.9522,-0.0658222,0.0068207,-0.000294276,85.9288,
3,5.08,86.2279,0.00299334,14.9512,-0.0628253,0.00553409,-0.000280923,86.2279,
3,5.1,86.5269,0.00309166,14.9502,-0.0597527,0.00430819,-0.000267228,86.5269,
3,5.12,86.8259,0.00316608,14.9491,-0.0566159,0.00314441,-0.000253244,86.8259,
3,5.14,87.1249,0.00321786,14.9481,-0.0534253,0.00204392,-0.000239014,87.1249,
3,5.16,87.4238,0.00324827,14.947,-0.0501908,0.00100769,-0.000224586,87.4238,
3,5.18,87.7227,0.0032586,14.946,-0.0469226,3.65093e-05,-0.000210003,87.7227,
3,5.2,88.0216,0.00325017,14.9449,-0.0436306,-0.000869054,-0.000195311,88.0217,
3,5.22,88.3205,0.00322428,14.9439,-0.0403248,-0.00170862,-0.000180553,88.3205,
3,5.24,88.6194,0.00318226,14.9428,-0.0370151,-0.00248202,-0.000165776,88.6194,
3,5.26,88.9182,0.00312544,14.9417,-0.0337116,-0.00318927,-0.000151023,88.9183,
3,5.28,89.2171,0.00305513,14.9406,-0.0304242,-0.00383059,-0.00013634,89.2171,
3,5.3,89.5159,0.00297265,14.9395,-0.0271628,-0.00440641,-0.000121769,89.5159,
3,5.32,89.8147,0.00287931,14.9385,-0.0239374,-0.00491734,-0.000107353,89.8147,
3,5.34,90.1134,0.00277639,14.9374,-0.0207579,-0.00536421,-9.31356e-05,90.1134,
3,5.36,90.4121,0.00266516,14.9363,-0.0176341,-0.00574803,-7.91619e-05,90.4122,
3,5.38,90.7109,0.00254688,14.9352,-0.0145761,-0.00607001,-6.54764e-05,90.7109,
3,5.4,91.0096,0.00242276,14.934,-0.0115937,-0.00633158,-5.21235e-05,91.0096,
3,5.42,91.3082,0.00229401,14.9329,-0.0086965,-0.00653433,-3.91466e-05,91.3082,
3,5.44,91.6069,0.00216177,14.9318,-0.00589295,-0.00668006,-2.65838e-05,91.6069,
3,5.46,91.9055,0.00202717,14.9307,-0.00319134,-0.00677073,-1.44726e-05,91.9055,
3,5.48,92.2041,0.00189129,14.9296,-0.000599905,-0.00680845,-2.85017e-06,92.2041,
3,5.5,92.5027,0.00175517,14.9284,0.00187311,-0.00679552,8.24626e-06,92.5027,
3,5.52,92.8012,0.00161979,14.9273,0.00421949,-0.00673437,1.87794e-05,92.8012,
3,5.54,93.0998,0.0014861,14.9262,0.00643102,-0.00662763,2.87122e-05,93.0998,
3,5.56,93.3983,0.00135497,14.925,0.00849949,-0.00647808,3.80073e-05,93.3983,
3,5.58,93.6968,0.00122724,14.9239,0.0104167,-0.00628866,4.66276e-05,93.6968,
3,5.6,93.9952,0.00110367,14.9227,0.0121745,-0.00606248,5.45359e-05,93.9952,
3,5.62,94.2937,0.000984965,14.9216,0.0137647,-0.0058028,6.16952e-05,94.2937,
3,5.64,94.5921,0.000871759,14.9204,0.0151792,-0.00551306,6.80682e-05,94.5921,
3,5.66,94.8905,0.000764619,14.9193,0.0164097,-0.00519686,7.36179e-05,94.8905,
3,5.68,95.1889,0.000664036,14.9181,0.0174482,-0.00485795,7.83072e-05,95.1889,
3,5.7,95.4872,0.000570426,14.9169,0.0182865,-0.00450027,8.20991e-05,95.4872,
3,5.72,95.7855,0.000484124,14.9158,0.0189165,-0.00412788,8.49567e-05,95.7856,
3,5.74,96.0839,0.000405381,14.9146,0.0193305,-0.00374505,8.68444e-05,96.0839,
3,5.76,96.3821,0.000334362,14.9134,0.0195208,-0.00335615,8.77268e-05,96.3821,
3,5.78,96.6804,0.000271145,14.9122,0.0194795,-0.00296576,8.75686e-05,96.6804,
3,5.8,96.9786,0.000215711,14.911,0.0191991,-0.00257857,8.63346e-05,96.9786,
3,5.82,97.2768,0.000167948,14.9098,0.0186717,-0.00219944,8.39893e-05,97.2768,
3,5.84,97.575,0.000127646,14.9087,0.0178898,-0.00183339,8.04977e-05,97.575,
3,5.86,97.8732,9.44907e-05,14.9075,0.0168457,-0.0014856,7.58244e-05,97.8732,
3,5.88,98.1713,6.80648e-05,14.9063,0.0155316,-0.00116137,6.99341e-05,98.1713,
3,5.9,98.4694,4.78424e-05,14.9051,0.0139399,-0.000866184,6.27917e-05,98.4694,
3,5.92,98.7675,3.31864e-05,14.9039,0.0120631,-0.000605672,5.4362e-05,98.7675,
3,5.94,99.0656,2.33458e-05,14.9026,0.0098934,-0.000385613,4.46099e-05,99.0656,
3,5.96,99.3636,1.74526e-05,14.9014,0.00742325,-0.000211939,3.34992e-05,99.3636,
3,5.98,99.6616,1.45185e-05,14.9002,0.00464504,-9.07365e-05,2.09924e-05,99.6616,
3,6,99.9596,1.34318e-05,14.899,0.00155115,-2.82422e-05,7.05454e-06,99.9596,
4,0,10,-5,15,-7.41311e-05,4.37615e-07,-3.36363e-07,10,
4,0.02,10.3,-4.99996,15,0.653253,0.00665121,0.00290332,10.3,
4,0.04,10.6,-4.99965,15,1.23699,0.0256666,0.00549765,10.6,
4,0.06,10.9,-4.99886,15,1.75472,0.0556907,0.00779847,10.9,
4,0.08,11.2,-4.99736,15.0001,2.21003,0.0954392,0.00982154,11.2,
4,0.1,11.5,-4.99498,15.0001,2.6065,0.1437,0.0115825,11.5,
4,0.12,11.8,-4.99156,15.0002,2.94772,0.199331,0.013097,11.8,
4,0.14,12.1,-4.98697,15.0002,3.23728,0.261264,0.0143806,12.1,
4,0.16,12.4,-4.98108,15.0003,3.47875,0.328502,0.015449,12.4,
4,0.18,12.7,-4.9738,15.0004,3.67573,0.400118,0.0163178,12.7,
4,0.2,13,-4.96505,15.0005,3.83178,0.475258,0.0170028,13,
4,0.22,13.3,-4.95477,15.0006,3.9505,0.55314,0.0175199,13.3,
4,0.24,13.6001,-4.94291,15.0007,4.03546,0.633053,0.017885,13.6001,
4,0.26,13.9001,-4.92944,15.0008,4.09026,0.714357,0.0181142,13.9001,
4,0.28,14.2001,-4.91433,15.0009,4.11846,0.796486,0.0182235,14.2001,
4,0.3,14.5001,-4.89757,15.001,4.12366,0.878943,0.0182293,14.5001,
4,0.32,14.8001,-4.87917,15.0011,4.10451,0.961215,0.0181258,14.8001,
4,0.34,15.1002,-4.85913,15.0013,4.09064,1.04316,0.0180443,15.1002,
4,0.36,15.4002,-4.83745,15.0014,4.08137,1.12487,0.0179817,15.4002,
4,0.38,15.7002,-4.81413,15.0016,4.07602,1.20644,0.0179348,15.7002,
4,0.4,16.0002,-4.78919,15.0017,4.0739,1.28793,0.0179007,16.0002,
4,0.42,16.3003,-4.76262,15.0019,4.07433,1.36941,0.0178763,16.3003,
4,0.44,16.6003,-4.73441,15.0021,4.07662,1.45092,0.0178585,16.6003,
4,0.46,16.9004,-4.70458,15.0022,4.08009,1.53249,0.0178443,16.9004,
4,0.48,17.2004,-4.67311,15.0024,4.08405,1.61413,0.0178307,17.2004,
4,0.5,17.5005,-4.64001,15.0026,4.08782,1.69585,0.0178146,17.5005,
4,0.52,17.8005,-4.60528,15.0028,4.09072,1.77763,0.0177932,17.8005,
4,0.54,18.1006,-4.56891,15.003,4.09206,1.85946,0.0177635,18.1006,
4,0.56,18.4006,-4.5309,15.0032,4.09115,1.9413,0.0177225,18.4006,
4,0.58,18.7007,-4.49126,15.0034,4.08732,2.02309,0.0176675,18.7007,
4,0.6,19.0008,-4.44998,15.0036,4.07987,2.10477,0.0175957,19.0008,
4,0.62,19.3008,-4.40707,15.0038,4.07325,2.1863,0.0175262,19.3008,
4,0.64,19.6009,-4.36253,15.004,4.0661,2.2677,0.0174533,19.6009,
4,0.66,19.901,-4.31636,15.0042,4.05836,2.34894,0.0173766,19.901,
4,0.68,20.2011,-4.26857,15.0045,4.04993,2.43003,0.0172961,20.2011,
4,0.7,20.5012,-4.21916,15.0047,4.04075,2.51093,0.0172113,20.5012,
4,0.72,20.8013,-4.16813,15.0049,4.03074,2.59165,0.017122,20.8013,
4,0.74,21.1014,-4.1155,15.0051,4.01982,2.67216,0.017028,21.1014,
4,0.76,21.4015,-4.06125,15.0054,4.00793,2.75244,0.0169291,21.4015,
4,0.78,21.7016,-4.0054,15.0056,3.99497,2.83247,0.016825,21.7016,
4,0.8,22.0017,-3.94795,15.0058,3.98088,2.91223,0.0167155,22.0017,
4,0.82,22.3018,-3.88891,15.0061,3.96558,2.99169,0.0166003,22.3018,
4,0.84,22.6019,-3.82829,15.0063,3.94899,3.07084,0.0164793,22.6019,
4,0.86,22.9021,-3.76608,15.0066,3.93104,3.14964,0.0163522,22.9021,
4,0.88,23.2022,-3.7023,15.0068,3.91165,3.22807,0.0162189,23.2022,
4,0.9,23.5023,-3.63696,15.0071,3.89002,3.3061,0.0160761,23.5024,
4,0.92,23.8025,-3.57007,15.0073,3.76429,3.38267,0.0155048,23.8025,
4,0.94,24.1026,-3.50167,15.0076,3.62068,3.45655,0.0148645,24.1026,
4,0.96,24.4028,-3.43183,15.0078,3.46011,3.52739,0.0141597,24.4028,
4,0.98,24.703,-3.3606,15.0081,3.28347,3.59485,0.0133949,24.703,
4,1,25.0031,-3.28806,15.0083,3.09168,3.65863,0.0125745,25.0031,
4,1.02,25.3033,-3.21428,15.0086,2.88563,3.71842,0.0117026,25.3033,
4,1.04,25.6035,-3.13935,15.0088,2.66623,3.77396,0.0107831,25.6035,
4,1.06,25.9036,-3.06335,15.0091,2.43439,3.82499,0.00982005,25.9036,
4,1.08,26.2038,-2.98638,15.0093,2.19101,3.87126,0.00881693,26.2038,
4,1.1,26.504,-2.90854,15.0096,1.93701,3.91256,0.00777728,26.504,
4,1.12,26.8042,-2.82991,15.0098,1.67328,3.94868,0.00670442,26.8042,
4,1.14,27.1044,-2.75062,15.0101,1.40074,3.97943,0.00560149,27.1044,
4,1.16,27.4046,-2.67077,15.0103,1.12029,4.00465,0.00447152,27.4046,
4,1.18,27.7048,-2.59048,15.0106,0.832845,4.0242,0.0033174,27.7048,
4,1.2,28.005,-2.50984,15.0109,0.539305,4.03793,0.0021419,28.005,
4,1.22,28.3053,-2.429,15.0111,0.240582,4.04573,0.000947685,28.3053,
4,1.24,28.6055,-2.34806,15.0114,-0.0624173,4.04752,-0.000262649,28.6055,
4,1.26,28.9057,-2.26714,15.0116,-0.368783,4.04321,-0.00148657,28.9057,
4,1.28,29.2059,-2.18637,15.0118,-0.677605,4.03275,-0.00272158,29.2059,
4,1.3,29.5062,-2.10587,15.0121,-0.987976,4.0161,-0.0039652,29.5062,
4,1.32,29.8064,-2.02577,15.0123,-1.29899,3.99323,-0.00521495,29.8064,
4,1.34,30.1067,-1.94618,15.0126,-1.60972,3.96414,-0.00646831,30.1067,
4,1.36,30.4069,-1.86724,15.0128,-1.91928,3.92885,-0.00772269,30.4069,
4,1.38,30.7072,-1.78907,15.0131,-2.22674,3.88739,-0.00897547,30.7072,
4,1.4,31.0075,-1.71179,15.0133,-2.53121,3.8398,-0.0102239,31.0075,
4,1.42,31.3077,-1.63552,15.0135,-2.83175,3.78616,-0.0114651,31.3077,
4,1.44,31.608,-1.56038,15.0138,-3.12748,3.72656,-0.012696,31.608,
4,1.46,31.9083,-1.48649,15.014,-3.41747,3.6611,-0.0139136,31.9083,
4,1.48,32.2086,-1.41397,15.0142,-3.70081,3.58991,-0.0151145,32.2086,
4,1.5,32.5088,-1.34293,15.0144,-3.96899,3.51312,-0.0162639,32.5088,
4,1.52,32.8091,-1.27347,15.0147,-3.98057,3.43362,-0.0163675,32.8091,
4,1.54,33.1094,-1.20559,15.0149,-3.99063,3.35391,-0.0164643,33.1094,
4,1.56,33.4097,-1.13931,15.0151,-3.99928,3.27401,-0.0165547,33.4097,
4,1.58,33.71,-1.07463,15.0153,-4.0066,3.19395,-0.0166388,33.71,
4,1.6,34.0103,-1.01155,15.0155,-4.01271,3.11375,-0.0167172,34.0103,
4,1.62,34.3106,-0.950082,15.0157,-4.0177,3.03345,-0.01679,34.3107,
4,1.64,34.611,-0.890217,15.0159,-4.02168,2.95305,-0.0168576,34.611,
4,1.66,34.9113,-0.831961,15.0161,-4.02474,2.87259,-0.0169204,34.9113,
4,1.68,35.2116,-0.775314,15.0163,-4.02698,2.79207,-0.0169787,35.2116,
4,1.7,35.5119,-0.720278,15.0165,-4.02851,2.71151,-0.0170329,35.5119,
4,1.72,35.8123,-0.666854,15.0167,-4.02943,2.63093,-0.0170834,35.8123,
4,1.74,36.1126,-0.615041,15.0169,-4.02984,2.55034,-0.0171305,36.1126,
4,1.76,36.4129,-0.56484,15.017,-4.02983,2.46974,-0.0171746,36.4129,
4,1.78,36.7133,-0.516252,15.0172,-4.02952,2.38915,-0.0172162,36.7133,
4,1.8,37.0136,-0.469275,15.0174,-4.02888,2.30856,-0.0172551,37.0136,
4,1.82,37.314,-0.423909,15.0175,-4.02615,2.22801,-0.0172837,37.314,
4,1.84,37.6143,-0.380154,15.0177,-4.02405,2.14751,-0.0173137,37.6143,
4,1.86,37.9147,-0.338008,15.0179,-4.02213,2.06705,-0.0173431,37.9147,
4,1.88,38.215,-0.297472,15.018,-4.01995,1.98663,-0.01737,38.2151,
4,1.9,38.5154,-0.258543,15.0182,-4.01705,1.90625,-0.0173924,38.5154,
4,1.92,38.8158,-0.221221,15.0183,-4.01299,1.82595,-0.0174083,38.8158,
4,1.94,39.1161,-0.185504,15.0184,-4.00731,1.74575,-0.0174158,39.1161,
4,1.96,39.4165,-0.15139,15.0186,-3.99957,1.66567,-0.0174128,39.4165,
4,1.98,39.7169,-0.118876,15.0187,-3.98931,1.58578,-0.0173973,39.7169,
4,2,40.0173,-0.0879574,15.0188,-3.97608,1.50612,-0.0173672,40.0173,
4,2.02,40.3176,-0.0586291,15.0189,-3.95943,1.42676,-0.0173205,40.3176,
4,2.04,40.618,-0.0308845,15.019,-3.93892,1.34777,-0.0172553,40.618,
4,2.06,40.9184,-0.00471534,15.0191,-3.91409,1.26923,-0.0171693,40.9184,
4,2.08,41.2188,0.0198884,15.0192,-3.88449,1.19124,-0.0170607,41.2188,
4,2.1,41.5192,0.0429385,15.0193,-3.84652,1.11389,-0.0169135,41.5192,
4,2.12,41.8196,0.0644528,15.0194,-3.75774,1.03784,-0.0165406,41.8196,
4,2.14,42.1199,0.0844641,15.0195,-3.66551,0.963603,-0.0161502,42.1199,
4,2.16,42.4203,0.103009,15.0196,-3.57014,0.891241,-0.0157437,42.4203,
4,2.18,42.7207,0.120127,15.0196,-3.47192,0.820816,-0.0153226,42.7207,
4,2.2,43.0211,0.135855,15.0197,-3.37114,0.752381,-0.0148882,43.0211,
4,2.22,43.3215,0.150236,15.0198,-3.2681,0.685985,-0.0144421,43.3215,
4,2.24,43.6219,0.163309,15.0198,-3.1631,0.62167,-0.0139856,43.6219,
4,2.26,43.9223,0.175116,15.0199,-3.05642,0.559473,-0.0135204,43.9223,
4,2.28,44.2227,0.185702,15.0199,-2.94836,0.499423,-0.0130477,44.2227,
4,2.3,44.5231,0.195108,15.0199,-2.83922,0.441546,-0.0125692,44.5231,
4,2.32,44.8235,0.203378,15.02,-2.72929,0.38586,-0.0120861,44.8235,
4,2.34,45.1239,0.210557,15.02,-2.61886,0.332377,-0.0116,45.1239,
4,2.36,45.4243,0.216688,15.02,-2.50824,0.281106,-0.0111122,45.4243,
4,2.38,45.7247,0.221816,15.02,-2.39771,0.232047,-0.0106243,45.7247,
4,2.4,46.0251,0.225985,15.02,-2.28757,0.185196,-0.0101375,46.0251,
4,2.42,46.3255,0.229238,15.02,-2.17808,0.14054,-0.00965325,46.3255,
4,2.44,46.6259,0.231621,15.02,-2.0694,0.0980671,-0.00917222,46.6259,
4,2.46,46.9263,0.233176,15.02,-1.96168,0.0577581,-0.00869514,46.9263,
4,2.48,47.2267,0.233946,15.0199,-1.85505,0.0195928,-0.00822271,47.2267,
4,2.5,47.5271,0.233973,15.0199,-1.74966,-0.0164521,-0.00775561,47.5271,
4,2.52,47.8275,0.233301,15.0198,-1.64564,-0.0504027,-0.00729451,47.8275,
4,2.54,48.1279,0.231971,15.0198,-1.54315,-0.082288,-0.00684008,48.1279,
4,2.56,48.4283,0.230023,15.0197,-1.44232,-0.11214,-0.00639297,48.4283,
4,2.58,48.7287,0.227499,15.0197,-1.34328,-0.139993,-0.00595384,48.7287,
4,2.6,49.0291,0.224437,15.0196,-1.24619,-0.165884,-0.00552333,49.0291,
4,2.62,49.3295,0.220876,15.0195,-1.15119,-0.189854,-0.00510208,49.3295,
4,2.64,49.6299,0.216855,15.0194,-1.05841,-0.211946,-0.00469074,49.6299,
4,2.66,49.9302,0.212411,15.0194,-0.967992,-0.232206,-0.00428992,49.9302,
4,2.68,50.2306,0.207579,15.0193,-0.880085,-0.250683,-0.00390025,50.2306,
4,2.7,50.531,0.202395,15.0191,-0.794826,-0.267427,-0.00352237,50.531,
4,2.72,50.8314,0.196893,15.019,-0.712327,-0.282494,-0.00315675,50.8314,
4,2.74,51.1318,0.191106,15.0189,-0.632605,-0.295939,-0.00280348,51.1318,
4,2.76,51.4322,0.185066,15.0188,-0.555666,-0.307817,-0.00246256,51.4322,
4,2.78,51.7325,0.178803,15.0186,-0.48151,-0.318184,-0.00213402,51.7325,
4,2.8,52.0329,0.172348,15.0185,-0.410143,-0.327096,-0.00181785,52.0329,
4,2.82,52.3333,0.165729,15.0183,-0.341567,-0.334608,-0.00151406,52.3333,
4,2.84,52.6336,0.158973,15.0182,-0.275784,-0.340777,-0.00122267,52.6336,
4,2.86,52.934,0.152106,15.018,-0.212798,-0.345658,-0.00094367,52.934,
4,2.88,53.2344,0.145155,15.0178,-0.152612,-0.349308,-0.000677076,53.2344,
4,2.9,53.5347,0.138142,15.0177,-0.0952287,-0.351782,-0.000422895,53.5347,
4,2.92,53.8351,0.131091,15.0175,-0.040651,-0.353136,-0.000181136,53.8351,
4,2.94,54.1354,0.124023,15.0173,0.0111181,-0.353426,4.81923e-05,54.1354,
4,2.96,54.4358,0.11696,15.0171,0.0600758,-0.35271,0.000265081,54.4358,
4,2.98,54.7361,0.109921,15.0169,0.106219,-0.351042,0.000469519,54.7361,
4,3,55.0364,0.102925,15.0166,0.149546,-0.34848,0.000661497,55.0364,
4,3.02,55.3368,0.0959878,15.0164,0.190069,-0.345079,0.000841075,55.3368,
4,3.04,55.6371,0.0891268,15.0162,0.227849,-0.340895,0.00100852,55.6371,
4,3.06,55.9374,0.0823568,15.0159,0.262953,-0.335983,0.00116413,55.9374,
4,3.08,56.2377,0.075692,15.0157,0.295448,-0.330395,0.00130821,56.2377,
4,3.1,56.538,0.0691452,15.0154,0.325403,-0.324182,0.00144105,56.538,
4,3.12,56.8383,0.0627285,15.0151,0.352886,-0.317395,0.00156295,56.8383,
4,3.14,57.1386,0.0564529,15.0149,0.377963,-0.310082,0.00167421,57.1386,
4,3.16,57.4389,0.0503284,15.0146,0.400703,-0.302292,0.00177514,57.4389,
4,3.18,57.7392,0.0443641,15.0143,0.421174,-0.294069,0.00186602,57.7392,
4,3.2,58.0395,0.0385682,15.014,0.439443,-0.28546,0.00194716,58.0395,
4,3.22,58.3398,0.032948,15.0137,0.455578,-0.276506,0.00201885,58.3398,
4,3.24,58.64,0.02751,15.0134,0.469647,-0.26725,0.00208139,58.64,
4,3.26,58.9403,0.0222598,15.013,0.481717,-0.257733,0.00213508,58.9403,
4,3.28,59.2406,0.0172021,15.0127,0.491856,-0.247995,0.00218022,59.2406,
4,3.3,59.5408,0.0123412,15.0124,0.500133,-0.238072,0.0022171,59.5408,
4,3.32,59.8411,0.00768026,15.012,0.506616,-0.228001,0.00224604,59.8411,
4,3.34,60.1413,0.00322191,15.0117,0.511382,-0.217818,0.00226737,60.1413,
4,3.36,60.4415,-0.00103195,15.0113,0.514507,-0.207557,0.00228143,60.4415,
4,3.38,60.7417,-0.00508006,15.0109,0.516068,-0.197249,0.00228856,60.7418,
4,3.4,61.042,-0.00892178,15.0105,0.516141,-0.186924,0.00228909,61.042,
4,3.42,61.3422,-0.0125571,15.0101,0.514802,-0.176612,0.00228336,61.3422,
4,3.44,61.6424,-0.0159865,15.0098,0.512129,-0.166341,0.00227171,61.6424,
4,3.46,61.9426,-0.0192112,15.0093,0.508197,-0.156136,0.00225447,61.9426,
4,3.48,62.2427,-0.0222326,15.0089,0.503083,-0.146021,0.00223199,62.2427,
4,3.5,62.5429,-0.0250528,15.0085,0.496864,-0.13602,0.0022046,62.5429,
4,3.52,62.8431,-0.0276743,15.0081,0.489615,-0.126153,0.00217264,62.8431,
4,3.54,63.1432,-0.0300999,15.0077,0.481414,-0.116441,0.00213645,63.1432,
4,3.56,63.4434,-0.0323331,15.0072,0.472337,-0.106902,0.00209636,63.4434,
4,3.58,63.7435,-0.0343773,15.0068,0.46246,-0.0975532,0.00205272,63.7435,
4,3.6,64.0437,-0.0362366,15.0063,0.451859,-0.0884089,0.00200585,64.0437,
4,3.62,64.3438,-0.0379151,15.0058,0.440605,-0.0794832,0.00195608,64.3438,
4,3.64,64.6439,-0.0394174,15.0054,0.428751,-0.0707887,0.00190364,64.6439,
4,3.66,64.944,-0.0407483,15.0049,0.416351,-0.0623368,0.00184877,64.944,
4,3.68,65.2441,-0.0419126,15.0044,0.403456,-0.054138,0.00179168,65.2441,
4,3.7,65.5442,-0.0429155,15.0039,0.390118,-0.0462015,0.00173262,65.5442,
4,3.72,65.8442,-0.0437625,15.0034,0.376389,-0.0385358,0.00167182,65.8442,
4,3.74,66.1443,-0.0444588,15.0029,0.36232,-0.0311482,0.00160949,66.1443,
4,3.76,66.4444,-0.0450103,15.0023,0.347963,-0.024045,0.00154588,66.4444,
4,3.78,66.7444,-0.0454226,15.0018,0.333371,-0.0172313,0.0014812,66.7444,
4,3.8,67.0444,-0.0457015,15.0013,0.318594,-0.0107114,0.0014157,67.0444,
4,3.82,67.3445,-0.045853,15.0007,0.303685,-0.00448841,0.0013496,67.3445,
4,3.84,67.6445,-0.045883,15.0002,0.288696,0.00143549,0.00128313,67.6445,
4,3.86,67.9445,-0.0457976,14.9996,0.273678,0.00705923,0.00121652,67.9445,
4,3.88,68.2444,-0.0456027,14.999,0.258682,0.0123827,0.00115,68.2444,
4,3.9,68.5444,-0.0453043,14.9985,0.243761,0.017407,0.00108379,68.5444,
4,3.92,68.8444,-0.0449084,14.9979,0.228958,0.022134,0.0010181,68.8444,
4,3.94,69.1443,-0.0444209,14.9973,0.214298,0.0265663,0.000953026,69.1443,
4,3.96,69.4443,-0.0438476,14.9967,0.199801,0.030707,0.000888665,69.4443,
4,3.98,69.7442,-0.0431945,14.9961,0.185489,0.0345596,0.000825114,69.7442,
4,4,70.0441,-0.0424672,14.9955,0.171382,0.0381279,0.000762469,70.0441,
4,4.02,70.344,-0.0416713,14.9949,0.157501,0.0414164,0.000700821,70.344,
4,4.04,70.6439,-0.0408123,14.9942,0.143868,0.0444296,0.000640264,70.6439,
4,4.06,70.9438,-0.0398959,14.9936,0.130502,0.0471729,0.00058089,70.9438,
4,4.08,71.2437,-0.0389272,14.9929,0.117425,0.0496516,0.000522794,71.2437,
4,4.1,71.5435,-0.0379115,14.9923,0.104659,0.0518719,0.000466066,71.5435,
4,4.12,71.8433,-0.036854,14.9916,0.0922227,0.0538402,0.0004108,71.8434,
4,4.14,72.1432,-0.0357596,14.991,0.0801382,0.0555632,0.000357089,72.1432,
4,4.16,72.443,-0.0346331,14.9903,0.0684259,0.0570482,0.000305025,72.443,
4,4.18,72.7428,-0.0334792,14.9896,0.0571068,0.0583029,0.0002547,72.7428,
4,4.2,73.0426,-0.0323024,14.9889,0.0462015,0.0593352,0.000206208,73.0426,
4,4.22,73.3423,-0.0311072,14.9882,0.0357255,0.0601538,0.000159617,73.3423,
4,4.24,73.6421,-0.0298976,14.9875,0.0256799,0.0607671,0.000114932,73.6421,
4,4.26,73.9418,-0.0286778,14.9868,0.0160636,0.0611838,7.21494e-05,73.9418,
4,4.28,74.2416,-0.0274515,14.9861,0.00687561,0.0614125,3.12636e-05,74.2416,
4,4.3,74.5413,-0.0262225,14.9854,-0.00188524,0.0614617,-7.72963e-06,74.5413,
4,4.32,74.841,-0.0249942,14.9847,-0.01022,0.0613399,-4.4835e-05,74.841,
4,4.34,75.1407,-0.02377,14.9839,-0.0181299,0.0610557,-8.00573e-05,75.1407,
4,4.36,75.4403,-0.022553,14.9832,-0.025616,0.0606176,-0.000113401,75.4404,
4,4.38,75.74,-0.0213463,14.9824,-0.0326793,0.0600339,-0.000144871,75.74,
4,4.4,76.0396,-0.0201526,14.9817,-0.0393211,0.0593132,-0.000174471,76.0396,
4,4.42,76.3393,-0.0189746,14.9809,-0.0455424,0.0584639,-0.000202207,76.3393,
4,4.44,76.6389,-0.0178148,14.9802,-0.0513443,0.0574943,-0.000228084,76.6389,
4,4.46,76.9385,-0.0166756,14.9794,-0.0567281,0.0564129,-0.000252105,76.9385,
4,4.48,77.2381,-0.015559,14.9786,-0.0616947,0.055228,-0.000274275,77.2381,
4,4.5,77.5376,-0.0144671,14.9778,-0.0662454,0.0539479,-0.000294599,77.5376,
4,4.52,77.8372,-0.0134016,14.977,-0.0703837,0.0525809,-0.000313093,77.8372,
4,4.54,78.1367,-0.0123644,14.9762,-0.0741193,0.0511352,-0.000329799,78.1367,
4,4.56,78.4362,-0.0113567,14.9754,-0.0774631,0.0496188,-0.000344765,78.4362,
4,4.58,78.7357,-0.01038,14.9746,-0.0804261,0.0480392,-0.000358041,78.7357,
4,4.6,79.0352,-0.00943551,14.9738,-0.0830192,0.0464042,-0.000369674,79.0352,
4,4.62,79.3347,-0.00852418,14.9729,-0.0852532,0.0447209,-0.000379712,79.3347,
4,4.64,79.6341,-0.00764695,14.9721,-0.0871392,0.0429964,-0.0003882,79.6341,
4,4.66,79.9336,-0.00680456,14.9713,-0.0886878,0.0412375,-0.000395185,79.9336,
4,4.68,80.233,-0.00599763,14.9704,-0.0899102,0.039451,-0.000400713,80.233,
4,4.7,80.5324,-0.00522666,14.9696,-0.090817,0.0376432,-0.000404833,80.5324,
4,4.72,80.8318,-0.004492,14.9687,-0.0914192,0.0358204,-0.000407593,80.8318,
4,4.74,81.1311,-0.0037939,14.9678,-0.0917276,0.0339884,-0.000409041,81.1311,
4,4.76,81.4305,-0.00313249,14.967,-0.0917532,0.0321532,-0.000409226,81.4305,
4,4.78,81.7298,-0.00250776,14.9661,-0.0915067,0.0303201,-0.000408195,81.7298,
4,4.8,82.0291,-0.00191963,14.9652,-0.090999,0.0284946,-0.000405996,82.0291,
4,4.82,82.3284,-0.00136789,14.9643,-0.0902412,0.0266818,-0.000402679,82.3284,
4,4.84,82.6277,-0.000852242,14.9634,-0.0892453,0.0248866,-0.000398297,82.6277,
4,4.86,82.9269,-0.000372282,14.9625,-0.0880234,0.0231135,-0.000392904,82.9269,
4,4.88,83.2262,7.24761e-05,14.9616,-0.0865877,0.0213671,-0.000386553,83.2262,
4,4.9,83.5254,0.000482606,14.9607,-0.0849503,0.0196514,-0.000379299,83.5254,
4,4.92,83.8246,0.000858761,14.9598,-0.0831232,0.0179703,-0.000371196,83.8246,
4,4.94,84.1238,0.00120167,14.9589,-0.0811186,0.0163276,-0.000362297,84.1238,
4,4.96,84.423,0.00151214,14.958,-0.0789486,0.0147267,-0.000352656,84.423,
4,4.98,84.7221,0.00179104,14.957,-0.0766252,0.0131707,-0.000342327,84.7221,
4,5,85.0213,0.00203929,14.9561,-0.0741605,0.0116626,-0.000331363,85.0213,
4,5.02,85.3204,0.00225788,14.9552,-0.0715665,0.0102051,-0.000319819,85.3204,
4,5.04,85.6195,0.00244785,14.9542,-0.0688554,0.00880073,-0.000307749,85.6195,
4,5.06,85.9185,0.00261028,14.9533,-0.0660391,0.00745162,-0.000295205,85.9185,
4,5.08,86.2176,0.0027463,14.9523,-0.0631297,0.00615978,-0.000282241,86.2176,
4,5.1,86.5166,0.00285706,14.9513,-0.0601391,0.00492697,-0.000268912,86.5166,
4,5.12,86.8156,0.00294378,14.9504,-0.0570791,0.00375468,-0.000255269,86.8156,
4,5.14,87.1146,0.00300766,14.9494,-0.0539599,0.0026442,-0.000241359,87.1146,
4,5.16,87.4136,0.00304997,14.9484,-0.0507917,0.00159661,-0.000227227,87.4136,
4,5.18,87.7126,0.00307195,14.9474,-0.0475846,0.000612791,-0.000212917,87.7126,
4,5.2,88.0115,0.00307491,14.9464,-0.0443485,-0.00030658,-0.000198475,88.0115,
4,5.22,88.3104,0.00306012,14.9455,-0.0410937,-0.00116102,-0.000183947,88.3104,
4,5.24,88.6093,0.0030289,14.9445,-0.03783,-0.00195027,-0.000169377,88.6093,
4,5.26,88.9082,0.00298255,14.9435,-0.0345676,-0.00267423,-0.00015481,88.9082,
4,5.28,89.2071,0.00292237,14.9425,-0.0313165,-0.00333305,-0.000140291,89.2071,
4,5.3,89.5059,0.00284966,14.9414,-0.0280867,-0.00392704,-0.000125864,89.5059,
4,5.32,89.8047,0.00276571,14.9404,-0.0248883,-0.00445673,-0.000111571,89.8047,
4,5.34,90.1035,0.00267181,14.9394,-0.0217311,-0.00492284,-9.74575e-05,90.1035,
4,5.36,90.4023,0.00256922,14.9384,-0.0186252,-0.00532631,-8.35673e-05,90.4023,
4,5.38,90.7011,0.00245917,14.9374,-0.0155806,-0.00566826,-6.99456e-05,90.7011,
4,5.4,90.9998,0.00234289,14.9363,-0.0126073,-0.00595001,-5.66374e-05,90.9998,
4,5.42,91.2985,0.00222156,14.9353,-0.00971485,-0.00617309,-4.36863e-05,91.2985,
4,5.44,91.5972,0.00209635,14.9342,-0.00691203,-0.0063392,-3.11313e-05,91.5972,
4,5.46,91.8959,0.00196836,14.9332,-0.00420719,-0.00645023,-1.90102e-05,91.8959,
4,5.48,92.1945,0.00183869,14.9322,-0.00160871,-0.0065082,-7.36089e-06,92.1945,
4,5.5,92.4932,0.00170837,14.9311,0.000875052,-0.00651534,3.77884e-06,92.4932,
4,5.52,92.7918,0.0015784,14.93,0.00323573,-0.00647402,1.43712e-05,92.7918,
4,5.54,93.0904,0.00144972,14.929,0.00546497,-0.00638679,2.43784e-05,93.0904,
4,5.56,93.3889,0.00132322,14.9279,0.00755444,-0.00625635,3.37628e-05,93.3889,
4,5.58,93.6875,0.00119973,14.9269,0.00949581,-0.0060856,4.24865e-05,93.6875,
4,5.6,93.986,0.00108004,14.9258,0.0112808,-0.00587756,5.05118e-05,93.986,
4,5.62,94.2845,0.000964856,14.9247,0.012901,-0.00563546,5.78011e-05,94.2845,
4,5.64,94.583,0.000854827,14.9236,0.0143482,-0.00536268,6.43166e-05,94.583,
4,5.66,94.8815,0.00075053,14.9225,0.0156141,-0.00506274,7.00207e-05,94.8815,
4,5.68,95.1799,0.000652473,14.9215,0.0166903,-0.00473938,7.48758e-05,95.1799,
4,5.7,95.4783,0.000561086,14.9204,0.0175688,-0.00439645,7.88441e-05,95.4783,
4,5.72,95.7767,0.000476719,14.9193,0.0182411,-0.004038,8.18883e-05,95.7767,
4,5.74,96.0751,0.000399641,14.9182,0.0186994,-0.00366823,8.39721e-05,96.0751,
4,5.76,96.3734,0.000330036,14.9171,0.0189358,-0.0032915,8.50595e-05,96.3735,
4,5.78,96.6718,0.000267997,14.916,0.0189424,-0.00291233,8.51146e-05,96.6718,
4,5.8,96.9701,0.000213528,14.9149,0.0187114,-0.00253539,8.41015e-05,96.9701,
4,5.82,97.2684,0.000166535,14.9138,0.0182349,-0.00216551,8.19842e-05,97.2684,
4,5.84,97.5666,0.000126827,14.9127,0.0175051,-0.00180768,7.8727e-05,97.5666,
4,5.86,97.8649,9.41126e-05,14.9115,0.0165142,-0.00146705,7.42939e-05,97.8649,
4,5.88,98.1631,6.7995e-05,14.9104,0.0152543,-0.00114891,6.86492e-05,98.1631,
4,5.9,98.4613,4.79699e-05,14.9093,0.0137176,-0.000858724,6.17568e-05,98.4613,
4,5.92,98.7595,3.34223e-05,14.9082,0.0118964,-0.000602103,5.35812e-05,98.7595,
4,5.94,99.0576,2.36235e-05,14.9071,0.00978285,-0.000384817,4.40864e-05,99.0576,
4,5.96,99.3558,1.77279e-05,14.9059,0.00736918,-0.00021279,3.32359e-05,99.3558,
4,5.98,99.6539,1.47697e-05,14.9048,0.00464763,-9.21022e-05,2.09913e-05,99.6539,
4,6,99.9519,1.366e-05,14.9037,0.00161043,-2.89891e-05,7.31727e-06,99.952,


==> data/st_node.csv <==
s0,v0,a,t0,tf,opt,
10,10,-4,0,1,0,
10,10,-2.66667,0,1,0,
10,10,-1.33333,0,1,0,
10,10,0,0,1,0,
10,10,0.666667,0,1,0,
10,10,1.33333,0,1,0,
10,10,2,0,1,0,
18,6,-4,1,1,0,
18,6,-2.66667,1,1,0,
18,6,-1.33333,1,1,0,
18,6,0,1,1,0,
18,6,0.666667,1,1,0,
18,6,1.33333,1,1,0,
18.6667,7.33333,-2,1,1,0,
18.6667,7.33333,-0.666667,1,1,0,
19.3333,8.66667,-4,1,1,0,
18.6667,7.33333,0.666667,1,1,0,
19.3333,8.66667,-2.66667,1,1,0,
18.6667,7.33333,2,1,1,0,
19.3333,8.66667,-0.666667,1,1,0,
20,10,-4,1,1,0,
19.3333,8.66667,0.666667,1,1,0,
19.3333,8.66667,1.33333,1,1,0,
20.3333,10.6667,-4,1,1,0,
20,10,-1.33333,1,1,0,
20,10,-0.666667,1,1,0,
20.3333,10.6667,-2,1,1,0,
20.6667,11.3333,-3.33333,1,1,0,
20.3333,10.6667,-0.666667,1,1,0,
21,12,-4,1,1,0,
21,12,-3.33333,1,1,0,
20.3333,10.6667,1.33333,1,1,0,
20.3333,10.6667,2,1,1,0,
21,12,-1.33333,1,1,0,
20.6667,11.3333,1.33333,1,1,0,
20.6667,11.3333,2,1,1,0,
21,12,0.666667,1,1,0,
21,12,1.33333,1,1,0,
21,12,2,1,1,0,
22,2,-2,2,1,0,
22,2,-0.666667,2,1,0,
22,2,0.333333,2,1,0,
22,2,1.33333,2,1,0,
22.6667,3.33333,-2,2,1,0,
22.6667,3.33333,-0.666667,2,1,0,
22.6667,3.33333,0.333333,2,1,0,
22.6667,3.33333,1.33333,2,1,0,
23.3333,4.66667,-2,2,1,0,
23.3333,4.66667,-0.666667,2,1,0,
23.3333,4.66667,0.333333,2,1,0,
26,4.66667,-4,2,1,0,
23.3333,4.66667,2,2,1,0,
26,4.66667,-2.66667,2,1,0,
25,5.33333,-1.33333,2,1,0,
24,6,0.333333,2,1,0,
25,5.33333,0.333333,2,1,0,
24,6,1.66667,2,1,0,
25,5.33333,1.66667,2,1,0,
24.3333,6.66667,1,2,1,0,
25.6667,6.66667,-0.666667,2,1,0,
28,6,-3.33333,2,1,0,
28,6,-2.66667,2,1,0,
25.6667,6.66667,1.33333,2,1,0,
25.6667,6.66667,2,2,1,0,
26.3333,8,-1.33333,2,1,0,
28,6,0.333333,2,1,0,
28,6,1,2,1,0,
28,6,1.66667,2,1,0,
27.6667,8,-0.666667,2,1,0,
29,6.66667,0,2,1,0,
27.6667,8,1,2,1,0,
29,6.66667,1.66667,2,1,0,
30.3333,8,-2.66667,2,1,0,
28.3333,9.33333,-0.666667,2,1,0,
29.6667,9.33333,-2.66667,2,1,0,
29.3333,8.66667,0.333333,2,1,0,
29.3333,8.66667,1,2,1,0,
30.3333,8,1,2,1,0,
29.6667,9.33333,0.333333,2,1,0,
31,8,1,2,1,0,
31,8,1.66667,2,1,0,
31.3333,8.66667,0.666667,2,1,0,
30.6667,10,0,2,1,0,
31.3333,8.66667,2,2,1,0,
32.3333,10.6667,-3.33333,2,1,0,
31.6667,12,-4,2,1,0,
31.6667,12,-3.33333,2,1,0,
32.3333,10.6667,-1.33333,2,1,0,
32.3333,10.6667,-0.666667,2,1,0,
32,12.6667,-3.33333,2,1,0,
32.6667,12.6667,-4,2,1,0,
32,12.6667,-2,2,1,0,
32,12.6667,-1.33333,2,1,0,
32,12.6667,-0.666667,2,1,0,
32,12.6667,0,2,1,0,
33.6667,13.3333,-4,2,1,0,
32,12.6667,1.33333,2,1,0,
33.3333,12.6667,-0.666667,2,1,0,
33.6667,13.3333,-2,2,1,0,
33,13.3333,0,2,1,0,
34,14,-2.66667,2,1,0,
33.3333,12.6667,2,2,1,0,
33,13.3333,2,2,1,0,
33.6667,13.3333,1.33333,2,1,0,
34,14,0,2,1,0,
34,14,1,2,1,0,
34,14,2,2,1,0,
23,0,0.333333,3,1,0,
23,0,1.33333,3,1,0,
23.6667,1.33333,-1.33333,3,1,0,
23.6667,1.33333,0.333333,3,1,0,
24.1667,2.33333,-2,3,1,0,
23.6667,1.33333,1.66667,3,1,0,
25,1.33333,0,3,1,0,
24.6667,3.33333,-2.66667,3,1,0,
25,1.33333,1.66667,3,1,0,
24.6667,3.33333,-0.666667,3,1,0,
26.1667,3.66667,-3.33333,3,1,0,
26.1667,3.66667,-2.66667,3,1,0,
26.1667,3.66667,-2,3,1,0,
25.6667,2.66667,1.66667,3,1,0,
26.1667,3.66667,-0.666667,3,1,0,
27,2.66667,0.333333,3,1,0,
27,2.66667,1,3,1,0,
26.1667,3.66667,1.33333,3,1,0,
28.1667,5,-4,3,1,0,
26.6667,4.66667,0.333333,3,1,0,
27.6667,4,0.333333,3,1,0,
28.1667,5,-2,3,1,0,
28.1667,5,-1.33333,3,1,0,
28.1667,5,0,3,1,0,
29,6.66667,-4,3,1,0,
29.6667,4,0.666667,3,1,0,
32.3333,2.66667,-1.33333,3,1,0,
29,6.66667,-2,3,1,0,
32.6667,3.33333,-2,3,1,0,
32.3333,2.66667,0.666667,3,1,0,
29,6.66667,0,3,1,0,
29,6.66667,0.666667,3,1,0,
32,6,-3.33333,3,1,0,
32,6,-2.66667,3,1,0,
30.1667,6.33333,1,3,1,0,
30.1667,6.33333,1.66667,3,1,0,
31.5,7.66667,-2.66667,3,1,0,
32,6,0.333333,3,1,0,
34.1667,6.33333,-4,3,1,0,
31.1667,7,1.33333,3,1,0,
34.1667,6.33333,-2.66667,3,1,0,
34.1667,6.33333,-2,3,1,0,
34.1667,6.33333,-1.33333,3,1,0,
34.5,7,-2.66667,3,1,0,
34.1667,6.33333,0,3,1,0,
34.1667,6.33333,0.666667,3,1,0,
34.1667,6.33333,1.33333,3,1,0,
34.1667,6.33333,2,3,1,0,
33,8,1.66667,3,1,0,
33.3333,8.66667,0.333333,3,1,0,
37,5.33333,0.333333,3,1,0,
35.6667,6.66667,1,3,1,0,
34.8333,7.66667,1.33333,3,1,0,
35.3333,7.33333,1.66667,3,1,0,
36.1667,9,-2.66667,3,1,0,
36.1667,9,-2,3,1,0,
37.6667,6.66667,0.333333,3,1,0,
37.6667,6.66667,1,3,1,0,
44,11.3333,0,3,1,0,
44.6667,12.6667,-3.33333,3,1,0,
44.6667,12.6667,-2.66667,3,1,0,
45.6667,12,-2.66667,3,1,0,
44.3333,12,0.666667,3,1,0,
44.6667,12.6667,-0.666667,3,1,0,
44.6667,12.6667,0,3,1,0,
45.6667,12,0,3,1,0,
45.3333,14,-2.66667,3,1,0,
45.3333,14,-2,3,1,0,
45.3333,14,-1.33333,3,1,0,
46.6667,11.3333,2,3,1,0,
46.3333,13.3333,-0.666667,3,1,0,
47,14.6667,-4,3,1,0,
47,14.6667,-3.33333,3,1,0,
45.3333,14,2,3,1,0,
48,14,-2.66667,3,1,0,
47,14.6667,-1.33333,3,1,0,
47,14.6667,-0.666667,3,1,0,
47,14.6667,0,3,1,0,
48,14,0,3,1,0,
47,14.6667,1.33333,3,1,0,
48,14,1.33333,3,1,0,
49,16,-4,3,1,0,
47.3333,15.3333,1.33333,3,1,0,
49,16,-2.66667,3,1,0,
48.5,15,1,3,1,0,
48.5,15,1.66667,3,1,0,
49,16,0,3,1,0,
49,16,1,3,1,0,
49,16,2,3,1,0,
23.1667,0.333333,0,4,1,0,
23.1667,0.333333,1.33333,4,1,0,
24.3333,2.22045e-16,0.333333,4,1,0,
24.3333,2.22045e-16,1.66667,4,1,0,
23.6667,1.33333,1.33333,4,1,0,
25.5,0.333333,0.666667,4,1,0,
25.1667,1.66667,-0.666667,4,1,0,
25.1667,1.66667,0,4,1,0,
26.3333,1.33333,-0.666667,4,1,0,
25.1667,1.66667,1.66667,4,1,0,
26.3333,1.33333,1,4,1,0,
25.8333,3,-0.666667,4,1,0,
27.1667,3,-2.66667,4,1,0,
27.1667,3,-2,4,1,0,
28.1667,0.333333,2,4,1,0,
27.1667,3,-0.666667,4,1,0,
28.8333,1.66667,-0.666667,4,1,0,
28.5,1,2,4,1,0,
28.8333,1.66667,1,4,1,0,
28.8333,1.66667,1.66667,4,1,0,
29.8333,3,-2,4,1,0,
31.1667,1,0,4,1,0,
29.8333,3,-0.666667,4,1,0,
29.8333,3,0.333333,4,1,0,
29.5,3,1.66667,4,1,0,
29.8333,3,1.66667,4,1,0,
30.5,5,-2.66667,4,1,0,
31.5,5,-4,4,1,0,
30.5,5,-1.33333,4,1,0,
31.5,5,-2.66667,4,1,0,
31.5,5,-2,4,1,0,
32.5,3.66667,-0.666667,4,1,0,
30.5,5,1.33333,4,1,0,
31.5,5,0,4,1,0,
34,4.66667,-3.33333,4,1,0,
33.6667,2.66667,2,4,1,0,
34.6667,4.66667,-3.33333,4,1,0,
34,4.66667,-1.33333,4,1,0,
35.3333,3.33333,-0.666667,4,1,0,
34.6667,4.66667,-1.33333,4,1,0,
34,4.66667,0.666667,4,1,0,
36.6667,3.33333,-1.33333,4,1,0,
34.6667,4.66667,0.666667,4,1,0,
34.6667,4.66667,1.66667,4,1,0,
36.6667,3.33333,1,4,1,0,
36.6667,3.33333,1.66667,4,1,0,
39.1667,3.66667,-3.33333,4,1,0,
37.8333,5,-2.66667,4,1,0,
39.1667,3.66667,-2,4,1,0,
39.1667,3.66667,-1.33333,4,1,0,
37.8333,5,-0.666667,4,1,0,
39.1667,3.66667,0,4,1,0,
35.6667,6.66667,1.66667,4,1,0,
39.1667,3.66667,1.33333,4,1,0,
37.8333,5,2,4,1,0,
38.1667,6.33333,-0.666667,4,1,0,
39.8333,5,-0.666667,4,1,0,
40.1667,4.33333,0.666667,4,1,0,
40.1667,4.33333,1.33333,4,1,0,
39.8333,5,1.33333,4,1,0,
40.5,6.33333,-2,4,1,0,
40.8333,7,-3.33333,4,1,0,
40.8333,7,-2.66667,4,1,0,
41.1667,7.66667,-4,4,1,0,
41.1667,7.66667,-3.33333,4,1,0,
42.5,5.66667,-1.33333,4,1,0,
41.1667,7.66667,-2,4,1,0,
41.5,8.33333,-3.33333,4,1,0,
42.8333,7.66667,-4,4,1,0,
42.8333,7.66667,-3.33333,4,1,0,
42.5,5.66667,2,4,1,0,
41.5,8.33333,-0.666667,4,1,0,
42.1667,9,-2.66667,4,1,0,
44.5,7,-2.66667,4,1,0,
43.5,9,-4,4,1,0,
42.1667,9,-0.666667,4,1,0,
44.5,7,-0.666667,4,1,0,
42.8333,7.66667,2,4,1,0,
43.1667,9,-0.666667,4,1,0,
43.5,9,-0.666667,4,1,0,
43.5,9,0,4,1,0,
43.1667,9,1.33333,4,1,0,
56.3333,9.33333,-4,4,1,0,
56,10,-4,4,1,0,
56.3333,9.33333,-2.66667,4,1,0,
55.3333,11.3333,-4,4,1,0,
56.3333,9.33333,-1.33333,4,1,0,
55.3333,11.3333,-2.66667,4,1,0,
55.3333,11.3333,-2,4,1,0,
55.3333,11.3333,-1.33333,4,1,0,
55.3333,11.3333,-0.666667,4,1,0,
56.3333,9.33333,2,4,1,0,
56,10,2,4,1,0,
58,11.3333,-4,4,1,0,
58,11.3333,-3.33333,4,1,0,
56.6667,12.6667,-2.66667,4,1,0,
58.3333,12,-4,4,1,0,
59.6667,10.6667,-3.33333,4,1,0,
58.3333,12,-2.66667,4,1,0,
58.6667,12.6667,-4,4,1,0,
58.6667,12.6667,-3.33333,4,1,0,
59.6667,10.6667,-0.666667,4,1,0,
59,13.3333,-4,4,1,0,
57.6667,12,2,4,1,0,
58.3333,12,1.33333,4,1,0,
58.3333,12,2,4,1,0,
60,11.3333,0.666667,4,1,0,
58.6667,12.6667,1.33333,4,1,0,
58.6667,12.6667,2,4,1,0,
59,13.3333,0.666667,4,1,0,
59.3333,12.6667,2,4,1,0,
63,12,-3.33333,4,1,0,
61,13.3333,-1.33333,4,1,0,
62,14,-4,4,1,0,
61.3333,14,-2,4,1,0,
60.3333,16,-3.33333,4,1,0,
61,13.3333,1.33333,4,1,0,
61,13.3333,2,4,1,0,
61.6667,14.6667,-1.33333,4,1,0,
63.6667,13.3333,-2,4,1,0,
62.3333,16,-4,4,1,0,
60.3333,16,0.666667,4,1,0,
62.6667,15.3333,-2,4,1,0,
63.6667,13.3333,0.666667,4,1,0,
63.6667,13.3333,1.33333,4,1,0,
63.3333,16.6667,-4,4,1,0,
63.3333,16.6667,-3.33333,4,1,0,
64,16,-2.66667,4,1,0,
63.3333,16.6667,-2,4,1,0,
64.3333,16.6667,-3.33333,4,1,0,
65,16,-2.66667,4,1,0,
63.3333,16.6667,0,4,1,0,
65,16,-1.33333,4,1,0,
65,16,-0.666667,4,1,0,
65,16,0,4,1,0,
64.3333,16.6667,0.666667,4,1,0,
64.3333,16.6667,1.33333,4,1,0,
66,18,-4,4,1,0,
65.5,17,0,4,1,0,
65.5,17,1,4,1,0,
65.5,17,1.66667,4,1,0,
66,18,0,4,1,0,
66,18,1,4,1,0,
66,18,2,4,1,0,
23.5,0.333333,0.666667,5,1,0,
24.5,0.333333,0.666667,5,1,0,
25.1667,1.66667,-1.33333,5,1,0,
26.1667,1,0,5,1,0,
26.1667,1,1,5,1,0,
27.3333,0.666667,0.333333,5,1,0,
25.6667,2.66667,0.666667,5,1,0,
25.6667,2.66667,1.66667,5,1,0,
27.6667,3.33333,-2.66667,5,1,0,
28.8333,0.333333,2,5,1,0,
28.1667,2.33333,1,5,1,0,
29.8333,2.33333,-1.33333,5,1,0,
30.1667,1,1.66667,5,1,0,
31.8333,1,-0.666667,5,1,0,
29.8333,2.33333,2,5,1,0,
31,2.66667,0,5,1,0,
32.1667,1,2,5,1,0,
33,3.33333,-2.66667,5,1,0,
34.1667,2.33333,-2,5,1,0,
34.5,1,1.33333,5,1,0,
33.6667,4.66667,-2.66667,5,1,0,
34.8333,3.66667,-2,5,1,0,
33.3333,4.66667,0,5,1,0,
35.5,3,0,5,1,0,
35.8333,3,0.333333,5,1,0,
34.8333,3.66667,2,5,1,0,
38,3.33333,-2.66667,5,1,0,
36.5,5,-2,5,1,0,
38,3.33333,-0.666667,5,1,0,
36.5,5,0,5,1,0,
38,3.33333,1.33333,5,1,0,
41.1667,0.333333,2,5,1,0,
39,5.33333,-2.66667,5,1,0,
41.5,2.33333,-0.666667,5,1,0,
39,5.33333,-0.666667,5,1,0,
41.8333,1.66667,2,5,1,0,
39,5.33333,1.33333,5,1,0,
42.8333,3.66667,-2,5,1,0,
40.1667,6.33333,-0.666667,5,1,0,
40.1667,6.33333,0.333333,5,1,0,
40.1667,6.33333,1.33333,5,1,0,
42.5,4.33333,2,5,1,0,
44.1667,5.66667,-2.66667,5,1,0,
44.5,4.33333,0.333333,5,1,0,
43.5,5,2,5,1,0,
44.8333,5,0.333333,5,1,0,
46.8333,3.66667,0,5,1,0,
45.1667,5.66667,0.333333,5,1,0,
47.5,4.33333,-0.666667,5,1,0,
47.1667,4.33333,1,5,1,0,
48.8333,4.33333,-1.33333,5,1,0,
50.1667,4.33333,-2.66667,5,1,0,
47.8333,5.66667,0.333333,5,1,0,
47.8333,5.66667,1.33333,5,1,0,
49.1667,7.66667,-4,5,1,0,
49.1667,7.66667,-2.66667,5,1,0,
51.1667,6.33333,-2.66667,5,1,0,
49.1667,7.66667,0,5,1,0,
49.5,7.66667,0.333333,5,1,0,
49.1667,7.66667,2,5,1,0,
52.1667,8.33333,-4,5,1,0,
51.5,9.66667,-4,5,1,0,
52.1667,8.33333,-1.33333,5,1,0,
52.1667,8.33333,0,5,1,0,
64.6667,7.33333,-1.33333,5,1,0,
64.6667,7.33333,0,5,1,0,
65,8,-0.666667,5,1,0,
65.6667,9.33333,-3.33333,5,1,0,
65,8,2,5,1,0,
65.6667,9.33333,-0.666667,5,1,0,
65.6667,9.33333,0.333333,5,1,0,
67.3333,7.33333,2,5,1,0,
66,10,0.333333,5,1,0,
67.6667,8,2,5,1,0,
66.3333,10.6667,0.333333,5,1,0,
66.6667,11.3333,-0.666667,5,1,0,
68,10,0.333333,5,1,0,
69.6667,9.33333,-0.666667,5,1,0,
69,9.33333,1.66667,5,1,0,
70.3333,9.33333,0,5,1,0,
70,10,0.333333,5,1,0,
70,10,1.33333,5,1,0,
71.6667,12,-4,5,1,0,
73.3333,8.66667,0.666667,5,1,0,
70.6667,14,-3.33333,5,1,0,
73.6667,12,-4,5,1,0,
74,10,0.333333,5,1,0,
70.6667,14,0,5,1,0,
71,13.3333,1.66667,5,1,0,
70.6667,14,2,5,1,0,
73.6667,12,1,5,1,0,
76.3333,12,-3.33333,5,1,0,
74.3333,12,1.66667,5,1,0,
74.6667,12.6667,0.666667,5,1,0,
76,11.3333,1.66667,5,1,0,
76.3333,12,0.666667,5,1,0,
75.6667,13.3333,0.333333,5,1,0,
78.3333,13.3333,-4,5,1,0,
78.3333,13.3333,-2.66667,5,1,0,
77,13.3333,1,5,1,0,
79.3333,13.3333,-2.66667,5,1,0,
78.3333,13.3333,0.333333,5,1,0,
76.6667,16.6667,-2,5,1,0,
79.3333,13.3333,0.333333,5,1,0,
79.3333,13.3333,1.33333,5,1,0,
79.6667,13.3333,1.66667,5,1,0,
76.6667,16.6667,2,5,1,0,
80.3333,14.6667,0,5,1,0,
80,16.6667,-2,5,1,0,
82,14,0.333333,5,1,0,
80.6667,15.3333,1.33333,5,1,0,
81,16,0.333333,5,1,0,
81.6667,18,-4,5,1,0,
81.3333,17.3333,-0.666667,5,1,0,
81.3333,17.3333,0.333333,5,1,0,
83,18,-3.33333,5,1,0,
81.6667,18,0.333333,5,1,0,
83.3333,18.6667,-3.33333,5,1,0,
84,18,-2,5,1,0,
83,18,1,5,1,0,
83,18,2,5,1,0,
83.3333,18.6667,1,5,1,0,
83.3333,18.6667,2,5,1,0,
84.5,19,0.333333,5,1,0,
84.5,19,1.66667,5,1,0,
85,20,0.333333,5,1,0,
85,20,1.66667,5,1,0,
24.1667,1,0,6,1,0,
24.1667,1,2,6,1,0,
26.1667,0.333333,0.333333,6,1,0,
26.1667,0.333333,1.33333,6,1,0,
27.1667,1,0,6,1,0,
27.1667,1,1,6,1,0,
28.1667,1,0,6,1,0,
28.1667,1,1.66667,6,1,0,
29.6667,0.666667,0.333333,6,1,0,
29.6667,0.666667,1.66667,6,1,0,
29.1667,4.33333,-2.66667,6,1,0,
31,3.33333,-2.66667,6,1,0,
32.5,0.333333,1.33333,6,1,0,
32,2.66667,-1.33333,6,1,0,
29.1667,4.33333,2,6,1,0,
33.6667,2.66667,-2.66667,6,1,0,
32,2.66667,1.66667,6,1,0,
35,0.666667,0.666667,6,1,0,
35.5,0.333333,1.33333,6,1,0,
33.1667,4.33333,-0.666667,6,1,0,
37,2,-2,6,1,0,
33.1667,4.33333,2,6,1,0,
37,2,0,6,1,0,
36.1667,2.33333,2,6,1,0,
37.5,1.66667,2,6,1,0,
39,3.33333,-2.66667,6,1,0,
40,0.666667,1.66667,6,1,0,
40.5,3,-2.66667,6,1,0,
39,3.33333,1.33333,6,1,0,
40.5,3,0,6,1,0,
41,2.66667,0.666667,6,1,0,
42.5,2.33333,-0.666667,6,1,0,
42,4.66667,-3.33333,6,1,0,
42.5,2.33333,1.33333,6,1,0,
42,4.66667,-1.33333,6,1,0,
44.5,3.66667,-3.33333,6,1,0,
44,4.66667,-3.33333,6,1,0,
44.5,3.66667,-1.33333,6,1,0,
44,4.66667,-1.33333,6,1,0,
44,4.66667,0.666667,6,1,0,
45,6.66667,-3.33333,6,1,0,
46.1667,5.66667,-2.66667,6,1,0,
46.1667,5.66667,-1.33333,6,1,0,
45,6.66667,0.666667,6,1,0,
46.1667,5.66667,1.33333,6,1,0,
47.1667,7.66667,-3.33333,6,1,0,
49,4.66667,0,6,1,0,
47.1667,7.66667,-1.33333,6,1,0,
49,4.66667,2,6,1,0,
47.1667,7.66667,0.666667,6,1,0,
52.5,3,0.333333,6,1,0,
49.5,7,-0.666667,6,1,0,
51,6,-0.666667,6,1,0,
49.5,7,1.33333,6,1,0,
53.6667,6,-4,6,1,0,
56.1667,3.66667,-3.33333,6,1,0,
53.6667,6,-2,6,1,0,
54.8333,3.66667,1.33333,6,1,0,
55.5,5,-1.33333,6,1,0,
56.1667,3.66667,1,6,1,0,
55.5,5,0.666667,6,1,0,
54.1667,7,0.333333,6,1,0,
54.1667,7,1.33333,6,1,0,
56.8333,7.66667,-4,6,1,0,
56.8333,7.66667,-2.66667,6,1,0,
57.3333,8,-3.33333,6,1,0,
59.1667,5.66667,-1.33333,6,1,0,
56.8333,7.66667,0.333333,6,1,0,
59.1667,5.66667,0.666667,6,1,0,
59.1667,5.66667,1.66667,6,1,0,
57.3333,8,1.66667,6,1,0,
57.8333,9.66667,-1.33333,6,1,0,
59.8333,7,1.33333,6,1,0,
60.5,8.33333,-1.33333,6,1,0,
72,7.33333,0,6,1,0,
72,7.33333,1,6,1,0,
72.6667,7.33333,0.666667,6,1,0,
72.6667,7.33333,2,6,1,0,
74,10,-4,6,1,0,
74,10,-2.66667,6,1,0,
74,10,-1.33333,6,1,0,
75.1667,9.66667,-2,6,1,0,
74,10,0.666667,6,1,0,
74,10,1.66667,6,1,0,
78.6667,8.66667,-4,6,1,0,
75.6667,9.33333,1.66667,6,1,0,
77.6667,10.6667,-4,6,1,0,
76.6667,10,0.333333,6,1,0,
76.1667,10.3333,1.66667,6,1,0,
78.1667,10.3333,-1.33333,6,1,0,
77.6667,10.6667,0,6,1,0,
79.1667,11,-2.66667,6,1,0,
77.6667,10.6667,2,6,1,0,
81.6667,8,0.333333,6,1,0,
82.3333,9.33333,-2.66667,6,1,0,
80.1667,10.3333,0.666667,6,1,0,
83.6667,8,-0.666667,6,1,0,
83.6667,8,0.333333,6,1,0,
83,10.6667,-2.66667,6,1,0,
80.6667,11.3333,1.66667,6,1,0,
86.6667,8.66667,-4,6,1,0,
84.1667,10.3333,-1.33333,6,1,0,
86.6667,8.66667,-2,6,1,0,
84.1667,10.3333,1,6,1,0,
84.1667,10.3333,2,6,1,0,
86.6667,8.66667,1.66667,6,1,0,
84.6667,14,-3.33333,6,1,0,
89.6667,9.33333,-2.66667,6,1,0,
86.1667,13,-2,6,1,0,
89.6667,9.33333,-0.666667,6,1,0,
89.6667,9.33333,0.333333,6,1,0,
84.6667,14,2,6,1,0,
85.1667,15,0,6,1,0,
88.6667,12.6667,-1.33333,6,1,0,
87.1667,13.6667,0.666667,6,1,0,
87.1667,13.6667,1.66667,6,1,0,
89.1667,13.6667,-1.33333,6,1,0,
91.3333,10.6667,1.33333,6,1,0,
90.8333,14.3333,-4,6,1,0,
89.1667,13.6667,2,6,1,0,
92.8333,13.6667,-4,6,1,0,
90.8333,14.3333,0,6,1,0,
91.8333,13.6667,0.333333,6,1,0,
91.8333,13.6667,1.33333,6,1,0,
92.8333,13.6667,0.333333,6,1,0,
92.3333,14.6667,0.333333,6,1,0,
93.3333,14.6667,-0.666667,6,1,0,
93.3333,14.6667,0.333333,6,1,0,
93.3333,14.6667,1.33333,6,1,0,
96.1667,14.3333,-2.66667,6,1,0,
97.6667,14,-4,6,1,0,
55.1667,8.33333,-0.666667,7,1,0,
55.1667,8.33333,-2.66667,7,1,0,
54.1667,6.33333,1.33333,7,1,0,
52,7.33333,1.33333,7,1,0,
52,7.33333,-0.666667,7,1,0,
52,7.33333,-2.66667,7,1,0,
53.1667,4.33333,-0.666667,7,1,0,
51.1667,4.33333,1.33333,7,1,0,
49,5.33333,1.33333,7,1,0,
50,3.33333,1.33333,7,1,0,
49,5.33333,-2.66667,7,1,0,
48,3.33333,1.33333,7,1,0,
48,3.33333,-0.666667,7,1,0,
46,3.33333,1.33333,7,1,0,
46,3.33333,-0.666667,7,1,0,
43,4.66667,0.666667,7,1,0,
43,4.66667,-1.33333,7,1,0,
43,4.66667,-3.33333,7,1,0,
38.5,6.33333,0.333333,7,1,0,
41.5,2.33333,0.333333,7,1,0,
42.1667,0.333333,1.33333,7,1,0,
41,0.666667,0.666667,7,1,0,
37.1667,3.66667,0.333333,7,1,0,
39,2,-2,7,1,0,
38,4.44089e-16,2,7,1,0,
36,1.33333,1.33333,7,1,0,
36,1.33333,-0.666667,7,1,0,
35,4.44089e-16,2,7,1,0,
35,4.44089e-16,0,7,1,0,
33,0.666667,0.666667,7,1,0,
30,2.66667,0.666667,7,1,0,
30,2.66667,-1.33333,7,1,0,
29.1667,1,1.66667,7,1,0,
28.1667,1,2,7,1,0,
28.1667,1,0,7,1,0,
27.1667,1.66667,-1.33333,7,1,0,
25.1667,1,2,7,1,0,
25.1667,1,0,7,1,0,
57.1667,8.33333,-2,7,1,0,
59.1667,5,-0.666667,7,1,0,
60.8333,5.66667,-2.66667,7,1,0,
60.8333,5.66667,-1.33333,7,1,0,
61.8333,8.33333,-3.33333,7,1,0,
61.8333,8.33333,-0.666667,7,1,0,
93.8333,9,1,7,1,0,
91.8333,8.33333,-2,7,1,0,
94.3333,6.66667,1.66667,7,1,0,
63.1667,5,-3.33333,7,1,0,
63.1667,5,-2,7,1,0,
63.1667,5,-0.666667,7,1,0,
96.1667,10.3333,-0.666667,7,1,0,
63.1667,5,2,7,1,0,
89.8333,8.33333,-3.33333,7,1,0,
61.8333,8.33333,2,7,1,0,
89.8333,8.33333,0.666667,7,1,0,
99.1667,9.66667,1.33333,7,1,0,
98.6667,8.66667,1.66667,7,1,0,
95.5,12.3333,-2,7,1,0,
64.6667,8,1.33333,7,1,0,
90.8333,11,-2.66667,7,1,0,
90.8333,11,-4,7,1,0,
66.1667,9.66667,-2,7,1,0,
65.1667,6.33333,-2,7,1,0,
90.8333,11,-1.33333,7,1,0,
65.1667,6.33333,1,7,1,0,
65.6667,7.33333,-0.666667,7,1,0,
98.1667,11,-3.33333,7,1,0,
98.1667,11,-0.666667,7,1,0,
82.6667,7.33333,-0.666667,7,1,0,
66.8333,8.33333,0.666667,7,1,0,
82.6667,7.33333,-3.33333,7,1,0,
82.6667,7.33333,0.666667,7,1,0,
67.5,8.33333,-3.33333,7,1,0,
82,6,-0.666667,7,1,0,
82,6,-2,7,1,0,
82,6,2,7,1,0,
82,6,-3.33333,7,1,0,
86.3333,6.66667,-2.66667,7,1,0,
86.3333,6.66667,1.33333,7,1,0,
82.6667,7.33333,2,7,1,0,
66.8333,8.33333,2,7,1,0,
83.8333,7.66667,1.66667,7,1,0,
90.8333,11,1.33333,7,1,0,
92.8333,13,-3.33333,7,1,0,
87.8333,9,2,7,1,0,
66.1667,9.66667,2,7,1,0,
83.3333,8.66667,2,7,1,0,
92.8333,13,-2,7,1,0,
84.8333,11.6667,-4,7,1,0,
92.8333,13,-0.666667,7,1,0,
84.3333,10.6667,0.333333,7,1,0,
84.3333,10.6667,1.66667,7,1,0,
84.8333,11.6667,1.33333,7,1,0,
55.1667,8.33333,-0.666667,7,1,1,
47.1667,7.66667,0.666667,6,1,1,
40.1667,6.33333,1.33333,5,1,1,
34.6667,4.66667,1.66667,4,1,1,
29,6.66667,-2,3,1,1,
23.3333,4.66667,2,2,1,1,
18,6,-1.33333,1,1,1,
10,10,-4,0,1,1,


==> data/st_node_1.csv <==
s0,v0,a,t0,tf,opt,
19.3151,13.5676,-4,0,1,0,
19.3151,13.5676,-2.66667,0,1,0,
19.3151,13.5676,-2,0,1,0,
19.3151,13.5676,-1.33333,0,1,0,
19.3151,13.5676,-0.666667,0,1,0,
19.3151,13.5676,0,0,1,0,
19.3151,13.5676,0.333333,0,1,0,
19.3151,13.5676,0.666667,0,1,0,
19.3151,13.5676,1,0,1,0,
19.3151,13.5676,1.33333,0,1,0,
19.3151,13.5676,1.66667,0,1,0,
19.3151,13.5676,2,0,1,0,
30.8827,9.56757,-4,1,1,0,
30.8827,9.56757,-2.66667,1,1,0,
30.8827,9.56757,-2,1,1,0,
30.8827,9.56757,-1.33333,1,1,0,
30.8827,9.56757,-0.666667,1,1,0,
30.8827,9.56757,0,1,1,0,
31.5493,10.9009,-4,1,1,0,
30.8827,9.56757,0.666667,1,1,0,
31.5493,10.9009,-3.33333,1,1,0,
31.5493,10.9009,-2.66667,1,1,0,
30.8827,9.56757,1.33333,1,1,0,
31.8827,11.5676,-4,1,1,0,
31.5493,10.9009,-2,1,1,0,
31.8827,11.5676,-3.33333,1,1,0,
31.8827,11.5676,-2.66667,1,1,0,
31.8827,11.5676,-2,1,1,0,
31.8827,11.5676,-1.33333,1,1,0,
32.216,12.2342,-3.33333,1,1,0,
31.8827,11.5676,-0.666667,1,1,0,
32.216,12.2342,-2.66667,1,1,0,
31.8827,11.5676,0,1,1,0,
31.5493,10.9009,2,1,1,0,
32.5493,12.9009,-3.33333,1,1,0,
31.8827,11.5676,0.666667,1,1,0,
32.216,12.2342,-0.666667,1,1,0,
31.8827,11.5676,1.33333,1,1,0,
32.5493,12.9009,-2,1,1,0,
31.8827,11.5676,2,1,1,0,
32.8827,13.5676,-3.33333,1,1,0,
32.216,12.2342,0.666667,1,1,0,
32.216,12.2342,1,1,1,0,
32.216,12.2342,1.33333,1,1,0,
32.216,12.2342,1.66667,1,1,0,
32.216,12.2342,2,1,1,0,
32.5493,12.9009,0.333333,1,1,0,
32.5493,12.9009,0.666667,1,1,0,
33.0493,13.9009,-2,1,1,0,
33.216,14.2342,-2.66667,1,1,0,
33.0493,13.9009,-1.33333,1,1,0,
33.216,14.2342,-2,1,1,0,
33.3827,14.5676,-2.66667,1,1,0,
33.5493,14.9009,-3.33333,1,1,0,
33.0493,13.9009,0,1,1,0,
33.0493,13.9009,0.333333,1,1,0,
32.8827,13.5676,1.66667,1,1,0,
33.8827,15.5676,-4,1,1,0,
33.0493,13.9009,1.33333,1,1,0,
33.5493,14.9009,-1.33333,1,1,0,
33.0493,13.9009,2,1,1,0,
33.8827,15.5676,-2.66667,1,1,0,
33.216,14.2342,1.66667,1,1,0,
33.8827,15.5676,-2,1,1,0,
33.716,15.2342,-0.666667,1,1,0,
33.8827,15.5676,-1.33333,1,1,0,
33.5493,14.9009,1,1,1,0,
33.716,15.2342,0.333333,1,1,0,
33.5493,14.9009,1.66667,1,1,0,
33.5493,14.9009,2,1,1,0,
33.716,15.2342,1.33333,1,1,0,
33.716,15.2342,1.66667,1,1,0,
33.716,15.2342,2,1,1,0,
33.8827,15.5676,1.66667,1,1,0,
33.8827,15.5676,2,1,1,0,
38.4502,5.56757,-4,2,1,0,
38.4502,5.56757,-2.66667,2,1,0,
38.4502,5.56757,-2,2,1,0,
38.4502,5.56757,-1.33333,2,1,0,
38.4502,5.56757,-0.666667,2,1,0,
39.1169,6.9009,-4,2,1,0,
38.4502,5.56757,0,2,1,0,
39.1169,6.9009,-3.33333,2,1,0,
39.1169,6.9009,-2.66667,2,1,0,
39.4502,7.56757,-4,2,1,0,
39.4502,7.56757,-3.33333,2,1,0,
39.4502,7.56757,-2.66667,2,1,0,
39.1169,6.9009,0,2,1,0,
39.1169,6.9009,0.666667,2,1,0,
39.4502,7.56757,-0.666667,2,1,0,
39.4502,7.56757,0,2,1,0,
41.1169,8.23424,-4,2,1,0,
39.7836,8.23424,-0.666667,2,1,0,
40.4502,6.9009,1.33333,2,1,0,
40.7836,7.56757,0,2,1,0,
41.7836,8.23424,-2.66667,2,1,0,
41.7836,8.23424,-2,2,1,0,
41.7836,8.23424,-1.33333,2,1,0,
42.7836,8.9009,-4,2,1,0,
41.4502,7.56757,2,2,1,0,
41.4502,8.9009,0,2,1,0,
41.1169,10.9009,-2.66667,2,1,0,
41.4502,8.9009,1.33333,2,1,0,
43.1169,9.56757,-2.66667,2,1,0,
40.7836,10.2342,1.33333,2,1,0,
43.1169,9.56757,-1.33333,2,1,0,
43.1169,9.56757,-0.666667,2,1,0,
42.4502,9.56757,1.33333,2,1,0,
43.1169,9.56757,0.666667,2,1,0,
43.1169,10.9009,-1.33333,2,1,0,
44.1169,11.5676,-4,2,1,0,
43.1169,10.9009,0,2,1,0,
43.4502,12.9009,-4,2,1,0,
44.1169,11.5676,-2,2,1,0,
44.1169,12.9009,-4,2,1,0,
44.1169,12.9009,-3.33333,2,1,0,
43.7836,12.2342,-0.666667,2,1,0,
43.4502,12.9009,-0.666667,2,1,0,
44.7836,12.9009,-2.66667,2,1,0,
44.7836,12.9009,-2,2,1,0,
44.7836,12.9009,-1.33333,2,1,0,
44.7836,12.9009,-0.666667,2,1,0,
45.1169,13.5676,-2,2,1,0,
45.1169,13.5676,-1.33333,2,1,0,
46.4502,12.2342,-0.666667,2,1,0,
47.4502,11.5676,-0.666667,2,1,0,
46.6169,11.9009,1,2,1,0,
45.4502,14.2342,-0.666667,2,1,0,
47.4502,11.5676,1.33333,2,1,0,
48.1169,12.9009,-2,2,1,0,
47.1169,14.2342,-2,2,1,0,
45.4502,14.2342,2,2,1,0,
46.9502,13.9009,0.333333,2,1,0,
48.4502,13.5676,-1.33333,2,1,0,
48.4502,13.5676,-0.666667,2,1,0,
47.1169,14.2342,1.33333,2,1,0,
47.7836,13.5676,2,2,1,0,
48.4502,13.5676,1.33333,2,1,0,
47.2836,15.2342,1,2,1,0,
48.6169,14.5676,0.333333,2,1,0,
49.1169,15.5676,-2,2,1,0,
49.1169,15.5676,-1.33333,2,1,0,
48.2836,15.9009,0.333333,2,1,0,
49.4502,16.9009,-3.33333,2,1,0,
49.1169,15.5676,0.666667,2,1,0,
49.1169,15.5676,1.33333,2,1,0,
49.4502,16.9009,-1.33333,2,1,0,
50.4502,17.5676,-4,2,1,0,
50.4502,17.5676,-3.33333,2,1,0,
49.6169,16.5676,1,2,1,0,
49.6169,16.5676,1.66667,2,1,0,
49.9502,17.2342,0.333333,2,1,0,
49.9502,17.2342,1,2,1,0,
50.4502,17.5676,0,2,1,0,
50.4502,17.5676,0.666667,2,1,0,
50.4502,17.5676,1.66667,2,1,0,
42.0178,1.56757,-1.33333,3,1,0,
42.0178,1.56757,0,3,1,0,
42.0178,1.56757,0.333333,3,1,0,
42.0178,1.56757,1,3,1,0,
42.0178,1.56757,1.66667,3,1,0,
42.6845,2.9009,-2,3,1,0,
42.6845,2.9009,-1.33333,3,1,0,
43.0178,3.56757,-2.66667,3,1,0,
42.6845,2.9009,0.333333,3,1,0,
42.6845,2.9009,1,3,1,0,
42.6845,2.9009,1.66667,3,1,0,
43.0178,3.56757,0.333333,3,1,0,
43.0178,3.56757,1,3,1,0,
43.0178,3.56757,1.66667,3,1,0,
43.3511,4.23424,0.333333,3,1,0,
43.3511,4.23424,1,3,1,0,
44.3511,3.56757,1,3,1,0,
45.0178,3.56757,0.333333,3,1,0,
43.6845,4.9009,1,3,1,0,
44.6845,4.23424,1,3,1,0,
45.3511,4.23424,0.333333,3,1,0,
45.3511,4.23424,1,3,1,0,
45.3511,4.23424,1.66667,3,1,0,
45.6845,4.9009,0.333333,3,1,0,
45.6845,4.9009,1,3,1,0,
45.6845,4.9009,1.66667,3,1,0,
47.3511,4.23424,0.333333,3,1,0,
47.3511,4.23424,1,3,1,0,
47.3511,4.23424,1.66667,3,1,0,
46.0178,6.9009,-0.666667,3,1,0,
46.0178,6.9009,0.333333,3,1,0,
46.0178,6.9009,1,3,1,0,
46.6845,6.9009,0.333333,3,1,0,
46.6845,6.9009,1,3,1,0,
48.6845,5.56757,0.333333,3,1,0,
49.6845,4.9009,0.333333,3,1,0,
49.6845,4.9009,1,3,1,0,
49.6845,4.9009,1.66667,3,1,0,
49.0178,6.23424,1,3,1,0,
49.0178,6.23424,1.66667,3,1,0,
48.0178,8.23424,0.333333,3,1,0,
48.0178,8.23424,1,3,1,0,
48.0178,8.23424,1.66667,3,1,0,
51.3511,6.9009,-2,3,1,0,
51.3511,6.9009,-1.33333,3,1,0,
50.6845,8.23424,-2,3,1,0,
51.3511,6.9009,0.333333,3,1,0,
51.3511,6.9009,1,3,1,0,
51.3511,6.9009,1.66667,3,1,0,
50.6845,8.23424,1,3,1,0,
50.0178,9.56757,0.333333,3,1,0,
50.0178,9.56757,1,3,1,0,
52.0178,8.23424,0.333333,3,1,0,
52.0178,8.23424,1,3,1,0,
52.0178,8.23424,1.66667,3,1,0,
51.0178,10.2342,0.333333,3,1,0,
53.6845,7.56757,1,3,1,0,
52.3511,8.9009,1.66667,3,1,0,
52.6845,10.9009,-2.66667,3,1,0,
54.6845,9.56757,-3.33333,3,1,0,
53.3511,9.56757,0.333333,3,1,0,
51.6845,11.5676,0.333333,3,1,0,
51.6845,11.5676,1,3,1,0,
51.6845,11.5676,1.66667,3,1,0,
52.6845,10.9009,1.66667,3,1,0,
55.0178,8.9009,1.66667,3,1,0,
54.6845,9.56757,1.66667,3,1,0,
54.0178,10.9009,1,3,1,0,
55.3511,9.56757,1.66667,3,1,0,
56.6845,10.9009,-3.33333,3,1,0,
56.0178,12.2342,-4,3,1,0,
56.3511,10.2342,0.333333,3,1,0,
56.3511,10.2342,1,3,1,0,
56.3511,10.2342,1.66667,3,1,0,
56.6845,10.9009,0.333333,3,1,0,
56.6845,10.9009,1,3,1,0,
56.6845,10.9009,1.66667,3,1,0,
56.0178,12.2342,1,3,1,0,
57.0178,11.5676,1,3,1,0,
57.0178,11.5676,1.66667,3,1,0,
57.6845,11.5676,1,3,1,0,
57.3511,12.2342,1,3,1,0,
58.0178,12.2342,0.333333,3,1,0,
58.0178,12.2342,1,3,1,0,
60.0178,10.9009,0,3,1,0,
60.0178,10.9009,0.666667,3,1,0,
61.3511,12.2342,-4,3,1,0,
60.3511,12.2342,-1.33333,3,1,0,
59.0178,12.9009,0.666667,3,1,0,
59.6845,12.9009,0,3,1,0,
61.6845,12.9009,-3.33333,3,1,0,
61.0178,14.2342,-4,3,1,0,
59.6845,12.9009,2,3,1,0,
59.3511,13.5676,2,3,1,0,
61.6845,12.9009,-0.666667,3,1,0,
61.6845,12.9009,0,3,1,0,
60.6845,16.2342,-4,3,1,0,
60.6845,16.2342,-3.33333,3,1,0,
61.6845,12.9009,2,3,1,0,
61.0178,14.2342,1.33333,3,1,0,
62.3511,15.5676,-3.33333,3,1,0,
64.0178,14.2342,-3.33333,3,1,0,
62.0178,15.5676,-1.33333,3,1,0,
63.0178,16.2342,-4,3,1,0,
63.3511,14.9009,-1.33333,3,1,0,
64.6845,13.5676,-0.666667,3,1,0,
64.0178,14.2342,0,3,1,0,
63.0178,16.2342,-1.33333,3,1,0,
66.3511,14.2342,-3.33333,3,1,0,
63.3511,14.9009,2,3,1,0,
64.3511,16.2342,-2,3,1,0,
63.0178,16.2342,1.33333,3,1,0,
65.3511,16.9009,-4,3,1,0,
65.0178,16.2342,-1.33333,3,1,0,
65.3511,16.9009,-2.66667,3,1,0,
65.0178,16.2342,0,3,1,0,
65.6845,15.5676,0.666667,3,1,0,
65.3511,16.9009,-0.666667,3,1,0,
65.3511,16.9009,0,3,1,0,
66.6845,17.5676,-3.33333,3,1,0,
67.3511,17.5676,-4,3,1,0,
67.3511,17.5676,-3.33333,3,1,0,
67.0178,18.2342,-3.33333,3,1,0,
68.0178,17.5676,-3.33333,3,1,0,
67.3511,17.5676,-1.33333,3,1,0,
66.6845,17.5676,0.666667,3,1,0,
67.6845,18.2342,-2,3,1,0,
66.6845,17.5676,2,3,1,0,
68.3511,18.2342,-2,3,1,0,
67.0178,18.2342,1.33333,3,1,0,
67.0178,18.2342,2,3,1,0,
67.6845,18.2342,1.33333,3,1,0,
67.6845,18.2342,2,3,1,0,
68.8511,19.2342,-1.33333,3,1,0,
68.8511,19.2342,-0.666667,3,1,0,
68.8511,19.2342,0.333333,3,1,0,
68.8511,19.2342,1,3,1,0,
68.8511,19.2342,1.66667,3,1,0,
42.9187,0.234238,0.333333,4,1,0,
42.9187,0.234238,1,4,1,0,
42.9187,0.234238,1.66667,4,1,0,
43.5854,1.56757,-1.33333,4,1,0,
43.5854,1.56757,-0.666667,4,1,0,
43.752,1.9009,-1.33333,4,1,0,
43.752,1.9009,-0.666667,4,1,0,
43.752,1.9009,0,4,1,0,
44.0854,2.56757,-1.33333,4,1,0,
45.252,0.900905,0.333333,4,1,0,
45.252,0.900905,1,4,1,0,
44.0854,2.56757,0.666667,4,1,0,
44.0854,2.56757,1.33333,4,1,0,
45.752,3.23424,-2.66667,4,1,0,
45.752,3.23424,-2,4,1,0,
44.4187,3.23424,1.33333,4,1,0,
45.752,3.23424,-0.666667,4,1,0,
46.752,3.9009,-3.33333,4,1,0,
45.752,3.23424,0.666667,4,1,0,
47.0854,4.56757,-4,4,1,0,
47.0854,4.56757,-3.33333,4,1,0,
47.752,4.56757,-4,4,1,0,
47.0854,4.56757,-2,4,1,0,
48.752,3.9009,-3.33333,4,1,0,
48.0854,5.23424,-4,4,1,0,
46.752,3.9009,2,4,1,0,
48.0854,5.23424,-2.66667,4,1,0,
47.0854,4.56757,1.33333,4,1,0,
48.752,3.9009,0,4,1,0,
47.752,4.56757,1.33333,4,1,0,
47.752,4.56757,2,4,1,0,
49.0854,5.9009,-2.66667,4,1,0,
50.0854,5.23424,-2.66667,4,1,0,
49.752,4.56757,0,4,1,0,
50.0854,5.23424,-1.33333,4,1,0,
50.0854,5.23424,-0.666667,4,1,0,
49.752,4.56757,2,4,1,0,
51.0854,5.9009,-2.66667,4,1,0,
50.752,5.23424,0,4,1,0,
50.0854,5.23424,2,4,1,0,
51.0854,5.9009,-0.666667,4,1,0,
51.0854,5.9009,0,4,1,0,
51.4187,6.56757,-1.33333,4,1,0,
51.4187,6.56757,-0.666667,4,1,0,
51.4187,6.56757,0,4,1,0,
54.4187,5.9009,-4,4,1,0,
53.0854,7.23424,-3.33333,4,1,0,
55.0854,5.9009,-4,4,1,0,
55.0854,5.9009,-3.33333,4,1,0,
55.0854,5.9009,-2.66667,4,1,0,
54.752,5.23424,0,4,1,0,
55.0854,5.9009,-1.33333,4,1,0,
54.752,5.23424,1.33333,4,1,0,
55.0854,5.9009,0,4,1,0,
55.4187,6.56757,-1.33333,4,1,0,
53.752,7.23424,1.33333,4,1,0,
55.4187,6.56757,0,4,1,0,
57.252,4.9009,0.333333,4,1,0,
55.4187,6.56757,1.33333,4,1,0,
55.4187,6.56757,2,4,1,0,
57.5854,5.56757,0.333333,4,1,0,
55.752,7.23424,1.33333,4,1,0,
55.752,7.23424,2,4,1,0,
56.0854,7.9009,0.666667,4,1,0,
58.4187,7.23424,-2,4,1,0,
58.752,7.9009,-3.33333,4,1,0,
58.4187,7.23424,-0.666667,4,1,0,
58.4187,7.23424,0,4,1,0,
58.4187,7.23424,0.666667,4,1,0,
58.752,7.9009,-0.666667,4,1,0,
58.4187,7.23424,2,4,1,0,
60.4187,8.56757,-4,4,1,0,
57.0854,9.9009,0.666667,4,1,0,
60.4187,8.56757,-2.66667,4,1,0,
60.4187,8.56757,-2,4,1,0,
61.752,8.56757,-4,4,1,0,
60.4187,8.56757,-0.666667,4,1,0,
59.752,9.9009,-1.33333,4,1,0,
61.752,8.56757,-2,4,1,0,
61.752,8.56757,-1.33333,4,1,0,
59.752,9.9009,0.666667,4,1,0,
61.752,8.56757,0,4,1,0,
59.752,9.9009,2,4,1,0,
62.252,8.23424,1,4,1,0,
61.752,8.56757,2,4,1,0,
62.0854,10.5676,-2,4,1,0,
61.4187,10.5676,0,4,1,0,
61.4187,10.5676,0.666667,4,1,0,
61.4187,10.5676,1.33333,4,1,0,
62.0854,10.5676,0.666667,4,1,0,
64.752,10.5676,-4,4,1,0,
65.9187,7.56757,0.333333,4,1,0,
63.4187,11.9009,-2.66667,4,1,0,
63.4187,11.9009,-2,4,1,0,
63.752,12.5676,-3.33333,4,1,0,
64.752,10.5676,-0.666667,4,1,0,
65.0854,11.2342,-2,4,1,0,
63.752,12.5676,-1.33333,4,1,0,
65.4187,11.9009,-2.66667,4,1,0,
63.4187,11.9009,2,4,1,0,
66.752,10.5676,-1.33333,4,1,0,
67.752,11.2342,-4,4,1,0,
67.752,11.2342,-3.33333,4,1,0,
66.752,10.5676,0.666667,4,1,0,
67.4187,11.9009,-2.66667,4,1,0,
67.4187,11.9009,-2,4,1,0,
67.0854,11.2342,0.666667,4,1,0,
68.4187,12.5676,-4,4,1,0,
68.4187,12.5676,-3.33333,4,1,0,
68.0854,11.9009,-0.666667,4,1,0,
68.0854,11.9009,0,4,1,0,
67.4187,11.9009,2,4,1,0,
69.0854,12.5676,-2,4,1,0,
68.0854,11.9009,2,4,1,0,
68.4187,12.5676,0.666667,4,1,0,
70.0854,13.2342,-3.33333,4,1,0,
69.0854,12.5676,0.666667,4,1,0,
69.752,12.5676,0,4,1,0,
69.752,12.5676,0.666667,4,1,0,
70.752,13.2342,-2,4,1,0,
70.4187,12.5676,0.666667,4,1,0,
70.752,13.2342,-0.666667,4,1,0,
70.4187,12.5676,2,4,1,0,
73.252,10.2342,1.66667,4,1,0,
72.5854,12.9009,-1.33333,4,1,0,
72.252,13.5676,-1.33333,4,1,0,
72.5854,12.9009,0,4,1,0,
72.5854,12.9009,0.666667,4,1,0,
76.5854,10.9009,-2.66667,4,1,0,
75.252,12.9009,-3.33333,4,1,0,
74.5854,12.9009,-1.33333,4,1,0,
75.252,12.9009,-2,4,1,0,
73.5854,14.9009,-2,4,1,0,
76.5854,10.9009,0.666667,4,1,0,
74.5854,12.9009,1.33333,4,1,0,
75.5854,14.9009,-4,4,1,0,
73.5854,14.9009,0.666667,4,1,0,
75.252,12.9009,2,4,1,0,
73.5854,14.9009,2,4,1,0,
77.252,12.2342,0.666667,4,1,0,
78.9187,10.9009,0.666667,4,1,0,
75.5854,14.9009,0,4,1,0,
75.9187,15.5676,-1.33333,4,1,0,
80.252,12.9009,-4,4,1,0,
80.252,12.9009,-3.33333,4,1,0,
78.252,14.2342,-1.33333,4,1,0,
80.252,12.9009,-2,4,1,0,
78.5854,14.9009,-2,4,1,0,
78.252,14.2342,0.666667,4,1,0,
78.5854,14.9009,-0.666667,4,1,0,
80.5854,14.9009,-4,4,1,0,
78.5854,14.9009,0.666667,4,1,0,
78.5854,14.9009,1.33333,4,1,0,
78.5854,14.9009,2,4,1,0,
82.9187,13.5676,-3.33333,4,1,0,
82.5854,14.2342,-3.33333,4,1,0,
80.5854,14.9009,0,4,1,0,
83.252,14.2342,-3.33333,4,1,0,
81.5854,16.2342,-3.33333,4,1,0,
80.5854,14.9009,2,4,1,0,
83.5854,14.9009,-3.33333,4,1,0,
83.252,14.2342,-0.666667,4,1,0,
82.252,16.9009,-3.33333,4,1,0,
83.252,14.2342,0.666667,4,1,0,
82.252,16.9009,-2,4,1,0,
83.252,14.2342,2,4,1,0,
84.252,16.2342,-3.33333,4,1,0,
82.252,16.9009,0,4,1,0,
83.5854,14.9009,2,4,1,0,
82.252,16.9009,1.33333,4,1,0,
82.252,16.9009,2,4,1,0,
84.9187,16.2342,-1.33333,4,1,0,
84.5854,18.2342,-4,4,1,0,
84.5854,18.2342,-3.33333,4,1,0,
84.5854,18.2342,-2.66667,4,1,0,
85.5854,16.2342,0,4,1,0,
85.5854,16.2342,0.666667,4,1,0,
85.5854,16.2342,1.33333,4,1,0,
85.252,19.5676,-4,4,1,0,
84.5854,18.2342,0.666667,4,1,0,
85.9187,19.5676,-4,4,1,0,
85.252,19.5676,-2,4,1,0,
85.9187,19.5676,-2.66667,4,1,0,
86.252,20.2342,-4,4,1,0,
86.252,20.2342,-3.33333,4,1,0,
86.5854,19.5676,-2,4,1,0,
85.252,19.5676,1.33333,4,1,0,
86.252,20.2342,-1.33333,4,1,0,
86.9187,20.2342,-2,4,1,0,
86.5854,19.5676,0.666667,4,1,0,
88.252,19.5676,-2,4,1,0,
86.5854,19.5676,2,4,1,0,
86.9187,20.2342,0.666667,4,1,0,
88.252,19.5676,0,4,1,0,
86.9187,20.2342,2,4,1,0,
88.5854,20.2342,-0.666667,4,1,0,
88.252,19.5676,2,4,1,0,
88.5854,20.2342,0.666667,4,1,0,
88.5854,20.2342,1.33333,4,1,0,
88.5854,20.2342,2,4,1,0,
88.9187,20.9009,1,4,1,0,
88.9187,20.9009,1.66667,4,1,0,
43.3196,0.567571,0.333333,5,1,0,
43.3196,0.567571,1.66667,5,1,0,
43.653,1.23424,0.333333,5,1,0,
44.8196,0.900905,0,5,1,0,
44.9863,0.567571,1,5,1,0,
45.3196,1.23424,0.333333,5,1,0,
45.3196,1.23424,1,5,1,0,
46.3196,1.23424,0.333333,5,1,0,
46.3196,1.23424,1,5,1,0,
47.653,0.567571,1,5,1,0,
47.653,0.567571,1.66667,5,1,0,
47.9863,1.23424,1,5,1,0,
47.9863,1.23424,1.66667,5,1,0,
49.653,0.567571,1,5,1,0,
50.3196,0.567571,0.333333,5,1,0,
48.653,2.56757,1,5,1,0,
48.653,2.56757,1.66667,5,1,0,
51.3196,1.23424,0.333333,5,1,0,
48.3196,4.56757,0.333333,5,1,0,
48.3196,4.56757,1.66667,5,1,0,
49.3196,3.9009,1.66667,5,1,0,
51.9863,2.56757,0.333333,5,1,0,
51.9863,2.56757,1.66667,5,1,0,
53.9863,2.56757,-1.33333,5,1,0,
53.9863,2.56757,0,5,1,0,
53.9863,2.56757,1,5,1,0,
53.9863,2.56757,1.66667,5,1,0,
51.653,5.9009,1,5,1,0,
52.3196,5.9009,0.333333,5,1,0,
54.3196,4.56757,0.333333,5,1,0,
54.3196,4.56757,1,5,1,0,
54.9863,4.56757,1,5,1,0,
58.3196,1.9009,0.333333,5,1,0,
58.9863,1.9009,0.333333,5,1,0,
58.9863,1.9009,1,5,1,0,
59.3196,2.56757,0.333333,5,1,0,
59.3196,2.56757,1,5,1,0,
59.653,3.23424,0.333333,5,1,0,
59.653,3.23424,1,5,1,0,
56.3196,7.23424,1,5,1,0,
57.653,5.9009,1.66667,5,1,0,
60.3196,4.56757,0.333333,5,1,0,
60.3196,4.56757,1,5,1,0,
59.9863,5.23424,1.66667,5,1,0,
60.653,6.56757,-1.33333,5,1,0,
60.9863,5.9009,0.333333,5,1,0,
60.9863,5.9009,1,5,1,0,
60.653,6.56757,1.66667,5,1,0,
62.3196,5.23424,1.66667,5,1,0,
61.9863,6.56757,1,5,1,0,
61.9863,6.56757,1.66667,5,1,0,
64.9863,4.56757,1,5,1,0,
64.9863,4.56757,1.66667,5,1,0,
62.653,7.9009,1,5,1,0,
62.653,7.9009,1.66667,5,1,0,
66.9863,4.56757,1,5,1,0,
66.9863,4.56757,1.66667,5,1,0,
63.653,8.56757,1.66667,5,1,0,
65.653,7.23424,1,5,1,0,
63.9863,9.23424,1.66667,5,1,0,
65.9863,7.9009,1,5,1,0,
67.9863,6.56757,1,5,1,0,
67.9863,6.56757,1.66667,5,1,0,
66.653,9.23424,0.333333,5,1,0,
69.3196,6.56757,1.66667,5,1,0,
68.653,7.9009,1,5,1,0,
68.9863,8.56757,0.333333,5,1,0,
68.9863,8.56757,1,5,1,0,
67.3196,10.5676,1.66667,5,1,0,
70.3196,8.56757,0.333333,5,1,0,
70.3196,8.56757,1.66667,5,1,0,
73.3196,6.56757,0.333333,5,1,0,
69.9863,10.5676,0.333333,5,1,0,
69.9863,10.5676,1,5,1,0,
73.653,7.9009,0.333333,5,1,0,
73.653,7.9009,1,5,1,0,
70.653,11.9009,0.333333,5,1,0,
70.653,11.9009,1,5,1,0,
72.3196,11.2342,0.333333,5,1,0,
74.653,9.23424,0.333333,5,1,0,
74.653,9.23424,1.66667,5,1,0,
74.3196,9.9009,1.66667,5,1,0,
74.9863,9.9009,1.66667,5,1,0,
77.3196,7.9009,1.66667,5,1,0,
76.653,9.23424,1.66667,5,1,0,
75.653,11.2342,0.333333,5,1,0,
78.9863,8.56757,0.333333,5,1,0,
77.9863,9.23424,1.66667,5,1,0,
78.3196,9.9009,1,5,1,0,
78.3196,9.9009,1.66667,5,1,0,
77.653,11.2342,1.66667,5,1,0,
79.9863,11.9009,-3.33333,5,1,0,
78.653,11.9009,0.333333,5,1,0,
78.653,11.9009,1,5,1,0,
81.653,9.9009,0.333333,5,1,0,
81.653,9.9009,1,5,1,0,
79.9863,11.9009,1.66667,5,1,0,
80.9863,13.9009,-3.33333,5,1,0,
81.3196,13.2342,-2,5,1,0,
81.3196,13.2342,-0.666667,5,1,0,
82.9863,11.2342,1,5,1,0,
82.9863,11.2342,1.66667,5,1,0,
83.653,12.5676,-1.33333,5,1,0,
83.653,12.5676,0,5,1,0,
83.653,12.5676,0.333333,5,1,0,
84.8196,11.5676,1,5,1,0,
88.4863,10.9009,-4,5,1,0,
85.153,12.2342,1,5,1,0,
87.153,10.9009,0.666667,5,1,0,
87.153,10.9009,1.66667,5,1,0,
91.4863,9.56757,-3.33333,5,1,0,
85.8196,13.5676,1,5,1,0,
85.8196,13.5676,2,5,1,0,
91.153,8.9009,1.66667,5,1,0,
89.8196,12.9009,-2.66667,5,1,0,
90.153,11.5676,0.333333,5,1,0,
89.8196,12.9009,-0.666667,5,1,0,
88.153,14.2342,1,5,1,0,
93.4863,10.9009,-2,5,1,0,
91.8196,12.9009,-1.33333,5,1,0,
90.4863,14.9009,-2,5,1,0,
89.153,14.9009,1.66667,5,1,0,
93.153,14.2342,-4,5,1,0,
90.4863,14.9009,1,5,1,0,
95.153,10.9009,0.666667,5,1,0,
95.8196,10.9009,0.333333,5,1,0,
96.153,12.9009,-3.33333,5,1,0,
92.8196,14.9009,0.333333,5,1,0,
93.8196,15.5676,-2,5,1,0,
97.4863,13.5676,-4,5,1,0,
93.8196,15.5676,0,5,1,0,
96.153,12.9009,1.66667,5,1,0,
98.8196,12.9009,-2.66667,5,1,0,
95.4863,14.9009,1,5,1,0,
97.4863,13.5676,0.666667,5,1,0,
98.8196,12.9009,0.333333,5,1,0,
98.8196,12.9009,1.33333,5,1,0,
97.8196,14.9009,0.666667,5,1,0,
97.8196,14.9009,1.33333,5,1,0,
96.4863,16.9009,1,5,1,0,
99.153,16.9009,-3.33333,5,1,0,
101.153,14.9009,-2,5,1,0,
99.4863,16.9009,-2,5,1,0,
100.486,14.9009,1,5,1,0,
99.153,16.9009,0.666667,5,1,0,
99.4863,16.9009,1,5,1,0,
100.153,18.9009,-3.33333,5,1,0,
100.153,18.9009,-2,5,1,0,
102.82,15.5676,0,5,1,0,
99.8196,18.2342,1.66667,5,1,0,
102.82,15.5676,2,5,1,0,
103.486,15.5676,1.66667,5,1,0,
104.153,16.9009,-1.33333,5,1,0,
102.486,17.5676,1.66667,5,1,0,
104.82,16.9009,-0.666667,5,1,0,
104.82,16.9009,0.333333,5,1,0,
103.82,17.5676,2,5,1,0,
105.153,17.5676,0.333333,5,1,0,
106.153,18.2342,-2,5,1,0,
106.153,18.2342,-0.666667,5,1,0,
106.153,18.2342,0.333333,5,1,0,
106.486,20.2342,-3.33333,5,1,0,
106.486,20.2342,-2,5,1,0,
108.486,19.5676,-4,5,1,0,
107.153,21.5676,-4,5,1,0,
106.486,20.2342,0.666667,5,1,0,
107.82,19.5676,0.333333,5,1,0,
107.82,19.5676,1.33333,5,1,0,
108.486,19.5676,1,5,1,0,
107.153,21.5676,0.666667,5,1,0,
107.153,21.5676,2,5,1,0,
109.486,21.5676,-2,5,1,0,
109.153,20.9009,1,5,1,0,
109.486,21.5676,0,5,1,0,
109.486,21.5676,1,5,1,0,
109.486,21.5676,2,5,1,0,
109.82,22.2342,1,5,1,0,
110.32,21.9009,1.66667,5,1,0,
110.653,22.5676,1,5,1,0,
110.653,22.5676,2,5,1,0,
44.0539,0.900905,0,6,1,0,
44.0539,0.900905,1,6,1,0,
44.0539,0.900905,1.66667,6,1,0,
44.7205,2.23424,-0.666667,6,1,0,
45.0539,1.56757,1,6,1,0,
45.0539,1.56757,1.66667,6,1,0,
46.0539,1.56757,1,6,1,0,
46.7205,1.56757,0.333333,6,1,0,
46.7205,1.56757,1.66667,6,1,0,
47.0539,2.23424,0.333333,6,1,0,
47.7205,1.56757,1.66667,6,1,0,
48.7205,1.56757,0.333333,6,1,0,
48.0539,2.23424,1.66667,6,1,0,
49.0539,2.23424,0.333333,6,1,0,
49.7205,2.23424,0.333333,6,1,0,
49.7205,2.23424,1,6,1,0,
50.0539,2.9009,0.333333,6,1,0,
50.0539,2.9009,1,6,1,0,
52.7205,1.56757,-0.666667,6,1,0,
52.7205,1.56757,0.333333,6,1,0,
52.7205,1.56757,1.66667,6,1,0,
51.7205,3.56757,0.333333,6,1,0,
51.7205,3.56757,1.66667,6,1,0,
52.0539,4.23424,0.333333,6,1,0,
52.0539,4.23424,1.66667,6,1,0,
55.8872,1.23424,0.666667,6,1,0,
55.8872,1.23424,2,6,1,0,
54.7205,2.9009,1.66667,6,1,0,
56.5539,2.56757,0,6,1,0,
56.5539,2.56757,0.666667,6,1,0,
56.5539,2.56757,2,6,1,0,
55.3872,4.23424,1.66667,6,1,0,
57.0539,3.56757,1,6,1,0,
57.0539,3.56757,1.66667,6,1,0,
57.3872,4.23424,1,6,1,0,
57.3872,4.23424,1.66667,6,1,0,
60.3872,2.23424,1,6,1,0,
61.0539,2.23424,0.333333,6,1,0,
61.0539,2.23424,1.66667,6,1,0,
61.3872,2.9009,0.333333,6,1,0,
61.3872,2.9009,1.66667,6,1,0,
62.0539,2.9009,1,6,1,0,
62.3872,3.56757,0.333333,6,1,0,
60.0539,5.56757,1.66667,6,1,0,
63.0539,3.56757,1,6,1,0,
63.0539,3.56757,1.66667,6,1,0,
63.3872,4.23424,1,6,1,0,
63.3872,4.23424,1.66667,6,1,0,
65.3872,5.56757,-3.33333,6,1,0,
66.5539,5.23424,-4,6,1,0,
65.0539,4.9009,1,6,1,0,
66.5539,5.23424,-2,6,1,0,
66.5539,5.23424,-0.666667,6,1,0,
65.3872,5.56757,1.66667,6,1,0,
66.5539,5.23424,1.33333,6,1,0,
66.5539,5.23424,2,6,1,0,
66.0539,6.9009,1,6,1,0,
66.0539,6.9009,1.66667,6,1,0,
67.3872,6.9009,0.333333,6,1,0,
67.3872,6.9009,1,6,1,0,
68.3872,6.9009,0.333333,6,1,0,
70.0539,5.56757,0.333333,6,1,0,
68.0539,8.23424,0.333333,6,1,0,
68.0539,8.23424,1,6,1,0,
70.3872,6.23424,1.66667,6,1,0,
69.3872,8.23424,0.333333,6,1,0,
69.3872,8.23424,1.66667,6,1,0,
72.3872,6.23424,0.333333,6,1,0,
72.3872,6.23424,1.66667,6,1,0,
71.3872,9.56757,-2,6,1,0,
71.0539,8.9009,1,6,1,0,
71.0539,8.9009,1.66667,6,1,0,
71.3872,9.56757,1,6,1,0,
71.3872,9.56757,1.66667,6,1,0,
73.3872,8.23424,1.66667,6,1,0,
75.0539,7.56757,0.333333,6,1,0,
74.3872,8.9009,0.333333,6,1,0,
74.3872,8.9009,1,6,1,0,
75.3872,8.23424,1.66667,6,1,0,
77.0539,8.9009,-2,6,1,0,
74.0539,10.9009,1,6,1,0,
74.0539,10.9009,1.66667,6,1,0,
77.0539,8.9009,1,6,1,0,
77.0539,8.9009,1.66667,6,1,0,
77.7205,8.9009,1.66667,6,1,0,
80.0539,6.9009,1.66667,6,1,0,
78.0539,9.56757,1.66667,6,1,0,
79.0539,8.9009,1.66667,6,1,0,
80.7205,10.9009,-4,6,1,0,
79.7205,10.2342,0.333333,6,1,0,
79.7205,10.2342,1.66667,6,1,0,
82.0539,8.9009,0.333333,6,1,0,
82.0539,8.9009,1.66667,6,1,0,
80.7205,10.9009,1,6,1,0,
81.0539,11.5676,0.333333,6,1,0,
81.0539,11.5676,1,6,1,0,
84.0539,9.56757,0.333333,6,1,0,
84.0539,9.56757,1,6,1,0,
83.0539,12.9009,-2.66667,6,1,0,
82.7205,12.2342,0.333333,6,1,0,
82.7205,12.2342,1.66667,6,1,0,
84.7205,10.9009,1,6,1,0,
90.2205,8.56757,-4,6,1,0,
90.2205,8.56757,-3.33333,6,1,0,
90.2205,8.56757,-2,6,1,0,
90.2205,8.56757,-1.33333,6,1,0,
90.2205,8.56757,0,6,1,0,
90.2205,8.56757,0.666667,6,1,0,
90.2205,8.56757,2,6,1,0,
88.7205,10.9009,1,6,1,0,
89.0539,11.5676,0.333333,6,1,0,
89.0539,11.5676,1,6,1,0,
93.2205,10.5676,-4,6,1,0,
93.2205,10.5676,-3.33333,6,1,0,
93.5539,11.2342,-4,6,1,0,
93.2205,10.5676,-1.33333,6,1,0,
92.0539,10.9009,1.66667,6,1,0,
93.5539,11.2342,-1.33333,6,1,0,
93.5539,11.2342,0,6,1,0,
93.5539,11.2342,0.666667,6,1,0,
93.5539,11.2342,2,6,1,0,
94.2205,12.5676,-1.33333,6,1,0,
94.2205,12.5676,0,6,1,0,
94.2205,12.5676,0.666667,6,1,0,
95.5539,11.2342,2,6,1,0,
95.0539,12.9009,0.333333,6,1,0,
96.2205,12.5676,0,6,1,0,
96.2205,12.5676,0.666667,6,1,0,
96.3872,12.9009,0.333333,6,1,0,
98.3872,11.5676,0,6,1,0,
100.887,10.5676,-2,6,1,0,
98.3872,11.5676,2,6,1,0,
98.8872,12.5676,0,6,1,0,
101.387,10.2342,0.666667,6,1,0,
100.887,10.5676,2,6,1,0,
102.387,12.2342,-3.33333,6,1,0,
101.887,11.9009,-0.666667,6,1,0,
105.387,10.2342,-3.33333,6,1,0,
101.887,11.9009,1.33333,6,1,0,
99.8872,14.5676,1,6,1,0,
102.387,12.2342,1.66667,6,1,0,
100.387,15.5676,0,6,1,0,
104.054,11.5676,1.66667,6,1,0,
107.387,9.56757,0,6,1,0,
104.387,12.9009,0.333333,6,1,0,
107.387,9.56757,2,6,1,0,
106.387,11.5676,1,6,1,0,
106.387,11.5676,2,6,1,0,
104.887,16.5676,-4,6,1,0,
108.387,13.5676,-4,6,1,0,
105.887,15.9009,-2.66667,6,1,0,
110.387,10.2342,0.666667,6,1,0,
104.887,16.5676,0,6,1,0,
105.887,15.9009,0.333333,6,1,0,
105.887,15.9009,1.33333,6,1,0,
109.387,15.5676,-4,6,1,0,
109.887,14.5676,-2,6,1,0,
109.387,15.5676,-2,6,1,0,
111.887,13.2342,-1.33333,6,1,0,
111.387,14.2342,-1.33333,6,1,0,
110.887,15.9009,-2.66667,6,1,0,
109.387,15.5676,2,6,1,0,
111.387,14.2342,1.66667,6,1,0,
112.387,14.2342,0.666667,6,1,0,
110.887,15.9009,1.33333,6,1,0,
114.387,13.5676,0,6,1,0,
115.054,12.9009,1,6,1,0,
113.054,15.5676,0.666667,6,1,0,
113.054,15.5676,2,6,1,0,
113.387,16.2342,0.666667,6,1,0,
115.387,14.9009,0.333333,6,1,0,
115.387,14.9009,1.33333,6,1,0,
115.887,15.9009,-0.666667,6,1,0,
113.887,17.9009,0.333333,6,1,0,
115.887,15.9009,1.33333,6,1,0,
118.054,16.9009,-4,6,1,0,
117.387,15.5676,1,6,1,0,
116.387,17.5676,0,6,1,0,
118.387,15.5676,1,6,1,0,
118.387,15.5676,2,6,1,0,
118.054,16.9009,1,6,1,0,
118.054,16.9009,2,6,1,0,
120.387,15.5676,1,6,1,0,
121.387,16.2342,-1.33333,6,1,0,
121.887,17.2342,-3.33333,6,1,0,
121.387,16.2342,0.666667,6,1,0,
121.887,17.2342,-1.33333,6,1,0,
123.387,16.2342,-1.33333,6,1,0,
122.887,17.9009,-2.66667,6,1,0,
125.054,16.9009,-4,6,1,0,
123.387,16.2342,1.66667,6,1,0,
122.887,17.9009,0.333333,6,1,0,
124.554,18.5676,-3.33333,6,1,0,
125.054,16.9009,0,6,1,0,
122.387,19.5676,1,6,1,0,
125.721,18.2342,-2,6,1,0,
126.721,17.5676,-1.33333,6,1,0,
125.721,18.2342,0,6,1,0,
125.721,18.2342,1,6,1,0,
125.721,18.2342,2,6,1,0,
127.554,19.9009,-3.33333,6,1,0,
127.554,19.9009,-2.66667,6,1,0,
127.054,20.9009,-2.66667,6,1,0,
128.054,20.9009,-4,6,1,0,
127.554,19.9009,0,6,1,0,
127.054,20.9009,0,6,1,0,
128.554,20.5676,-1.33333,6,1,0,
128.054,20.9009,0,6,1,0,
128.554,20.5676,0.666667,6,1,0,
129.054,22.2342,-2.66667,6,1,0,
130.054,19.5676,1.66667,6,1,0,
131.054,21.5676,-3.33333,6,1,0,
129.054,22.2342,0.333333,6,1,0,
129.054,22.2342,1.33333,6,1,0,
131.554,22.5676,-3.33333,6,1,0,
130.554,21.9009,1,6,1,0,
130.554,21.9009,2,6,1,0,
132.054,23.5676,-3.33333,6,1,0,
131.554,22.5676,0.666667,6,1,0,
131.554,22.5676,1.66667,6,1,0,
132.054,23.5676,0,6,1,0,
133.721,23.5676,-2.66667,6,1,0,
132.054,23.5676,1.66667,6,1,0,
133.054,23.5676,0.666667,6,1,0,
134.221,24.5676,-2.66667,6,1,0,
134.221,24.5676,-1.33333,6,1,0,
134.221,24.5676,0,6,1,0,
134.221,24.5676,0.666667,6,1,0,
134.221,24.5676,1.66667,6,1,0,
109.121,13.2342,-0.666667,7,1,0,
109.121,13.2342,-2,7,1,0,
109.121,13.2342,-3.33333,7,1,0,
107.121,13.2342,-0.666667,7,1,0,
107.121,13.2342,-2,7,1,0,
107.121,13.2342,-3.33333,7,1,0,
105.121,11.9009,2,7,1,0,
105.121,11.9009,0.666667,7,1,0,
106.121,11.2342,-1.33333,7,1,0,
115.455,13.9009,-2,7,1,0,
106.121,11.2342,-2.66667,7,1,0,
115.455,13.9009,-3.33333,7,1,0,
106.121,11.2342,-4,7,1,0,
111.455,12.5676,-2,7,1,0,
117.455,13.2342,-3.33333,7,1,0,
104.121,9.9009,1.33333,7,1,0,
101.121,12.5676,0.666667,7,1,0,
116.455,13.2342,1.33333,7,1,0,
103.121,9.23424,2,7,1,0,
115.955,15.5676,0.333333,7,1,0,
120.455,13.2342,0.333333,7,1,0,
120.455,13.2342,-1.33333,7,1,0,
103.121,9.23424,0.666667,7,1,0,
119.455,12.5676,-2,7,1,0,
115.955,15.5676,1.66667,7,1,0,
104.121,9.9009,-4,7,1,0,
103.121,9.23424,-2,7,1,0,
114.455,13.2342,-1.33333,7,1,0,
103.121,9.23424,-3.33333,7,1,0,
112.955,8.9009,1,7,1,0,
100.121,11.9009,-4,7,1,0,
113.455,11.2342,2,7,1,0,
123.455,12.5676,2,7,1,0,
99.1214,9.23424,2,7,1,0,
122.455,17.2342,-4,7,1,0,
99.1214,9.23424,0.666667,7,1,0,
122.455,17.2342,-2.66667,7,1,0,
102.121,7.23424,-2.66667,7,1,0,
125.455,13.2342,0.666667,7,1,0,
102.121,7.23424,-4,7,1,0,
124.455,11.9009,0,7,1,0,
112.455,12.5676,0,7,1,0,
125.455,13.2342,2,7,1,0,
99.1214,9.23424,-3.33333,7,1,0,
124.455,11.9009,-1.33333,7,1,0,
112.455,12.5676,-1.33333,7,1,0,
98.7881,8.56757,-2.66667,7,1,0,
117.955,11.5676,0.333333,7,1,0,
124.455,11.9009,-2.66667,7,1,0,
112.455,12.5676,-2.66667,7,1,0,
98.7881,8.56757,-4,7,1,0,
124.455,11.9009,-4,7,1,0,
126.455,15.9009,-1.33333,7,1,0,
128.455,13.9009,-2.66667,7,1,0,
97.7881,6.56757,0.666667,7,1,0,
126.455,15.9009,0,7,1,0,
128.455,13.9009,-4,7,1,0,
92.7881,11.9009,-1.33333,7,1,0,
127.455,17.2342,-3.33333,7,1,0,
97.1214,5.23424,2,7,1,0,
130.455,15.2342,-4,7,1,0,
116.955,9.56757,0,7,1,0,
97.1214,5.23424,0.666667,7,1,0,
127.455,17.2342,-0.666667,7,1,0,
97.1214,5.23424,-0.666667,7,1,0,
130.455,15.2342,-1.33333,7,1,0,
97.1214,5.23424,-2,7,1,0,
130.455,15.2342,0,7,1,0,
97.1214,5.23424,-3.33333,7,1,0,
131.455,15.2342,-0.666667,7,1,0,
88.4548,11.2342,0.666667,7,1,0,
131.455,15.2342,0.666667,7,1,0,
96.7881,4.56757,-4,7,1,0,
130.955,16.2342,1,7,1,0,
85.7881,12.5676,0.666667,7,1,0,
132.455,17.2342,-2.66667,7,1,0,
88.4548,11.2342,-3.33333,7,1,0,
132.455,17.2342,-1.33333,7,1,0,
89.6214,6.9009,1.66667,7,1,0,
86.7881,10.5676,-1.33333,7,1,0,
133.455,16.5676,0.666667,7,1,0,
87.4548,10.5676,-4,7,1,0,
137.455,13.9009,-0.666667,7,1,0,
137.455,13.9009,-3.33333,7,1,0,
84.4548,9.9009,2,7,1,0,
137.455,13.9009,0.666667,7,1,0,
83.7881,9.9009,2,7,1,0,
137.455,13.9009,2,7,1,0,
83.7881,9.9009,0.666667,7,1,0,
138.455,15.9009,-2.66667,7,1,0,
83.7881,9.9009,-0.666667,7,1,0,
135.455,17.9009,0.666667,7,1,0,
84.9548,6.9009,1.66667,7,1,0,
139.455,15.2342,-0.666667,7,1,0,
83.7881,9.9009,-3.33333,7,1,0,
135.955,18.9009,0.333333,7,1,0,
81.7881,11.2342,-3.33333,7,1,0,
135.955,18.9009,1.66667,7,1,0,
80.4548,9.9009,0.666667,7,1,0,
140.455,17.9009,-4,7,1,0,
80.4548,9.9009,-0.666667,7,1,0,
141.455,15.2342,0.666667,7,1,0,
80.7881,10.5676,-4,7,1,0,
140.455,17.9009,-1.33333,7,1,0,
80.4548,9.9009,-3.33333,7,1,0,
143.621,16.2342,-2.66667,7,1,0,
79.9548,7.56757,1,7,1,0,
140.455,17.9009,1.33333,7,1,0,
78.4548,9.9009,-2,7,1,0,
140.955,18.2342,1,7,1,0,
78.4548,9.9009,-3.33333,7,1,0,
145.788,16.5676,-4,7,1,0,
79.4548,7.9009,-2.66667,7,1,0,
145.788,16.5676,-2.66667,7,1,0,
79.4548,7.9009,-4,7,1,0,
144.455,19.2342,-4,7,1,0,
77.4548,7.9009,-1.33333,7,1,0,
144.455,19.2342,-2.66667,7,1,0,
76.7881,9.23424,-4,7,1,0,
143.955,18.2342,1.66667,7,1,0,
73.7881,8.56757,2,7,1,0,
144.455,19.2342,0,7,1,0,
73.7881,8.56757,0.666667,7,1,0,
144.455,19.2342,1.33333,7,1,0,
74.7881,7.9009,-1.33333,7,1,0,
144.955,20.2342,0,7,1,0,
73.7881,8.56757,-2,7,1,0,
146.621,18.2342,1.66667,7,1,0,
73.4548,7.9009,-1.33333,7,1,0,
147.455,19.9009,-2,7,1,0,
72.7881,7.23424,0,7,1,0,
148.455,19.2342,-1.33333,7,1,0,
72.4548,6.56757,0.666667,7,1,0,
147.455,19.9009,0.666667,7,1,0,
71.7881,7.23424,-0.666667,7,1,0,
147.455,19.9009,2,7,1,0,
71.7881,7.23424,-2,7,1,0,
149.455,21.2342,-3.33333,7,1,0,
70.4548,5.9009,2,7,1,0,
70.4548,5.9009,0.666667,7,1,0,
70.4548,5.9009,-0.666667,7,1,0,
68.4548,5.9009,2,7,1,0,
70.4548,5.9009,-3.33333,7,1,0,
71.4548,4.56757,-4,7,1,0,
70.7881,3.23424,-1.33333,7,1,0,
68.4548,5.9009,-3.33333,7,1,0,
67.1214,4.56757,0.666667,7,1,0,
69.7881,1.23424,0.666667,7,1,0,
65.1214,4.56757,2,7,1,0,
67.1214,4.56757,-3.33333,7,1,0,
65.4548,3.9009,0,7,1,0,
65.1214,4.56757,-2,7,1,0,
65.1214,4.56757,-3.33333,7,1,0,
64.1214,3.9009,-1.33333,7,1,0,
64.1214,3.9009,-2.66667,7,1,0,
63.4548,2.56757,0,7,1,0,
63.4548,2.56757,-1.33333,7,1,0,
60.4548,5.9009,-3.33333,7,1,0,
61.1214,4.56757,-3.33333,7,1,0,
59.4548,3.23424,1.33333,7,1,0,
58.4548,4.56757,-0.666667,7,1,0,
58.1214,3.23424,1.33333,7,1,0,
58.1214,3.23424,0,7,1,0,
56.4548,4.56757,-0.666667,7,1,0,
58.1214,3.23424,-2.66667,7,1,0,
55.4548,3.9009,0,7,1,0,
55.1214,3.23424,0.666667,7,1,0,
55.4548,3.9009,-2.66667,7,1,0,
55.1214,3.23424,-2,7,1,0,
52.4548,3.23424,2,7,1,0,
53.1214,3.23424,-0.666667,7,1,0,
52.1214,2.56757,1.33333,7,1,0,
52.4548,3.23424,-2,7,1,0,
51.4548,2.56757,0,7,1,0,
51.4548,2.56757,-1.33333,7,1,0,
49.4548,2.56757,1.33333,7,1,0,
50.1214,3.23424,-2.66667,7,1,0,
47.4548,3.23424,1.33333,7,1,0,
47.4548,3.23424,0,7,1,0,
48.4548,1.9009,-0.666667,7,1,0,
47.4548,3.23424,-2.66667,7,1,0,
47.1214,2.56757,-2,7,1,0,
45.7881,2.56757,-0.666667,7,1,0,
45.4548,1.9009,0,7,1,0,
44.9548,0.900905,1.66667,7,1,0,
44.9548,0.900905,0.333333,7,1,0,
109.121,13.2342,-0.666667,7,1,1,
96.2205,12.5676,0.666667,6,1,1,
83.653,12.5676,0,5,1,1,
70.752,13.2342,-0.666667,4,1,1,
58.0178,12.2342,1,3,1,1,
45.1169,13.5676,-1.33333,2,1,1,
32.216,12.2342,1.33333,1,1,1,
19.3151,13.5676,-1.33333,0,1,1,


==> data/st_node_2.csv <==
s0,v0,a,t0,tf,opt,
19.3093,11.6005,-4,0,1,0,
19.3093,11.6005,-2.66667,0,1,0,
19.3093,11.6005,-2,0,1,0,
19.3093,11.6005,-1.33333,0,1,0,
19.3093,11.6005,-0.666667,0,1,0,
19.3093,11.6005,0,0,1,0,
19.3093,11.6005,0.333333,0,1,0,
19.3093,11.6005,0.666667,0,1,0,
19.3093,11.6005,1,0,1,0,
19.3093,11.6005,1.33333,0,1,0,
19.3093,11.6005,1.66667,0,1,0,
19.3093,11.6005,2,0,1,0,
28.9098,7.6005,-4,1,1,0,
28.9098,7.6005,-2.66667,1,1,0,
28.9098,7.6005,-2,1,1,0,
28.9098,7.6005,-1.33333,1,1,0,
28.9098,7.6005,-0.666667,1,1,0,
28.9098,7.6005,0,1,1,0,
29.5765,8.93384,-4,1,1,0,
28.9098,7.6005,0.666667,1,1,0,
29.5765,8.93384,-3.33333,1,1,0,
29.5765,8.93384,-2.66667,1,1,0,
28.9098,7.6005,1.33333,1,1,0,
29.9098,9.6005,-4,1,1,0,
29.5765,8.93384,-2,1,1,0,
29.9098,9.6005,-3.33333,1,1,0,
29.9098,9.6005,-2.66667,1,1,0,
29.9098,9.6005,-2,1,1,0,
29.9098,9.6005,-1.33333,1,1,0,
30.2431,10.2672,-3.33333,1,1,0,
29.9098,9.6005,-0.666667,1,1,0,
30.2431,10.2672,-2.66667,1,1,0,
29.9098,9.6005,0,1,1,0,
29.5765,8.93384,2,1,1,0,
30.5765,10.9338,-3.33333,1,1,0,
29.9098,9.6005,0.666667,1,1,0,
30.2431,10.2672,-0.666667,1,1,0,
30.5765,10.9338,-2.66667,1,1,0,
30.5765,10.9338,-2,1,1,0,
30.9098,11.6005,-4,1,1,0,
30.9098,11.6005,-3.33333,1,1,0,
30.5765,10.9338,-1.33333,1,1,0,
30.2431,10.2672,1,1,1,0,
30.2431,10.2672,1.33333,1,1,0,
30.2431,10.2672,1.66667,1,1,0,
30.2431,10.2672,2,1,1,0,
30.5765,10.9338,0.333333,1,1,0,
30.5765,10.9338,0.666667,1,1,0,
31.0765,11.9338,-2,1,1,0,
31.2431,12.2672,-2.66667,1,1,0,
31.0765,11.9338,-1.33333,1,1,0,
31.2431,12.2672,-2,1,1,0,
30.9098,11.6005,0.333333,1,1,0,
31.5765,12.9338,-3.33333,1,1,0,
31.0765,11.9338,0,1,1,0,
31.0765,11.9338,0.333333,1,1,0,
30.9098,11.6005,1.66667,1,1,0,
31.9098,13.6005,-4,1,1,0,
31.0765,11.9338,1.33333,1,1,0,
31.5765,12.9338,-1.33333,1,1,0,
31.0765,11.9338,2,1,1,0,
31.9098,13.6005,-2.66667,1,1,0,
31.2431,12.2672,1.66667,1,1,0,
31.9098,13.6005,-2,1,1,0,
31.7431,13.2672,-0.666667,1,1,0,
31.9098,13.6005,-1.33333,1,1,0,
31.5765,12.9338,1,1,1,0,
31.7431,13.2672,0.333333,1,1,0,
31.5765,12.9338,1.66667,1,1,0,
31.5765,12.9338,2,1,1,0,
31.7431,13.2672,1.33333,1,1,0,
31.7431,13.2672,1.66667,1,1,0,
31.7431,13.2672,2,1,1,0,
31.9098,13.6005,1.66667,1,1,0,
31.9098,13.6005,2,1,1,0,
34.5103,3.6005,-3.33333,2,1,0,
34.5103,3.6005,-2,2,1,0,
34.5103,3.6005,-1.33333,2,1,0,
34.5103,3.6005,-0.666667,2,1,0,
34.5103,3.6005,0,2,1,0,
35.177,4.93384,-4,2,1,0,
35.177,4.93384,-3.33333,2,1,0,
35.177,4.93384,-2.66667,2,1,0,
35.177,4.93384,-2,2,1,0,
35.177,4.93384,-1.33333,2,1,0,
35.177,4.93384,-0.666667,2,1,0,
35.177,4.93384,0,2,1,0,
35.5103,5.6005,-1.33333,2,1,0,
35.5103,5.6005,-0.666667,2,1,0,
36.8436,5.6005,-2.66667,2,1,0,
36.177,6.93384,-3.33333,2,1,0,
35.5103,5.6005,1.33333,2,1,0,
37.177,6.26717,-2.66667,2,1,0,
37.5103,6.93384,-4,2,1,0,
37.5103,5.6005,-0.666667,2,1,0,
37.5103,6.93384,-2.66667,2,1,0,
37.5103,5.6005,0.666667,2,1,0,
37.5103,5.6005,1.33333,2,1,0,
36.5103,7.6005,0,2,1,0,
38.177,6.93384,-1.33333,2,1,0,
36.5103,7.6005,1.33333,2,1,0,
38.5103,7.6005,-2,2,1,0,
39.8436,7.6005,-4,2,1,0,
38.5103,7.6005,-0.666667,2,1,0,
38.177,6.93384,2,2,1,0,
39.8436,7.6005,-2,2,1,0,
39.177,7.6005,0,2,1,0,
37.177,8.93384,2,2,1,0,
40.177,8.26717,-2,2,1,0,
40.5103,7.6005,-0.666667,2,1,0,
40.177,8.26717,-0.666667,2,1,0,
40.8436,9.6005,-4,2,1,0,
40.177,9.6005,-2,2,1,0,
40.5103,7.6005,2,2,1,0,
39.5103,10.9338,-2,2,1,0,
39.5103,9.6005,1.33333,2,1,0,
40.8436,9.6005,-0.666667,2,1,0,
40.177,9.6005,1.33333,2,1,0,
41.177,11.6005,-4,2,1,0,
41.177,11.6005,-3.33333,2,1,0,
41.177,11.6005,-2.66667,2,1,0,
41.177,11.6005,-2,2,1,0,
42.0103,9.93384,0.333333,2,1,0,
41.5103,12.2672,-2.66667,2,1,0,
41.0103,11.2672,1,2,1,0,
41.5103,12.2672,-1.33333,2,1,0,
41.177,11.6005,1.33333,2,1,0,
41.177,11.6005,2,2,1,0,
43.177,12.2672,-2.66667,2,1,0,
43.177,12.2672,-2,2,1,0,
42.677,11.9338,0.333333,2,1,0,
43.177,12.2672,-0.666667,2,1,0,
43.177,12.2672,0,2,1,0,
43.177,12.2672,0.666667,2,1,0,
43.177,12.2672,1.33333,2,1,0,
43.177,12.2672,2,2,1,0,
43.3436,13.2672,0.333333,2,1,0,
43.3436,13.2672,1,2,1,0,
43.677,13.2672,1,2,1,0,
44.0103,13.9338,0,2,1,0,
44.677,12.6005,1.66667,2,1,0,
44.3436,13.9338,0.333333,2,1,0,
45.8436,14.9338,-4,2,1,0,
45.0103,13.9338,0.333333,2,1,0,
45.8436,14.9338,-2.66667,2,1,0,
45.8436,14.9338,-2,2,1,0,
45.3436,14.6005,0.333333,2,1,0,
46.5103,15.6005,-3.33333,2,1,0,
46.5103,15.6005,-2.66667,2,1,0,
45.677,14.6005,1.66667,2,1,0,
45.5103,14.9338,2,2,1,0,
46.0103,15.2672,1,2,1,0,
46.0103,15.2672,1.66667,2,1,0,
46.3436,15.2672,1.66667,2,1,0,
46.5103,15.6005,1.66667,2,1,0,
36.4441,0.26717,0,3,1,0,
36.4441,0.26717,1,3,1,0,
36.4441,0.26717,1.66667,3,1,0,
37.1108,1.6005,-1.33333,3,1,0,
37.1108,1.6005,-0.666667,3,1,0,
37.1108,1.6005,0,3,1,0,
38.1108,0.933837,-0.666667,3,1,0,
38.1108,0.933837,0,3,1,0,
37.1108,1.6005,1.33333,3,1,0,
38.1108,0.933837,1.33333,3,1,0,
38.1108,3.6005,-3.33333,3,1,0,
38.1108,3.6005,-2.66667,3,1,0,
38.7775,2.26717,-0.666667,3,1,0,
38.1108,3.6005,-1.33333,3,1,0,
38.1108,3.6005,-0.666667,3,1,0,
39.1108,2.93384,-0.666667,3,1,0,
39.1108,2.93384,0,3,1,0,
39.7775,4.26717,-3.33333,3,1,0,
39.7775,4.26717,-2.66667,3,1,0,
40.1108,4.93384,-4,3,1,0,
39.7775,4.26717,-1.33333,3,1,0,
40.7775,4.93384,-4,3,1,0,
40.7775,4.93384,-3.33333,3,1,0,
40.7775,4.93384,-2.66667,3,1,0,
41.1108,2.93384,1.33333,3,1,0,
41.4441,3.6005,0,3,1,0,
40.7775,4.93384,-0.666667,3,1,0,
40.7775,4.93384,0,3,1,0,
42.4441,2.93384,1.33333,3,1,0,
42.1108,3.6005,1.33333,3,1,0,
42.7775,4.93384,-2,3,1,0,
41.7775,6.93384,-3.33333,3,1,0,
42.7775,4.93384,-0.666667,3,1,0,
43.4441,6.26717,-4,3,1,0,
44.4441,5.6005,-4,3,1,0,
43.4441,6.26717,-2.66667,3,1,0,
43.7775,6.93384,-4,3,1,0,
41.7775,6.93384,0.666667,3,1,0,
43.7775,6.93384,-2.66667,3,1,0,
44.4441,5.6005,-0.666667,3,1,0,
43.4441,6.26717,0.666667,3,1,0,
43.4441,6.26717,1.33333,3,1,0,
43.4441,6.26717,2,3,1,0,
43.7775,6.93384,1,3,1,0,
61.1108,16.2672,-4,3,1,0,
61.1108,16.2672,-3.33333,3,1,0,
60.1108,14.9338,1.66667,3,1,0,
61.7775,16.2672,-4,3,1,0,
61.1108,16.2672,-2,3,1,0,
61.7775,16.2672,-2.66667,3,1,0,
62.1108,16.9338,-4,3,1,0,
62.1108,16.9338,-3.33333,3,1,0,
61.4441,16.9338,-1.33333,3,1,0,
61.7775,16.2672,0,3,1,0,
62.1108,16.9338,-1.33333,3,1,0,
62.4441,16.9338,-1.33333,3,1,0,
61.7775,16.2672,2,3,1,0,
62.4441,16.9338,0,3,1,0,
62.4441,16.9338,0.666667,3,1,0,
62.4441,16.9338,1.33333,3,1,0,
62.9441,17.2672,0.333333,3,1,0,
62.9441,17.2672,1.33333,3,1,0,
62.9441,17.2672,2,3,1,0,
36.7113,0.26717,0,4,1,0,
36.7113,0.26717,1,4,1,0,
36.7113,0.26717,1.66667,4,1,0,
37.2113,1.26717,-0.666667,4,1,0,
38.0447,0.26717,0.333333,4,1,0,
38.0447,0.26717,0.666667,4,1,0,
38.7113,0.26717,0,4,1,0,
38.7113,0.26717,0.666667,4,1,0,
38.378,0.933837,0.666667,4,1,0,
38.378,0.933837,1.33333,4,1,0,
38.378,0.933837,2,4,1,0,
38.7113,1.6005,0.666667,4,1,0,
40.378,0.933837,-0.666667,4,1,0,
38.7113,1.6005,2,4,1,0,
40.378,0.933837,0.666667,4,1,0,
40.378,0.933837,1.33333,4,1,0,
40.378,0.933837,2,4,1,0,
39.378,2.93384,0.666667,4,1,0,
40.7113,1.6005,1.33333,4,1,0,
41.378,2.93384,-2,4,1,0,
42.7113,1.6005,-1.33333,4,1,0,
42.7113,1.6005,-0.666667,4,1,0,
43.7113,0.933837,-0.666667,4,1,0,
41.378,2.93384,0.666667,4,1,0,
41.378,2.93384,1.33333,4,1,0,
43.7113,0.933837,1.33333,4,1,0,
43.7113,0.933837,2,4,1,0,
42.0447,2.93384,2,4,1,0,
44.0447,1.6005,1.33333,4,1,0,
44.378,2.26717,0,4,1,0,
44.378,2.26717,0.666667,4,1,0,
44.378,2.26717,1.33333,4,1,0,
45.378,4.26717,-4,4,1,0,
45.378,4.26717,-3.33333,4,1,0,
45.378,4.26717,-2.66667,4,1,0,
45.378,4.26717,-2,4,1,0,
44.7113,4.26717,0,4,1,0,
45.7113,4.93384,-2.66667,4,1,0,
45.7113,4.93384,-2,4,1,0,
48.0447,1.6005,0.666667,4,1,0,
45.7113,4.93384,-0.666667,4,1,0,
48.378,3.6005,-2.66667,4,1,0,
47.0447,3.6005,0.666667,4,1,0,
47.0447,3.6005,1.33333,4,1,0,
48.7113,2.93384,0,4,1,0,
48.378,3.6005,0,4,1,0,
47.378,4.26717,1.33333,4,1,0,
48.378,3.6005,1.33333,4,1,0,
49.7113,4.93384,-3.33333,4,1,0,
49.7113,4.93384,-2.66667,4,1,0,
49.378,4.26717,0,4,1,0,
49.7113,4.93384,-1.33333,4,1,0,
49.378,4.26717,1.33333,4,1,0,
49.378,4.26717,2,4,1,0,
49.7113,4.93384,0.666667,4,1,0,
49.0447,7.6005,-2.66667,4,1,0,
49.7113,4.93384,2,4,1,0,
49.0447,7.6005,-1.33333,4,1,0,
50.378,7.6005,-3.33333,4,1,0,
50.378,7.6005,-2.66667,4,1,0,
50.378,7.6005,-2,4,1,0,
50.378,7.6005,-1.33333,4,1,0,
49.0447,7.6005,2,4,1,0,
50.0447,6.93384,2,4,1,0,
50.7113,8.26717,-1.33333,4,1,0,
50.7113,8.26717,-0.666667,4,1,0,
50.7113,8.26717,0,4,1,0,
50.7113,8.26717,0.666667,4,1,0,
50.7113,8.26717,1.33333,4,1,0,
50.7113,8.26717,2,4,1,0,
75.378,12.2672,-3.33333,4,1,0,
76.0447,12.2672,-4,4,1,0,
75.378,12.2672,-2.66667,4,1,0,
75.7113,12.9338,-4,4,1,0,
75.7113,12.9338,-3.33333,4,1,0,
75.7113,12.9338,-2.66667,4,1,0,
75.378,12.2672,0,4,1,0,
75.378,12.2672,0.666667,4,1,0,
76.0447,12.2672,0,4,1,0,
77.0447,12.9338,-2.66667,4,1,0,
77.378,13.6005,-4,4,1,0,
77.0447,12.9338,-1.33333,4,1,0,
76.7113,13.6005,-1.33333,4,1,0,
76.378,14.2672,-1.33333,4,1,0,
77.378,13.6005,-1.33333,4,1,0,
77.0447,12.9338,1.33333,4,1,0,
77.0447,12.9338,2,4,1,0,
76.378,14.2672,1.33333,4,1,0,
76.378,14.2672,2,4,1,0,
78.378,15.6005,-4,4,1,0,
78.0447,16.2672,-4,4,1,0,
78.378,15.6005,-2.66667,4,1,0,
78.378,15.6005,-2,4,1,0,
75.878,16.6005,1.66667,4,1,0,
77.7113,15.6005,0.666667,4,1,0,
78.378,15.6005,0,4,1,0,
78.0447,16.2672,0,4,1,0,
78.378,15.6005,1.33333,4,1,0,
78.0447,16.2672,1.33333,4,1,0,
79.0447,18.2672,-4,4,1,0,
79.378,16.9338,-1.33333,4,1,0,
79.0447,18.2672,-2.66667,4,1,0,
79.0447,18.2672,-2,4,1,0,
80.0447,18.2672,-3.33333,4,1,0,
80.378,17.6005,-2,4,1,0,
79.0447,18.2672,0,4,1,0,
80.378,17.6005,-0.666667,4,1,0,
79.0447,18.2672,1.33333,4,1,0,
79.0447,18.2672,2,4,1,0,
80.0447,18.2672,0.666667,4,1,0,
80.0447,18.2672,1.33333,4,1,0,
81.2113,19.2672,-2,4,1,0,
80.878,18.6005,0.666667,4,1,0,
81.2113,19.2672,-0.666667,4,1,0,
81.2113,19.2672,0,4,1,0,
81.2113,19.2672,0.666667,4,1,0,
81.2113,19.2672,1.33333,4,1,0,
81.2113,19.2672,2,4,1,0,
36.9785,0.26717,0.333333,5,1,0,
36.9785,0.26717,1.66667,5,1,0,
37.4785,1.26717,-0.666667,5,1,0,
38.4785,0.600504,0,5,1,0,
38.1452,0.600504,1.33333,5,1,0,
38.4785,0.600504,2,5,1,0,
39.3118,0.933837,0.333333,5,1,0,
39.3118,0.933837,1.66667,5,1,0,
40.9785,0.26717,0.333333,5,1,0,
39.6452,1.6005,1.66667,5,1,0,
39.9785,2.26717,0.333333,5,1,0,
39.9785,2.26717,1.66667,5,1,0,
40.3118,2.93384,0.333333,5,1,0,
43.6452,0.26717,0.333333,5,1,0,
41.9785,2.26717,0.333333,5,1,0,
43.9785,0.933837,0.333333,5,1,0,
41.3118,3.6005,1,5,1,0,
42.9785,2.93384,0.333333,5,1,0,
42.6452,3.6005,0.333333,5,1,0,
42.6452,3.6005,1.66667,5,1,0,
44.9785,4.26717,-3.33333,5,1,0,
47.6452,0.26717,0.333333,5,1,0,
47.6452,0.26717,1,5,1,0,
44.6452,3.6005,1.66667,5,1,0,
44.9785,4.26717,0.333333,5,1,0,
48.3118,1.6005,0.333333,5,1,0,
48.3118,1.6005,1,5,1,0,
48.6452,2.26717,0.333333,5,1,0,
47.3118,3.6005,1,5,1,0,
50.6452,0.933837,1,5,1,0,
49.3118,2.26717,1.66667,5,1,0,
49.6452,2.93384,1,5,1,0,
49.6452,2.93384,1.66667,5,1,0,
48.9785,4.26717,1.66667,5,1,0,
51.9785,3.6005,-2,5,1,0,
51.6452,2.93384,1,5,1,0,
50.9785,4.26717,0.333333,5,1,0,
51.9785,3.6005,1,5,1,0,
51.3118,4.93384,0.333333,5,1,0,
51.3118,4.93384,1.66667,5,1,0,
52.3118,5.6005,-0.666667,5,1,0,
52.3118,5.6005,0.333333,5,1,0,
52.3118,5.6005,1,5,1,0,
52.3118,5.6005,1.66667,5,1,0,
55.3118,4.93384,-2,5,1,0,
54.6452,6.26717,-2,5,1,0,
54.3118,5.6005,1,5,1,0,
54.6452,6.26717,0,5,1,0,
56.3118,4.26717,1.66667,5,1,0,
55.6452,6.93384,-1.33333,5,1,0,
55.9785,6.26717,0.333333,5,1,0,
55.9785,6.26717,1.33333,5,1,0,
55.6452,6.93384,1.66667,5,1,0,
57.3118,6.26717,0.666667,5,1,0,
58.3118,6.93384,-1.33333,5,1,0,
57.9785,8.93384,-4,5,1,0,
57.6452,9.6005,-3.33333,5,1,0,
58.3118,6.93384,1.33333,5,1,0,
57.6452,9.6005,-1.33333,5,1,0,
57.9785,8.93384,0,5,1,0,
57.9785,8.93384,1,5,1,0,
59.6452,9.6005,-2.66667,5,1,0,
59.3118,8.93384,0.666667,5,1,0,
59.9785,10.2672,-2.66667,5,1,0,
59.6452,9.6005,0.666667,5,1,0,
59.9785,10.2672,-0.666667,5,1,0,
59.9785,10.2672,0.666667,5,1,0,
59.9785,10.2672,1.66667,5,1,0,
86.3118,8.26717,-3.33333,5,1,0,
85.9785,8.93384,-3.33333,5,1,0,
86.6452,8.93384,-3.33333,5,1,0,
86.9785,9.6005,-4,5,1,0,
85.9785,8.93384,0.333333,5,1,0,
86.3118,8.26717,2,5,1,0,
86.3118,9.6005,0.333333,5,1,0,
86.6452,8.93384,2,5,1,0,
88.6452,10.2672,-3.33333,5,1,0,
88.9785,9.6005,-2,5,1,0,
88.6452,10.2672,-1.33333,5,1,0,
87.3118,10.2672,2,5,1,0,
88.6452,10.2672,0.333333,5,1,0,
88.6452,10.2672,1.33333,5,1,0,
87.9785,12.9338,-1.33333,5,1,0,
90.3118,12.2672,-4,5,1,0,
87.9785,12.9338,0.333333,5,1,0,
88.3118,12.2672,2,5,1,0,
89.9785,12.9338,-1.33333,5,1,0,
90.3118,12.2672,0,5,1,0,
89.9785,12.9338,0.333333,5,1,0,
92.3118,12.2672,-2,5,1,0,
90.6452,14.2672,-1.33333,5,1,0,
92.6452,12.9338,-2,5,1,0,
90.6452,14.2672,0.333333,5,1,0,
90.6452,14.2672,1.33333,5,1,0,
92.6452,12.9338,1,5,1,0,
92.6452,12.9338,2,5,1,0,
91.3118,15.6005,0.333333,5,1,0,
92.9785,13.6005,2,5,1,0,
91.6452,16.2672,0.666667,5,1,0,
94.3118,16.2672,-4,5,1,0,
94.3118,16.2672,-2.66667,5,1,0,
93.9785,15.6005,0.333333,5,1,0,
93.6452,16.2672,0.666667,5,1,0,
94.3118,16.2672,0.333333,5,1,0,
96.3118,16.2672,-2.66667,5,1,0,
95.6452,15.6005,1,5,1,0,
93.3118,18.2672,1.33333,5,1,0,
96.3118,16.2672,0.333333,5,1,0,
96.9785,15.6005,1.33333,5,1,0,
97.6452,16.9338,-1.33333,5,1,0,
97.6452,16.9338,0,5,1,0,
97.6452,16.9338,1,5,1,0,
97.9785,19.6005,-4,5,1,0,
99.4785,17.2672,-1.33333,5,1,0,
97.3118,18.2672,2,5,1,0,
99.4785,17.2672,0.666667,5,1,0,
99.4785,17.2672,1.66667,5,1,0,
99.8118,19.2672,-2,5,1,0,
98.3118,20.2672,0,5,1,0,
100.812,19.9338,-3.33333,5,1,0,
99.8118,19.2672,1,5,1,0,
100.812,19.9338,-1.33333,5,1,0,
101.478,21.2672,-4,5,1,0,
100.812,19.9338,0.666667,5,1,0,
100.812,19.9338,2,5,1,0,
101.145,20.6005,0.666667,5,1,0,
101.478,21.2672,0,5,1,0,
101.478,21.2672,1,5,1,0,
101.478,21.2672,2,5,1,0,
37.4123,0.600504,0.666667,6,1,0,
37.4123,0.600504,1.33333,6,1,0,
38.4123,0.600504,0.666667,6,1,0,
39.079,0.600504,0,6,1,0,
39.079,0.600504,1.33333,6,1,0,
39.079,0.600504,2,6,1,0,
39.4123,1.93384,0,6,1,0,
40.079,2.6005,-2,6,1,0,
41.4123,0.600504,0.666667,6,1,0,
41.4123,0.600504,1.33333,6,1,0,
40.079,2.6005,1.33333,6,1,0,
40.079,2.6005,2,6,1,0,
42.4123,2.6005,-1.33333,6,1,0,
42.4123,2.6005,-0.666667,6,1,0,
44.079,0.600504,1.33333,6,1,0,
42.4123,2.6005,1.33333,6,1,0,
45.079,1.26717,0,6,1,0,
44.4123,2.6005,-0.666667,6,1,0,
45.079,1.26717,2,6,1,0,
44.4123,2.6005,1.33333,6,1,0,
46.079,3.26717,-2,6,1,0,
45.4123,4.6005,-2.66667,6,1,0,
48.079,0.600504,1.33333,6,1,0,
48.4123,1.26717,0,6,1,0,
48.4123,1.26717,1.33333,6,1,0,
48.4123,1.26717,2,6,1,0,
46.4123,3.93384,2,6,1,0,
47.079,5.26717,-0.666667,6,1,0,
47.079,5.26717,0,6,1,0,
50.4123,2.6005,0,6,1,0,
51.079,2.6005,-0.666667,6,1,0,
51.079,2.6005,0.666667,6,1,0,
51.079,2.6005,1.33333,6,1,0,
49.4123,4.6005,2,6,1,0,
51.4123,4.6005,-1.33333,6,1,0,
51.4123,4.6005,0,6,1,0,
51.4123,4.6005,0.666667,6,1,0,
51.4123,4.6005,2,6,1,0,
53.079,3.93384,0.666667,6,1,0,
53.079,3.93384,2,6,1,0,
53.4123,4.6005,0.666667,6,1,0,
56.079,4.6005,-3.33333,6,1,0,
56.079,4.6005,-2.66667,6,1,0,
56.4123,5.26717,-3.33333,6,1,0,
56.4123,5.26717,-2.66667,6,1,0,
56.4123,5.26717,-1.33333,6,1,0,
56.4123,5.26717,-0.666667,6,1,0,
58.079,5.93384,-4,6,1,0,
58.079,5.93384,-3.33333,6,1,0,
58.079,5.93384,-2,6,1,0,
58.079,5.93384,-1.33333,6,1,0,
58.079,5.93384,0,6,1,0,
58.079,5.93384,0.666667,6,1,0,
58.079,5.93384,2,6,1,0,
58.7457,7.26717,-1.33333,6,1,0,
58.4123,6.6005,2,6,1,0,
58.7457,7.26717,0.666667,6,1,0,
58.7457,7.26717,2,6,1,0,
61.9123,5.6005,-0.666667,6,1,0,
60.9123,6.26717,1,6,1,0,
60.9123,6.26717,2,6,1,0,
62.9123,7.6005,-3.33333,6,1,0,
62.9123,7.6005,-2.66667,6,1,0,
62.9123,7.6005,-1.33333,6,1,0,
62.9123,7.6005,-0.666667,6,1,0,
63.4123,8.6005,-2.66667,6,1,0,
64.579,5.6005,2,6,1,0,
63.9123,6.93384,1.66667,6,1,0,
65.9123,8.26717,-4,6,1,0,
63.4123,8.6005,1.33333,6,1,0,
67.9123,6.93384,-3.33333,6,1,0,
66.9123,8.93384,-4,6,1,0,
66.579,8.26717,-0.666667,6,1,0,
66.9123,8.93384,-2,6,1,0,
67.9123,6.93384,1,6,1,0,
67.9123,6.93384,2,6,1,0,
66.9123,8.93384,1,6,1,0,
66.9123,8.93384,2,6,1,0,
67.4123,9.93384,0,6,1,0,
69.9123,9.6005,-3.33333,6,1,0,
67.4123,9.93384,2,6,1,0,
68.579,9.6005,1.33333,6,1,0,
70.579,10.9338,-4,6,1,0,
69.9123,9.6005,1,6,1,0,
70.579,10.9338,-2,6,1,0,
70.579,10.9338,-0.666667,6,1,0,
71.079,11.9338,-2.66667,6,1,0,
71.079,11.9338,-2,6,1,0,
71.079,11.9338,-0.666667,6,1,0,
71.079,11.9338,0.333333,6,1,0,
71.079,11.9338,1.33333,6,1,0,
92.9123,4.93384,-4,6,1,0,
92.9123,4.93384,-3.33333,6,1,0,
92.9123,4.93384,-2,6,1,0,
93.2457,5.6005,-3.33333,6,1,0,
92.9123,4.93384,0,6,1,0,
94.579,5.6005,-3.33333,6,1,0,
93.9123,5.6005,-1.33333,6,1,0,
94.579,5.6005,-1.33333,6,1,0,
94.579,5.6005,-0.666667,6,1,0,
93.9123,5.6005,1.66667,6,1,0,
94.579,5.6005,1.66667,6,1,0,
95.079,9.26717,-4,6,1,0,
97.2457,6.93384,-2.66667,6,1,0,
97.579,7.6005,-4,6,1,0,
95.579,10.2672,-4,6,1,0,
97.2457,6.93384,0,6,1,0,
97.2457,6.93384,1,6,1,0,
97.2457,6.93384,2,6,1,0,
96.079,9.93384,-0.666667,6,1,0,
98.2457,8.93384,-2,6,1,0,
96.079,9.93384,1.33333,6,1,0,
98.2457,8.93384,0,6,1,0,
99.079,10.6005,-4,6,1,0,
98.2457,8.93384,2,6,1,0,
100.579,8.26717,0,6,1,0,
98.579,12.2672,-3.33333,6,1,0,
99.079,10.6005,0,6,1,0,
98.579,12.2672,-1.33333,6,1,0,
98.579,12.2672,0,6,1,0,
98.579,12.2672,0.666667,6,1,0,
99.579,11.6005,1,6,1,0,
100.246,11.6005,0.666667,6,1,0,
101.079,13.2672,-3.33333,6,1,0,
103.579,10.2672,-1.33333,6,1,0,
102.579,12.2672,-2,6,1,0,
103.579,10.2672,0.666667,6,1,0,
101.079,13.2672,0.666667,6,1,0,
102.579,12.2672,0.666667,6,1,0,
103.079,13.2672,-1.33333,6,1,0,
104.246,12.9338,-2,6,1,0,
103.079,13.2672,0.666667,6,1,0,
104.246,12.9338,0,6,1,0,
105.079,14.6005,-4,6,1,0,
106.079,13.9338,-3.33333,6,1,0,
105.079,14.6005,-2,6,1,0,
105.579,15.6005,-4,6,1,0,
106.079,13.9338,-0.666667,6,1,0,
106.579,14.9338,-2.66667,6,1,0,
105.079,14.6005,2,6,1,0,
109.246,13.6005,-3.33333,6,1,0,
106.579,14.9338,0.333333,6,1,0,
107.579,15.6005,-2,6,1,0,
109.246,13.6005,0,6,1,0,
108.246,16.9338,-4,6,1,0,
109.746,15.9338,-4,6,1,0,
108.246,16.9338,-2,6,1,0,
108.246,16.9338,-0.666667,6,1,0,
110.246,16.9338,-4,6,1,0,
108.246,16.9338,1,6,1,0,
110.246,16.9338,-2,6,1,0,
110.746,16.6005,-1.33333,6,1,0,
110.746,16.6005,0,6,1,0,
111.746,16.6005,-1.33333,6,1,0,
113.912,15.6005,-2.66667,6,1,0,
111.746,16.6005,0.666667,6,1,0,
113.246,16.9338,-2,6,1,0,
112.746,16.6005,0.666667,6,1,0,
113.246,16.9338,0,6,1,0,
116.079,15.9338,-2.66667,6,1,0,
114.579,16.9338,-0.666667,6,1,0,
115.079,17.9338,-2.66667,6,1,0,
116.079,15.9338,0.333333,6,1,0,
116.079,15.9338,1.33333,6,1,0,
115.079,17.9338,0.666667,6,1,0,
119.079,16.6005,-4,6,1,0,
118.079,17.2672,-2,6,1,0,
117.579,18.9338,-3.33333,6,1,0,
117.079,17.9338,0.666667,6,1,0,
117.579,18.9338,-1.33333,6,1,0,
120.746,17.2672,-3.33333,6,1,0,
117.579,18.9338,0.666667,6,1,0,
116.579,20.2672,1,6,1,0,
119.579,20.2672,-4,6,1,0,
120.746,17.2672,0.666667,6,1,0,
119.579,20.2672,-2,6,1,0,
118.579,20.2672,1,6,1,0,
119.579,20.2672,0,6,1,0,
119.579,20.2672,1,6,1,0,
121.079,20.6005,-1.33333,6,1,0,
122.079,21.2672,-4,6,1,0,
122.746,21.2672,-4,6,1,0,
122.079,21.2672,-2,6,1,0,
122.746,21.2672,-2,6,1,0,
123.246,22.2672,-4,6,1,0,
122.079,21.2672,1.33333,6,1,0,
122.746,21.2672,1,6,1,0,
122.746,21.2672,2,6,1,0,
123.246,22.2672,0.333333,6,1,0,
123.246,22.2672,1,6,1,0,
123.746,23.2672,-0.666667,6,1,0,
123.746,23.2672,0.333333,6,1,0,
123.746,23.2672,1.33333,6,1,0,
67.0128,9.26717,2,7,1,0,
67.0128,9.26717,1.66667,7,1,0,
72.6795,9.93384,1.33333,7,1,0,
67.0128,9.26717,0.333333,7,1,0,
72.6795,9.93384,0,7,1,0,
66.0128,8.6005,1.66667,7,1,0,
66.3462,7.93384,1.66667,7,1,0,
78.3462,11.9338,-2,7,1,0,
66.3462,7.93384,0.333333,7,1,0,
78.3462,11.9338,-3.33333,7,1,0,
83.6795,13.2672,2,7,1,0,
83.6795,13.2672,0.666667,7,1,0,
65.0128,7.93384,1.66667,7,1,0,
77.3462,9.93384,1.33333,7,1,0,
65.0128,7.93384,0.333333,7,1,0,
77.3462,9.93384,0,7,1,0,
83.6795,13.2672,-2,7,1,0,
83.1795,12.2672,0,7,1,0,
65.3462,5.93384,1.66667,7,1,0,
76.3462,9.93384,0.666667,7,1,0,
64.3462,6.6005,1.66667,7,1,0,
82.6795,11.2672,1.66667,7,1,0,
77.3462,9.93384,-2.66667,7,1,0,
64.3462,6.6005,0.333333,7,1,0,
82.6795,11.2672,0.333333,7,1,0,
64.0128,5.93384,1,7,1,0,
83.1795,12.2672,-4,7,1,0,
76.3462,9.93384,-3.33333,7,1,0,
64.3462,6.6005,-2.66667,7,1,0,
82.0128,9.93384,1.33333,7,1,0,
63.3462,4.6005,1.66667,7,1,0,
82.6795,11.2672,-4,7,1,0,
63.3462,4.6005,1,7,1,0,
82.0128,9.93384,-1.33333,7,1,0,
63.0128,3.93384,1.66667,7,1,0,
74.8462,6.93384,0.333333,7,1,0,
82.0128,9.93384,-2.66667,7,1,0,
63.0128,3.93384,0.333333,7,1,0,
81.6795,9.26717,-2,7,1,0,
61.3462,4.6005,1,7,1,0,
61.0128,3.93384,1.66667,7,1,0,
74.8462,6.93384,-3.33333,7,1,0,
62.3462,2.6005,0.333333,7,1,0,
62.0128,1.93384,1,7,1,0,
73.8462,4.93384,0,7,1,0,
60.3462,2.6005,1.66667,7,1,0,
60.3462,2.6005,0.333333,7,1,0,
71.6795,8.6005,2,7,1,0,
60.0128,1.93384,1,7,1,0,
75.8462,8.93384,1,7,1,0,
71.6795,8.6005,0.666667,7,1,0,
55.0128,6.6005,0.333333,7,1,0,
56.0128,4.6005,1,7,1,0,
77.8462,6.26717,0,7,1,0,
59.0128,1.26717,0.333333,7,1,0,
55.3462,3.26717,1.66667,7,1,0,
54.3462,3.93384,1.66667,7,1,0,
54.3462,3.93384,0.333333,7,1,0,
52.3462,5.26717,0.333333,7,1,0,
52.0128,4.6005,1,7,1,0,
53.0128,2.6005,1.66667,7,1,0,
71.1795,7.6005,1,7,1,0,
53.0128,2.6005,0.333333,7,1,0,
71.1795,7.6005,-1.33333,7,1,0,
50.6795,3.26717,1.66667,7,1,0,
50.6795,3.26717,1,7,1,0,
50.3462,2.6005,1.66667,7,1,0,
50.3462,2.6005,0.333333,7,1,0,
47.6795,3.93384,1.66667,7,1,0,
49.6795,1.26717,1.66667,7,1,0,
49.6795,1.26717,0.333333,7,1,0,
45.6795,3.93384,1.66667,7,1,0,
45.6795,3.93384,0.333333,7,1,0,
46.6795,1.93384,1,7,1,0,
43.6795,4.6005,0.333333,7,1,0,
45.3462,1.93384,1,7,1,0,
44.6795,1.93384,1,7,1,0,
44.3462,1.26717,1.66667,7,1,0,
44.3462,1.26717,0.333333,7,1,0,
42.6795,1.93384,1,7,1,0,
42.3462,1.26717,1.66667,7,1,0,
40.6795,2.6005,1,7,1,0,
40.3462,1.93384,1.66667,7,1,0,
41.6795,0.600504,0.333333,7,1,0,
38.6795,1.93384,1.66667,7,1,0,
39.6795,0.600504,1.66667,7,1,0,
39.6795,0.600504,0.333333,7,1,0,
38.3462,1.26717,0.333333,7,1,0,
114.679,13.9338,0.333333,7,1,0,
114.679,13.9338,1.66667,7,1,0,
112.179,12.2672,2,7,1,0,
117.179,12.9338,1.33333,7,1,0,
118.679,12.6005,0.333333,7,1,0,
117.179,12.9338,0,7,1,0,
112.179,12.2672,-3.33333,7,1,0,
120.679,16.6005,0.333333,7,1,0,
116.179,10.9338,0.666667,7,1,0,
116.179,10.9338,-0.666667,7,1,0,
115.179,12.9338,0,7,1,0,
108.179,10.9338,2,7,1,0,
110.179,10.9338,0.666667,7,1,0,
110.179,10.9338,-0.666667,7,1,0,
108.179,10.9338,-0.666667,7,1,0,
115.179,12.9338,-4,7,1,0,
108.179,10.9338,-2,7,1,0,
110.179,10.9338,-3.33333,7,1,0,
108.179,10.9338,-3.33333,7,1,0,
113.846,10.2672,1.33333,7,1,0,
107.179,8.93384,1.33333,7,1,0,
107.179,8.93384,0,7,1,0,
103.846,6.26717,-2.66667,7,1,0,
107.179,8.93384,-1.33333,7,1,0,
105.179,8.93384,1.33333,7,1,0,
113.846,10.2672,-4,7,1,0,
107.179,8.93384,-4,7,1,0,
106.179,6.93384,0.666667,7,1,0,
105.179,8.93384,-2.66667,7,1,0,
106.179,6.93384,-2,7,1,0,
106.179,6.93384,-3.33333,7,1,0,
104.179,6.93384,-0.666667,7,1,0,
104.179,6.93384,-2,7,1,0,
104.179,6.93384,-3.33333,7,1,0,
97.8462,4.93384,-1.33333,7,1,0,
124.179,14.9338,-2,7,1,0,
123.179,12.9338,0,7,1,0,
124.179,14.9338,-0.666667,7,1,0,
97.8462,4.93384,-4,7,1,0,
96.8462,2.93384,0.666667,7,1,0,
100.346,7.26717,1,7,1,0,
96.1795,1.6005,2,7,1,0,
102.846,4.26717,-3.33333,7,1,0,
97.1795,2.26717,0,7,1,0,
95.8462,0.933837,0,7,1,0,
126.179,14.9338,-0.666667,7,1,0,
99.8462,4.93384,0,7,1,0,
125.679,17.9338,1,7,1,0,
126.179,14.9338,0.666667,7,1,0,
125.179,12.9338,-2.66667,7,1,0,
99.8462,4.93384,-1.33333,7,1,0,
126.179,14.9338,2,7,1,0,
98.8462,4.26717,0.666667,7,1,0,
99.8462,4.93384,-4,7,1,0,
98.8462,4.26717,-3.33333,7,1,0,
103.179,3.6005,1.33333,7,1,0,
120.179,12.2672,2,7,1,0,
103.179,3.6005,0,7,1,0,
120.179,12.2672,1,7,1,0,
103.179,3.6005,-1.33333,7,1,0,
120.179,12.2672,-0.666667,7,1,0,
122.179,13.6005,-2,7,1,0,
122.179,13.6005,-3.33333,7,1,0,
122.846,13.6005,-2,7,1,0,
126.679,15.2672,1.66667,7,1,0,
114.179,10.9338,-2,7,1,0,
127.346,16.6005,1.66667,7,1,0,
114.179,10.9338,-3.33333,7,1,0,
127.679,15.2672,1,7,1,0,
128.179,12.9338,-2,7,1,0,
128.179,12.9338,-3.33333,7,1,0,
130.179,16.9338,-3.33333,7,1,0,
130.179,16.9338,-2,7,1,0,
130.179,16.9338,2,7,1,0,
133.346,18.6005,0.333333,7,1,0,
139.346,21.2672,1.66667,7,1,0,
137.846,16.2672,-1.33333,7,1,0,
138.846,18.2672,-3.33333,7,1,0,
138.846,18.2672,-2,7,1,0,
138.846,18.2672,-0.666667,7,1,0,
138.846,18.2672,0.666667,7,1,0,
132.179,16.2672,-2,7,1,0,
139.846,20.2672,-4,7,1,0,
139.846,20.2672,-2.66667,7,1,0,
133.679,12.6005,1,7,1,0,
132.179,16.2672,0.666667,7,1,0,
132.179,16.2672,2,7,1,0,
134.846,15.6005,-0.666667,7,1,0,
139.846,20.2672,1.33333,7,1,0,
134.846,15.6005,0.666667,7,1,0,
135.846,17.6005,-4,7,1,0,
135.846,17.6005,-1.33333,7,1,0,
135.846,17.6005,1.33333,7,1,0,
135.346,18.6005,1.66667,7,1,0,
141.346,17.2672,1.66667,7,1,0,
142.013,17.2672,1.66667,7,1,0,
142.346,19.2672,1,7,1,0,
143.513,18.2672,2,7,1,0,
144.513,22.2672,-4,7,1,0,
144.513,22.2672,-2.66667,7,1,0,
144.513,22.2672,-1.33333,7,1,0,
144.013,22.6005,0,7,1,0,
144.013,22.6005,1.33333,7,1,0,
146.679,22.6005,-2.66667,7,1,0,
146.679,22.6005,-1.33333,7,1,0,
146.679,22.6005,0,7,1,0,
67.0128,9.26717,2,7,1,1,
58.7457,7.26717,2,6,1,1,
52.3118,5.6005,1.66667,5,1,1,
47.378,4.26717,1.33333,4,1,1,
42.7775,4.93384,-0.666667,3,1,1,
37.5103,5.6005,-0.666667,2,1,1,
29.9098,9.6005,-4,1,1,1,
19.3093,11.6005,-2,0,1,1,

